Backward errors for multiple eigenpairs in structured and unstructured nonlinear eigenvalue problems

Given a nonlinear matrix-valued function $F(\lambda)$ and approximate eigenpairs $(\lambda_i, v_i)$, we discuss how to determine the smallest perturbation $\delta F$ such that $[F + \delta F](\lambda_i) v_i = 0$; we call the distance between the $F$ and $F + \delta F$ the backward error for this set of approximate eigenpairs. We focus on the case where $F(\lambda)$ is given as a linear combination of scalar functions multiplying matrix coefficients $F_i$, and the perturbation is done on the matrix coefficients. We provide inexpensive upper bounds, and a way to accurately compute the backward error by means of direct computations or through Riemannian optimization. We also discuss how the backward error can be determined when the $F_i$ have particular structures (such as symmetry, sparsity, or low-rank), and the perturbations are required to preserve them. For special cases (such as for symmetric coefficients), explicit and inexpensive formulas to compute the $\delta F_i$ are also given.

==> linear_structured_bounds_check.dat <==
9.77172841337801e-06	5.66727448583606e-06	6.82123995911836e-06	1.14913351125384e-05
1.55089427165073e-05	3.97398749264275e-06	1.08261522740894e-05	1.8238171433132e-05
1.90946980343681e-05	5.16007131566009e-06	1.33292199422134e-05	2.24549398734978e-05
1.98477836301367e-05	8.35281194204215e-06	1.38549178886319e-05	2.33405517719905e-05
2.10021242392545e-05	7.46789746333603e-06	1.46607153847267e-05	2.46980306344796e-05
2.39934365230461e-05	4.29772569120534e-06	1.67488269265495e-05	2.82157472993756e-05
2.56712179902447e-05	5.22981843749933e-06	1.79200168636186e-05	3.01887809601109e-05
2.62276040131375e-05	1.63488890096404e-05	1.83084069651541e-05	3.08430785420588e-05
2.67081982518093e-05	4.65413767001345e-06	1.86438899490568e-05	3.14082466662835e-05
2.80269497080376e-05	1.29125458838301e-05	1.95644558664704e-05	3.29590690260863e-05
2.80653466095538e-05	8.78560391619768e-06	1.95912591567212e-05	3.30042229265847e-05
2.85768348974073e-05	7.83418887029707e-06	1.99483080028568e-05	3.36057217694754e-05
3.01968538149825e-05	1.44994729155768e-05	2.10791762906827e-05	3.55108279585896e-05
3.12560934716203e-05	1.30006595919636e-05	2.18185877396185e-05	3.67564702166971e-05
3.1313726198894e-05	1.25718877307491e-05	2.18588187661781e-05	3.68242450217015e-05
3.42124457929232e-05	1.18721280211974e-05	2.38822951752296e-05	4.02330747429964e-05
3.46299910052834e-05	1.45046768366252e-05	2.41737662404352e-05	4.07240986192945e-05
3.61205670535231e-05	1.94438207159336e-05	2.52142758075011e-05	4.2476982874154e-05
3.64033300353169e-05	6.5696509143498e-06	2.54116609649323e-05	4.28095058470851e-05
3.66351847217984e-05	9.4875491274806e-06	2.55735091441136e-05	4.30821617975389e-05
3.71457332131171e-05	1.65665708654719e-05	2.59299019559952e-05	4.36825554587466e-05
3.79880105229637e-05	7.01528136976508e-06	2.65178609540139e-05	4.46730548282392e-05
3.80571252096871e-05	1.569364670953e-05	2.65661070613988e-05	4.4754332160683e-05
3.83293210132642e-05	8.72555046839084e-06	2.67561157087517e-05	4.50744283681318e-05
3.87260707144756e-05	1.90506119544512e-05	2.70330702863527e-05	4.55409971857132e-05
3.9320315021866e-05	1.32886694486808e-05	2.74478876900264e-05	4.62398152634669e-05
4.10390228216205e-05	1.42018495099579e-05	2.86476466097739e-05	4.82609773811616e-05
4.1523784988273e-05	9.1219977461573e-06	2.89860390538143e-05	4.88310468989214e-05
4.25349524517219e-05	7.33686804983209e-06	2.96918932914262e-05	5.00201573295201e-05
4.2602475575096e-05	9.26909990874289e-06	2.97390283945539e-05	5.00995630195193e-05
4.3178557436432e-05	2.07154305331864e-05	3.01411673452271e-05	5.07770224655564e-05
4.5029690665343e-05	8.23421091096739e-06	3.14333669868099e-05	5.29539139402333e-05
4.53267292898727e-05	1.10058425597699e-05	3.16407173806509e-05	5.33032247511157e-05
4.61819004515927e-05	1.10041729618156e-05	3.2237677043641e-05	5.430888700273e-05
4.72674419226359e-05	1.38554285540234e-05	3.29954487034788e-05	5.55854596103744e-05
4.79704887992504e-05	1.90404693089392e-05	3.34862166872811e-05	5.64122270893339e-05
4.85830338173182e-05	1.81255490360802e-05	3.39138090614046e-05	5.71325663959801e-05
4.9001438452915e-05	1.70469785466806e-05	3.42058800539006e-05	5.76246009339142e-05
4.95032770367034e-05	1.84520829482151e-05	3.45561928395242e-05	5.8214751938414e-05
5.08458541721011e-05	2.11973629535885e-05	3.54933904785302e-05	5.97935927651615e-05
5.23808046992043e-05	1.79396893474957e-05	3.6564876036976e-05	6.1598660420623e-05
5.25605998208257e-05	3.04569501857055e-05	3.66903835847311e-05	6.18100954821443e-05
5.34078318921073e-05	2.18824746555671e-05	3.72818012957345e-05	6.28064215386034e-05
5.43579917924176e-05	1.83701802011709e-05	3.79450686743671e-05	6.39237884341769e-05
5.46912537285961e-05	2.54534285972056e-05	3.81777050653223e-05	6.43156970525307e-05
5.48496378772776e-05	2.08676387455336e-05	3.82882664981914e-05	6.45019532879418e-05
5.52626444339796e-05	1.81661929548151e-05	3.8576569314522e-05	6.4987639804792e-05
5.74199492981079e-05	1.16900783754669e-05	4.00824947272682e-05	6.75245823073383e-05
5.82109560043419e-05	1.58329332875064e-05	4.06346638339509e-05	6.84547885867992e-05
5.88173321862116e-05	3.08844159866103e-05	4.10579499987463e-05	6.91678734800616e-05
5.93097137121268e-05	1.82217437011029e-05	4.14016612027515e-05	6.9746903194722e-05
5.96150025853168e-05	1.62789296088674e-05	4.16147707546102e-05	7.01059161147729e-05
5.97015635459638e-05	2.44686567416101e-05	4.16751953852469e-05	7.02077098771766e-05
6.02777426602276e-05	2.25533765398679e-05	4.20774022250883e-05	7.08852836920362e-05
6.08640009069251e-05	2.11707039124183e-05	4.24866448908613e-05	7.1574710342166e-05
6.12136651148323e-05	1.93139702812764e-05	4.27307310295323e-05	7.19859076659083e-05
6.15602564882554e-05	2.11428933500703e-05	4.29726721506392e-05	7.23934914068126e-05
6.18965364783212e-05	2.44020194490878e-05	4.3207415320689e-05	7.27889491899413e-05
6.27539983396976e-05	1.26306417114719e-05	4.380597402622e-05	7.37973052529162e-05
6.3360692070148e-05	1.14131264315604e-05	4.42294818585432e-05	7.45107635762091e-05
6.36963040547511e-05	1.25115233667117e-05	4.4463758721695e-05	7.49054357999874e-05
6.54663039019861e-05	2.15111958232094e-05	4.56993225010498e-05	7.69869162238657e-05
6.56009344508488e-05	2.06229197064471e-05	4.57933025257127e-05	7.71452387522855e-05
6.6310043468644e-05	1.94584665038539e-05	4.62883022390776e-05	7.7979135173021e-05
6.64264822835082e-05	2.46931252079208e-05	4.63695833654828e-05	7.81160646268218e-05
6.68636862335511e-05	1.21940890489565e-05	4.66747773839655e-05	7.86302067420012e-05
6.706564526786e-05	1.18068501389361e-05	4.68157566432679e-05	7.88677060709018e-05
6.72348729569231e-05	1.52332582813391e-05	4.69338875027026e-05	7.90667140666669e-05
6.87891184729009e-05	3.18998825284573e-05	4.80188420962026e-05	8.08944722001615e-05
6.90300938984514e-05	2.21413820600988e-05	4.81870570858439e-05	8.11778539355212e-05
6.95417305109031e-05	4.78404604671265e-05	4.85442094705246e-05	8.17795272036082e-05
7.0103180934581e-05	1.18829859029697e-05	4.89361348192149e-05	8.24397804050629e-05
7.01532255281727e-05	2.07973715494214e-05	4.8971068882288e-05	8.24986317323906e-05
7.0718231136908e-05	1.57186041531823e-05	4.93654759589987e-05	8.31630657526571e-05
7.07677739886824e-05	2.81592300580212e-05	4.94000597772752e-05	8.32213270435175e-05
7.1223518483694e-05	3.1660575087875e-05	4.9718196183937e-05	8.3757272426228e-05
7.23687665036922e-05	1.64572016861248e-05	5.05176465190555e-05	8.51040586061214e-05
7.23778477649493e-05	2.7001308334512e-05	5.05239857722208e-05	8.51147379669007e-05
7.41038047167806e-05	4.3791164340454e-05	5.17288050243218e-05	8.71444249239506e-05
7.5581916849084e-05	2.06877076022928e-05	5.27606140479696e-05	8.88826518935251e-05
7.59767023139139e-05	1.26942684602987e-05	5.30361974729795e-05	8.93469108123183e-05
7.61081113986872e-05	2.93803664659246e-05	5.31279287270991e-05	8.95014449714594e-05
7.64653902500778e-05	2.11819374230704e-05	5.33773303350873e-05	8.9921596948545e-05
7.69409255043816e-05	2.22043860416473e-05	5.37092818528769e-05	9.04808158229575e-05
7.72686953220986e-05	2.99203176656385e-05	5.39380844231991e-05	9.08662658329176e-05
7.76752472416875e-05	1.94118718750079e-05	5.42218815246561e-05	9.134436184132e-05
7.84302157315242e-05	1.3932462910841e-05	5.47488938415186e-05	9.22321879811125e-05
7.88448516836683e-05	2.10805970666316e-05	5.50383340719395e-05	9.27197906314739e-05
7.91886296819865e-05	1.4620783141352e-05	5.52783112920451e-05	9.31240659057841e-05
7.92777956421603e-05	2.42900135967068e-05	5.53405543651056e-05	9.32289230894133e-05
7.9596907185311e-05	2.91223043993713e-05	5.55633129515702e-05	9.36041911611424e-05
8.01160407358206e-05	2.21784817914448e-05	5.59256986397565e-05	9.42146806627425e-05
8.02376794581356e-05	3.24010504444741e-05	5.60106096068127e-05	9.43577250920576e-05
8.08383473295769e-05	1.99774284684068e-05	5.64299110361199e-05	9.50640971396929e-05
8.0989182470662e-05	3.19586399147676e-05	5.6535202817267e-05	9.5241475907924e-05
8.1433838365533e-05	2.82959398132541e-05	5.68455987300348e-05	9.57643813433807e-05
8.18487857917429e-05	2.2145323336891e-05	5.71352563873668e-05	9.62523502798591e-05
8.32636951151481e-05	2.10081147739925e-05	5.81229461397935e-05	9.79162521511286e-05
8.3454584928422e-05	2.09927569700143e-05	5.82561984336929e-05	9.81407343234155e-05
8.43210040463142e-05	1.80627874671284e-05	5.88610098298691e-05	9.91596239204678e-05
8.43571235406453e-05	1.64220361790978e-05	5.88862233564415e-05	9.92020996411503e-05
8.44658616063176e-05	1.96097154021847e-05	5.89621289087445e-05	9.93299731866704e-05
8.52458309442408e-05	2.6882553493997e-05	5.95065932854524e-05	0.000100247199768214
8.58182945658911e-05	2.56668263135144e-05	5.99062064919408e-05	0.000100920404244039
8.68365435194865e-05	2.12395515217399e-05	6.06170040253893e-05	0.00010211784234957
8.95001529249059e-05	2.62635370816029e-05	6.2476359723839e-05	0.000105250187722603
8.95011384728278e-05	1.82922354059833e-05	6.24770476941605e-05	0.00010525134670507
8.95057939603696e-05	2.89014445136158e-05	6.24802974974995e-05	0.000105256821454447
8.96186959534139e-05	5.07441051103808e-05	6.25591097157651e-05	0.000105389591686323
8.97638532895529e-05	2.79461409396365e-05	6.26604380554873e-05	0.000105560293481762
8.97667026239755e-05	2.64509562486288e-05	6.2662427058572e-05	0.000105563644236335
8.99792373614067e-05	1.97523741202461e-05	6.28107887794074e-05	0.000105813580356778
9.12309334216084e-05	2.00645723546156e-05	6.36845460945913e-05	0.000107285547063123
9.22940593095489e-05	1.79185175631587e-05	6.44266703616744e-05	0.000108535759443762
9.23332820521486e-05	3.47714035301489e-05	6.44540501377262e-05	0.000108581884515421
9.31785978819474e-05	3.23049181999881e-05	6.50441302006173e-05	0.000109575957116084
9.33975432655195e-05	2.63750440892563e-05	6.51969669290266e-05	0.000109833432014223
9.43918925553583e-05	5.07577065945518e-05	6.58910810938233e-05	0.000111002764646097
9.54959278426538e-05	3.32046372927273e-05	6.66617625230672e-05	0.000112301085570376
9.59262594512475e-05	2.13728401609979e-05	6.69621592430164e-05	0.00011280714596355
9.60913634677819e-05	3.90249487562188e-05	6.70774115371562e-05	0.000113001304612474
9.75178937966727e-05	3.37029510156465e-05	6.80732134331755e-05	0.000114678872527023
9.79850064750882e-05	3.26343537256668e-05	6.83992854987146e-05	0.000115228186639766
9.80875924834682e-05	2.61657561125816e-05	6.8470896553442e-05	0.000115348825501991
9.82735492028332e-05	2.08729963246274e-05	6.86007052578434e-05	0.000115567506464945
9.82870587507958e-05	4.12693678483644e-05	6.86101357149459e-05	0.000115583393392172
9.83757211622404e-05	4.03218168606372e-05	6.86720272825124e-05	0.000115687658415513
9.86480611927175e-05	2.10349295125368e-05	6.88621366080597e-05	0.000116007924229496
9.93116327374163e-05	3.42769168099356e-05	6.93253484926158e-05	0.000116788269595653
9.96794365141979e-05	3.18824905599751e-05	6.95820971167676e-05	0.000117220798651586
9.98993509834345e-05	3.51442138725764e-05	6.97356103232765e-05	0.000117479413171933
0.000100818716968049	4.17884865242403e-05	7.03773817412139e-05	0.000118560567107781
0.000101635256232248	2.16594988159922e-05	7.09473740714175e-05	0.000119520799106245
0.000102096796213153	6.0883550525951e-05	7.12695560660963e-05	0.000120063559849199
0.000102115045632771	2.17187839174284e-05	7.1282295232847e-05	0.000120085020761741
0.000102626236262144	3.31583485662697e-05	7.16391362950588e-05	0.000120686169563478
0.000102637418074108	2.3485954389501e-05	7.16469418560864e-05	0.000120699319125442
0.000103133585795006	2.0166137953016e-05	7.19932960466689e-05	0.000121282801321563
0.000103254455105063	2.08270548497087e-05	7.20776699191175e-05	0.000121424940939706
0.0001036341623508	3.59204069424363e-05	7.2342727862433e-05	0.000121871468208814
0.000104126896514607	2.99570304715595e-05	7.26866852291825e-05	0.000122450912619132
0.000104419383483762	3.47506966887864e-05	7.28908582999131e-05	0.000122794870783744
0.000104629389253808	3.33352147926123e-05	7.30374546529268e-05	0.000123041832894571
0.000105230947691728	3.34476226419032e-05	7.3457377750913e-05	0.00012374925223026
0.000105414755381691	2.31384093478671e-05	7.35856863057481e-05	0.000123965405980934
0.000106284144640139	2.96530615470773e-05	7.41925710347636e-05	0.000124987788397855
0.000106923713577559	7.03514953472785e-05	7.46390276907967e-05	0.000125739907232326
0.000107664898532429	2.39230969803179e-05	7.51564182911511e-05	0.000126611524241606
0.000108376097772593	3.73452813508548e-05	7.5652877102301e-05	0.00012744787871714
0.000108978693347159	3.04961302892101e-05	7.60735241817465e-05	0.000128156517701106
0.000109425475026401	2.48171912454145e-05	7.63854040163406e-05	0.000128681923010939
0.000109462066427242	4.71289018082542e-05	7.64109469614042e-05	0.000128724953683257
0.000109503552178019	2.74537452364777e-05	7.64399064509177e-05	0.000128773740003733
0.000109678408702212	2.05829267131519e-05	7.65619665677683e-05	0.000128979367384533
0.000110666307629883	2.70682161684674e-05	7.72515780015115e-05	0.000130141114534623
0.000111104966678031	4.3137252456722e-05	7.75577877636057e-05	0.000130656967812333
0.000111474933832858	4.62421246964396e-05	7.78160465517948e-05	0.000131092040951326
0.000112577739666991	2.33688628411291e-05	7.8585869749825e-05	0.000132388916064793
0.000114040129486919	3.16382631021061e-05	7.96067036754142e-05	0.000134108653942877
0.000114731607120079	3.74362303692853e-05	8.00893956484861e-05	0.000134921816249429
0.000114964467042012	2.96862593454905e-05	8.02519455402043e-05	0.000135195654333038
0.000115223125281675	4.46794118525981e-05	8.0432504173249e-05	0.000135499830666404
0.000115410741729678	3.00403540350344e-05	8.05634714649622e-05	0.00013572046343213
0.000116231403496181	4.95608753293844e-05	8.11363415449464e-05	0.000136685543403587
0.000116513278429922	3.51925260536545e-05	8.13331067927091e-05	0.000137017022051764
0.000116544074216727	4.07328484996111e-05	8.13546040593958e-05	0.000137053237211615
0.000118031534576418	2.17624297274599e-05	8.23929386933652e-05	0.000138802457486727
0.000118388670456565	4.24979728576495e-05	8.26422404991402e-05	0.000139222441332992
0.000118501849359177	2.85227177365574e-05	8.2721246015461e-05	0.000139355537202544
0.000120681580900424	2.34779269095e-05	8.42428265649771e-05	0.000141918852977975
0.000120824107251547	5.13441366407015e-05	8.43423183221467e-05	0.000142086460792598
0.000121160591675004	2.31746224780391e-05	8.45772041999246e-05	0.000142482158986904
0.000121301393975511	4.54650979579818e-05	8.46754924697769e-05	0.000142647739358401
0.000121640756134636	2.14932229402708e-05	8.49123871746586e-05	0.00014304682170362
0.000121717735937899	2.166405674604e-05	8.49661235953321e-05	0.000143137348238591
0.00012177756188968	2.07327181955121e-05	8.50078856212896e-05	0.000143207702226742
0.000123120971374314	5.15134024316538e-05	8.59456642892519e-05	0.000144787521878232
0.000123671361048598	5.40204237849572e-05	8.63298685862212e-05	0.000145434767885499
0.000123918972085151	4.48347364038789e-05	8.65027156222454e-05	0.000145725952952447
0.000124231562811836	3.37939479963212e-05	8.67209222962373e-05	0.000146093552689395
0.000125146298055305	3.1918739146927e-05	8.73594611843435e-05	0.000147169260975512
0.000125320269910455	8.63188094548689e-05	8.74809037497833e-05	0.000147373848004375
0.00012580154380478	2.870597074815e-05	8.78168611755861e-05	0.000147939815392501
0.000126081822553486	4.09381741944686e-05	8.80125121917172e-05	0.00014826941696127
0.000127760957914395	4.34053022170987e-05	8.91846472264477e-05	0.000150244042771527
0.000128532588761291	3.80653159401562e-05	8.97232908466441e-05	0.000151151463472603
0.000128921747021017	4.63845788477376e-05	8.99949461520994e-05	0.000151609104923247
0.000128984409101613	4.16956719784953e-05	9.00386879622744e-05	0.000151682794135497
0.000129929415138785	3.41675973150115e-05	9.06983576414885e-05	0.000152794100201969
0.000130659414241968	7.55307604791985e-05	9.12079398612221e-05	0.000153652562899285
0.000133031644160707	3.06451651610375e-05	9.28638955761638e-05	0.000156442252481526
0.000133243794667555	4.48969987936284e-05	9.3011989080967e-05	0.000156691736754457
0.000134094338151484	3.93662966859498e-05	9.36057183538998e-05	0.000157691956961089
0.000134997786759423	4.23747006849812e-05	9.42363785077459e-05	0.000158754392414672
0.00013522907050691	3.04030006877161e-05	9.43978281378528e-05	0.00015902637695333
0.000135619939879697	2.52686026279059e-05	9.46706779011708e-05	0.000159486030635719
0.00013562548632794	4.66065767212322e-05	9.46745496475222e-05	0.000159492553135302
0.000136466119725813	4.21624966156059e-05	9.52613610977856e-05	0.000160481119299704
0.000136860052735332	2.51506290580341e-05	9.55363494595484e-05	0.000160944375751024
0.000137747133212035	4.72176137738974e-05	9.61555836971963e-05	0.000161987562646753
0.000137830143990881	2.62534081701548e-05	9.62135300931016e-05	0.00016208518147528
0.00013788717696337	6.58403408722617e-05	9.62533424552756e-05	0.000162152250981426
0.000138000108214603	4.08159828433352e-05	9.6332175096871e-05	0.000162285055619264
0.000138346868205658	3.47013890469735e-05	9.65742339223858e-05	0.000162692837649747
0.000138715513377258	3.26973803625889e-05	9.68315698896857e-05	0.000163126356167564
0.000139235213383843	4.17983972596638e-05	9.71943509963563e-05	0.000163737511807042
0.000139416707569191	2.41484302339031e-05	9.73210445900323e-05	0.000163950944929212
0.000139586379376557	4.20072457101543e-05	9.74394854706165e-05	0.000164150475199071
0.000140005456201128	2.79727522335807e-05	9.7732025690503e-05	0.000164643300216335
0.000140616935965848	3.46376058171612e-05	9.81588744551657e-05	0.000165362386808583
0.000141655198860418	3.42946252585203e-05	9.88836428935862e-05	0.000166583360862391
0.00014245509951347	3.9704855838931e-05	9.94420204980338e-05	0.000167524026226826
0.000142566965839904	5.47729999357308e-05	9.95201097594489e-05	0.000167655578536522
0.000143422219415119	4.85620111297959e-05	0.00010011712695164	0.000168661337704141
0.000144328019403935	3.36574180398351e-05	0.000100749428507567	0.000169726538329671
0.000144617034077551	3.81438002573422e-05	0.000100951177712644	0.000170066413152741
0.0001455956533595	3.4716516483699e-05	0.00010163431140887	0.000171217247645744
0.000145611620996744	4.65322007513295e-05	0.000101645457757117	0.000171236025232187
0.000146144884975497	4.95249411098955e-05	0.000102017707312611	0.000171863131801274
0.000146390533711659	5.59685047976514e-05	0.000102189184548519	0.000172152009247868
0.000146662857147831	3.43649292811055e-05	0.000102379282290189	0.000172472255547185
0.000146970914615951	6.12624430007027e-05	0.000102594324483516	0.000172834524272764
0.000147337977045292	7.16806974303778e-05	0.000102850555602942	0.000173266181519427
0.000148913968408441	5.23867442974545e-05	0.000103950690073243	0.000175119512283754
0.00014923883448533	3.01820484832551e-05	0.000104177465662283	0.000175501547559542
0.000149288157352309	5.62097539208666e-05	0.000104211895917978	0.000175559550152702
0.000150764875610205	5.21405045609093e-05	0.00010524273193436	0.000177296137955114
0.000151098846155698	2.97843909182886e-05	0.000105475862976703	0.000177688879883084
0.000151500565840934	4.99878439457207e-05	0.000105756286894525	0.000178161293290701
0.000152572203725483	3.57904379707945e-05	0.000106504353035018	0.000179421515590206
0.000153421890904814	6.0229997039092e-05	0.000107097484557217	0.000180420728801915
0.000153527493371871	4.59453891572196e-05	0.000107171201276632	0.000180544914951542
0.00015366286682902	3.0178615580439e-05	0.000107265699895264	0.000180704111124215
0.000153811336320796	3.70969310428765e-05	0.000107369340314645	0.000180878707942014
0.000154100628338274	5.37198207960981e-05	0.000107571283122164	0.000181218908915544
0.000154830350492086	3.39797128160486e-05	0.000108080672014066	0.000182077045925022
0.000155041186495522	3.17051837875274e-05	0.00010822784791937	0.000182324984372939
0.000155068433252086	3.51737545336026e-05	0.000108246867754685	0.000182357025952286
0.000156004123716515	2.8818881104301e-05	0.000108900034616811	0.000183457377111617
0.000156513004389433	2.97151193034811e-05	0.000109255263193859	0.000184055809456011
0.000157335608357451	5.67288613207148e-05	0.000109829489044166	0.000185023173412667
0.000157446353328266	4.9051426820132e-05	0.000109906795534314	0.000185153407034413
0.000158579866500873	7.76983129425026e-05	0.000110698054256325	0.000186486393293485
0.000160571547361412	8.07497937503475e-05	0.000112088364394826	0.000188828565656227
0.00016188399967877	3.65959165944788e-05	0.000113004533142434	0.000190371980366968
0.000162875645481808	3.43012893673798e-05	0.000113696760115376	0.000191538133759562
0.000163022209062676	4.65707254707945e-05	0.000113799070096473	0.000191710489267532
0.000163098001985646	5.39888281125878e-05	0.000113851978006275	0.000191799620059776
0.000164446022151175	3.054933050887e-05	0.000114792975199785	0.000193384861768818
0.000165759418204171	5.95116211711292e-05	0.000115709802730969	0.000194929386292861
0.000165988998282515	3.44694911581598e-05	0.000115870063100392	0.000195199367355151
0.000166548184248675	4.83716032503682e-05	0.000116260407724971	0.000195856957605207
0.000166549509765338	5.51060645795137e-05	0.000116261333013092	0.000195858516382782
0.000167503380844838	5.0233195269356e-05	0.000116927191011683	0.000196980247540904
0.000169071190857616	3.19627196982107e-05	0.00011802161441904	0.000198823957218956
0.000170171919551943	4.31183563443758e-05	0.000118789987652517	0.000200118389663836
0.000171100181310495	3.87813543961421e-05	0.000119437968841694	0.000201210004830004
0.000172608499070576	4.1475671271243e-05	0.000120490863165437	0.000202983752943945
0.00017272669285628	5.82350441474562e-05	0.000120573369364912	0.000203122746205099
0.000173930193774263	3.23827604280019e-05	0.000121413483642071	0.000204538036496823
0.000174483057254384	3.17441001241666e-05	0.000121799414799983	0.000205188191643471
0.000174685761223456	4.91446255975153e-05	0.000121940914067562	0.000205426566999222
0.000175092194511364	6.87151308962227e-05	0.000122224628356683	0.000205904523498634
0.000175368149579611	3.55023094811375e-05	0.000122417261191003	0.000206229040516964
0.000175743224572307	6.44880359933943e-05	0.00012267908554986	0.000206670120359675
0.000176744679609915	7.24347980695964e-05	0.000123378159943672	0.000207847809192795
0.000176964962695879	5.02384955261781e-05	0.000123531930467307	0.000208106857199917
0.000177001721937191	3.31378053199157e-05	0.000123557590575166	0.000208150085249393
0.000177285481432429	5.3118688795325e-05	0.000123755671357183	0.000208483780099471
0.000177450927975625	4.95900017338334e-05	0.000123871162754989	0.000208678341552047
0.000178190844062043	4.7698716463506e-05	0.000124387667611159	0.000209548466401059
0.000180978273956814	3.90454147538307e-05	0.000126333457278427	0.000212826421913413
0.00018208739634294	4.07262508400053e-05	0.000127107689801149	0.000214130725152552
0.000182284888374484	3.20715906833065e-05	0.000127245550830011	0.000214362971385072
0.000182797000408566	6.26424593046692e-05	0.000127603035087231	0.000214965203738983
0.000183496177049336	6.69471721939208e-05	0.000128091101418827	0.000215787419906004
0.000183683571711774	3.49355716850339e-05	0.00012822191389168	0.000216007791857653
0.000183852355498194	5.6343054613693e-05	0.000128339734881023	0.0002162062778338
0.000184605999662928	6.62359874833348e-05	0.000128865822740607	0.00021709254659569
0.00018543306703396	9.63009906733436e-05	0.000129443164309202	0.000218065159416657
0.000186489174948272	4.67739942037089e-05	0.000130180389618158	0.000219307118815451
0.000187012995975215	7.91798340591207e-05	0.000130546047440283	0.000219923120685453
0.000188004129067262	7.1594778499105e-05	0.000131237916509896	0.000221088671139707
0.000188441624032523	6.97418921671557e-05	0.00013154331367396	0.000221603155482101
0.000189180941619578	3.71633739597361e-05	0.000132059400741596	0.000222472576507751
0.000189420343267782	3.74131610966729e-05	0.000132226517143425	0.000222754107517907
0.000189436477992631	5.56245381305337e-05	0.000132237780128017	0.000222773081594629
0.000189496004221981	5.00649781995541e-05	0.000132279332930143	0.0002228430831159
0.000190984559167458	4.37192888130725e-05	0.000133318431648415	0.000224593590598152
0.000191832678599848	5.27801800058588e-05	0.000133910468791352	0.000225590960174553
0.000191880789075004	7.51869968282819e-05	0.000133944052725875	0.000225647537021039
0.000193220069119238	8.68057396757402e-05	0.000134878948803565	0.000227222500545048
0.000194459848695142	4.74491348005519e-05	0.000135744387712058	0.000228680453729004
0.000195113858035943	6.51935672817987e-05	0.000136200924618055	0.000229449554157884
0.000196259210547341	0.000124275880817276	0.000137000447894222	0.000230796463217201
0.000196650401473075	6.25085006616662e-05	0.000137273522119956	0.000231256495038001
0.000196752308065707	8.63878968128026e-05	0.000137344658903023	0.000231376334923117
0.000197186934303106	5.25518184199406e-05	0.000137648053525673	0.000231887445703725
0.000197567750150088	8.04872417233237e-05	0.000137913885337492	0.000232335276662831
0.000197722316006567	7.11259270858431e-05	0.000138021781377174	0.000232517042669704
0.000197989108830503	4.14288558821451e-05	0.000138208018427791	0.00023283078509364
0.000198954691292265	5.68663402266777e-05	0.00013888205165795	0.000233966288575582
0.000199052765988131	7.56410750971805e-05	0.000138950513552249	0.000234081622235523
0.000199802754907043	4.48771376715767e-05	0.000139474049836266	0.000234963592510616
0.000199907449783476	3.81058923675284e-05	0.000139547133004918	0.000235086711355151
0.000201041699169176	6.93525082035828e-05	0.000140338905648175	0.000236420563386619
0.000201359470434481	4.08611152169011e-05	0.000140560728641992	0.000236794255321355
0.000201558091022117	5.13864906699041e-05	0.000140699377469549	0.000237027828711234
0.000201660288553214	9.24321467224032e-05	0.000140770717344841	0.000237148010733678
0.000201861240554584	7.78606622074393e-05	0.000140910993636731	0.00023738432581541
0.000202181093439751	5.55709464225132e-05	0.000141134269722811	0.000237760465687799
0.000203180001687768	4.0850242543557e-05	0.000141831566308285	0.000238935159553509
0.000203702094472221	4.21828750095653e-05	0.000142196017714269	0.000239549129046373
0.00020425593607066	6.68827543242494e-05	0.000142582631656722	0.000240200434439311
0.000204329909978129	4.08482554965506e-05	0.000142634269785746	0.000240287426107799
0.000205028059307332	6.18892013064802e-05	0.000143121618993353	0.000241108434178913
0.000206448134193409	6.90743144406113e-05	0.0001441129146117	0.000242778410636902
0.000206490611454568	4.09841161766162e-05	0.00014414256623314	0.000242828362950651
0.000209715191439207	6.06280934939534e-05	0.000146393512320917	0.000246620397239126
0.000210271184763208	0.000112218150874112	0.000146781628293389	0.000247274233012231
0.000211418155660565	4.58055142321692e-05	0.000147582281298712	0.00024862304525871
0.000211456862364819	6.07801691312527e-05	0.000147609300849609	0.000248668563480589
0.000211971772933063	0.000123275757231426	0.000147968738647871	0.00024927408684829
0.000212799769954309	5.56880045074041e-05	0.000148546729166094	0.000250247792915893
0.00021427341527516	6.26363737632435e-05	0.000149575420091865	0.000251980767012408
0.00021440311913114	8.57332512786761e-05	0.000149665960995564	0.000252133295859368
0.000214596762793623	8.23095712370528e-05	0.000149801135637344	0.00025236101649619
0.000214964698492482	7.83284444513455e-05	0.000150057976350157	0.000252793700688384
0.000215653093535271	5.14694830450957e-05	0.000150538516493854	0.000253603237936648
0.00021747458761195	6.61960487960949e-05	0.000151810026267686	0.000255745274428187
0.000218032563976523	4.76089292378647e-05	0.000152199526519285	0.000256401442213569
0.000218555526524114	5.19872222493501e-05	0.000152564585070752	0.000257016434528127
0.000218567152769104	6.54965810157372e-05	0.000152572700872004	0.000257030106733246
0.00021889996557902	0.000147622093889922	0.000152805023747094	0.000257421487190168
0.000219067553229435	4.87141160661177e-05	0.00015292200976297	0.00025761856653644
0.000220218812548566	8.19356961647141e-05	0.000153725656338173	0.000258972421871107
0.00022058886947345	9.86864388612168e-05	0.000153983977792108	0.000259407600579337
0.000220667077057097	4.52796207365204e-05	0.0001540385712752	0.00025949957095612
0.000220772582445045	6.35709921969273e-05	0.000154112220228243	0.000259623642943791
0.000221275916848655	4.01912300417477e-05	0.000154463577184066	0.000260215552999393
0.000221917141406351	4.32868447454034e-05	0.000154911189560029	0.000260969618806129
0.00022295084739075	8.74745824179362e-05	0.000155632777007816	0.00026218523403521
0.000224373262427487	6.09027823626436e-05	0.000156625706188776	0.00026385796245846
0.000224701863478821	5.41243686171972e-05	0.000156855089008728	0.000264244389980279
0.000224840620989688	5.06789829440348e-05	0.000156951949895811	0.00026440756572537
0.000225296523911317	5.21961757467187e-05	0.000157270196892871	0.000264943697413111
0.00022656224983736	5.60353706052219e-05	0.000158153747877764	0.000266432162929245
0.00022668608463206	6.98739631454343e-05	0.000158240191832908	0.000266577789891933
0.000227507909213615	4.27512001714421e-05	0.000158813873625564	0.000267544237307194
0.000227994177019354	0.000145144958000084	0.000159153317093695	0.000268116077422398
0.000228592644947119	5.76594700613369e-05	0.000159571082833292	0.0002688198623854
0.000228698168823985	8.25449022561612e-05	0.000159644744693176	0.000268943956116453
0.000228829208622569	8.3408208063317e-05	0.00015973621816283	0.000269098056001518
0.000229461403160771	7.13515859764396e-05	0.000160177527055857	0.000269841502707441
0.000231478236104804	5.33659695935961e-05	0.000161585394823787	0.000272213253358698
0.000231883970150307	4.16587393824949e-05	0.000161868621001028	0.00027269038756521
0.000232460465006882	5.18042134506271e-05	0.000162271048246611	0.000273368332684444
0.000233473217858071	4.33720476834657e-05	0.000162978009177817	0.000274559307495571
0.000233705535425473	6.16485893205786e-05	0.000163140180474979	0.000274832507783568
0.000235380753916559	4.72784756387404e-05	0.00016430958130477	0.000276802527442243
0.000235778829876401	5.57397258923437e-05	0.000164587461688525	0.000277270655910098
0.000235897100298285	4.44385453845348e-05	0.000164670021384798	0.000277409739294109
0.000236115228891897	6.06029629151394e-05	0.000164822287945113	0.00027766625366415
0.000236328099004153	6.80917020013304e-05	0.000164970883777896	0.000277916584178993
0.000236930058870028	9.02281870015954e-05	0.000165391087094921	0.000278624475582943
0.000238055232988798	0.000114290679995799	0.000166176524668592	0.000279947655301457
0.000240165359009222	6.29836238860363e-05	0.000167649516479601	0.000282429116534279
0.000240907164886715	4.80023332942186e-05	0.000168167340520641	0.000283301463735168
0.000242459344824663	5.12474745108354e-05	0.000169250853218	0.000285126792792446
0.000242843052743358	6.06897675632765e-05	0.000169518703866199	0.000285578024764493
0.0002429709801183	6.23678436144607e-05	0.000169608004682017	0.000285728464509545
0.000243305031179796	8.52721707395974e-05	0.000169841191929904	0.000286121301123636
0.000243326147067242	7.23025429688999e-05	0.00016985593205809	0.000286146132936268
0.000243428579587692	4.50214364841426e-05	0.00016992743596949	0.000286266591300535
0.000243449752862533	9.07287524391803e-05	0.000169942216158135	0.000286291490600629
0.000243680858488533	0.000137496820440581	0.000170103541448963	0.000286563265672337
0.000244296338220644	4.38666923253571e-05	0.000170533182426246	0.00028728705613824
0.00024573469725344	7.13786569873996e-05	0.000171537241451552	0.000288978534344798
0.00024647066730287	5.06664938782644e-05	0.000172050991742192	0.00028984401874196
0.00024722869910073	7.24452029714046e-05	0.000172580142427665	0.000290735447263496
0.000247297438410412	8.1421047521486e-05	0.000172628126500721	0.000290816283162373
0.00024812988825021	0.00011161556839031	0.000173209225347718	0.000291795225645612
0.000248971279865243	5.13006479406669e-05	0.000173796566077771	0.000292784683456029
0.000249515920232629	5.61324790163901e-05	0.000174176757020625	0.00029342516840558
0.000250192542195779	7.0607041990914e-05	0.000174649078863677	0.000294220860774125
0.000250543858861094	0.000172334625145418	0.000174894318516045	0.000294634001353423
0.000254066065677268	4.76486937712336e-05	0.000177353025600041	0.000298776038170058
0.000254846050632214	8.00907383750012e-05	0.00017789750087767	0.000299693283115731
0.000255583262774357	0.000101647599631124	0.000178412118221375	0.00030056022818535
0.00025688979353345	9.74310098072635e-05	0.000179324153374793	0.000302096679277109
0.0002579066021179	4.45475653236752e-05	0.000180033945446142	0.000303292423540758
0.000258036295055983	0.000114205522380189	0.000180124478728774	0.000303444939548962
0.000258676757413387	8.59528844209327e-05	0.000180571559044594	0.000304198109025787
0.00026029215293952	7.68718549037365e-05	0.000181699199933231	0.000306097778208457
0.000260526075879563	8.70715601819504e-05	0.000181862491875153	0.000306372866379676
0.000260593989637616	6.07536614107465e-05	0.000181909899664243	0.000306452731447412
0.000261094297610053	0.000114740980254159	0.000182259143993147	0.00030704108248676
0.00026120637836677	0.000108213079044901	0.000182337382939362	0.000307172886961489
0.000261930681464019	4.99442650551212e-05	0.000182842989012756	0.000308024651282803
0.000261999511832378	6.37287970666135e-05	0.00018289103664947	0.000308105594263574
0.000263896310473551	5.95761392591028e-05	0.000184215113428836	0.000310336187246319
0.000266439454602251	7.61274117312728e-05	0.000185990377293266	0.000313326868134487
0.000268251290604149	5.75738213087554e-05	0.000187255145164478	0.000315457546945785
0.000268473551694272	8.39978231247428e-05	0.000187410296450388	0.000315718921040557
0.000268545269452421	0.000128853136212127	0.000187460359654439	0.000315803259527107
0.000268899496969156	7.26142264427794e-05	0.000187707631252206	0.000316219823203329
0.000269588423074008	6.22821688608943e-05	0.000188188542108309	0.000317029984968617
0.000271883629463569	5.0311191570931e-05	0.000189790730879207	0.00031972909659499
0.000272039847577399	6.34665730137429e-05	0.000189899780291573	0.000319912805619863
0.000272098405567889	5.75174276500909e-05	0.000189940657205905	0.000319981668513381
0.000272350803375207	5.24039091462536e-05	0.000190116845689223	0.000320278482716796
0.000273591211027652	0.00013412849069329	0.000190982723033195	0.00032173717450679
0.000273898170810712	6.30624652935688e-05	0.000191196998977742	0.000322098152378863
0.000273951575173883	9.98445553783748e-05	0.000191234278357054	0.00032216095472023
0.000275424690911147	0.000106480373281515	0.000192262599603056	0.000323893306039342
0.000278107071826957	0.000109555697618878	0.000194135058918411	0.000327047726292302
0.000278234139863623	5.7248344941474e-05	0.000194223759865605	0.000327197155474548
0.000278351611985336	8.24029765590458e-05	0.000194305762300793	0.000327335300074128
0.000279313804510305	5.1970991921963e-05	0.000194977429157055	0.000328466817067454
0.000280627208584242	5.03424652403418e-05	0.000195894262287546	0.000330011351024314
0.000281965916966655	6.4117553169555e-05	0.000196828759310507	0.000331585642284681
0.000282446849558271	5.9791403990989e-05	0.00019716447848619	0.000332151208307077
0.000282584969827229	9.58284107098011e-05	0.000197260894540747	0.000332313634669407
0.000284069323521579	0.000117996163867163	0.000198297060539078	0.000334059201573724
0.000284749761728066	8.43642231150301e-05	0.000198772046344578	0.000334859381760524
0.00028544281821979	0.000105662019626799	0.000199255840453499	0.000335674400769444
0.000286291728768649	6.10580263097865e-05	0.000199848429840634	0.000336672700678627
0.000286296575190908	8.6158381500922e-05	0.000199851812927341	0.000336678399962526
0.000287324299879011	8.9550304450958e-05	0.000200569225080294	0.000337886981322044
0.000287672500138467	0.000141644173211899	0.000200812289297658	0.000338296457076061
0.000287891534388902	0.000103677270709454	0.000200965188060341	0.000338554036479633
0.000288103297160984	7.05877531482984e-05	0.000201113010904478	0.000338803064786722
0.000288234320416768	7.12319829931769e-05	0.000201204472826466	0.000338957145218123
0.000288339493005878	6.63835636249939e-05	0.000201277889466551	0.000339080825842044
0.000288798204528745	0.000122684570472753	0.000201598097032532	0.000339620260383023
0.000288926360490094	5.43052252734529e-05	0.000201687557415023	0.000339770968940509
0.000289106993579843	5.39123415394094e-05	0.000201813649913663	0.000339983389433811
0.000289745511537886	8.54274339288237e-05	0.000202259372925005	0.000340734272340936
0.000289794925858588	7.91411439305826e-05	0.000202293867021091	0.000340792382482187
0.000289867349916928	9.97010369400658e-05	0.000202344423264142	0.000340877551562062
0.000291378106269986	8.51642363384723e-05	0.000203399019868599	0.000342654167406541
0.000291469208324925	0.000132227733579973	0.000203462614449967	0.000342761301395409
0.000291761700550429	5.49010340802062e-05	0.000203666791190375	0.000343105265742108
0.000292681440698049	0.000102350360730869	0.000204308823795299	0.000344186859684056
0.000293701754068029	7.0386382788467e-05	0.000205021062411971	0.00034538672549633
0.00029435580195668	8.7297596908759e-05	0.000205477626225399	0.00034615587125455
0.000294499276776255	0.000115419774761597	0.000205577780071139	0.000346324594450202
0.000294540011648378	8.56870140531432e-05	0.000205606215402408	0.000346372497752624
0.000294648759859493	5.29200823715677e-05	0.000205682128036658	0.000346500383228675
0.000294931735264463	0.000101245477278966	0.00020587966147781	0.000346833156006325
0.000295136692167663	0.00010805302157366	0.000206022733424845	0.000347074180761126
0.000295847722820219	6.46900519835204e-05	0.000206519074553653	0.000347910336984254
0.000295930171911555	8.23389582314144e-05	0.00020657662885832	0.000348007295280116
0.000296446848645776	9.73697942229115e-05	0.000206937299543505	0.0003486148956187
0.000297495957755906	7.49431304313812e-05	0.000207669639277439	0.000349848624581366
0.000297859157886681	8.48224594820123e-05	0.000207923174285747	0.000350275739850832
0.000297990125083525	0.000134358498010299	0.0002080145970758	0.000350429754359004
0.000299161470014979	9.45219362955141e-05	0.00020883226458737	0.000351807229926848
0.000299278690425799	6.09195225577171e-05	0.000208914091313771	0.00035194507852034
0.000300546564308046	7.50011470946882e-05	0.00020979914169833	0.00035343606998544
0.00030059283273203	8.28716078310974e-05	0.000209831439773846	0.000353490480622138
0.000301241623184311	9.08130766964342e-05	0.000210284333588827	0.000354253443753407
0.00030258170282499	5.57947456196172e-05	0.000211219787830326	0.000355829347582613
0.000302726017643022	0.000176934447009922	0.000211320528044011	0.000355999058597283
0.000302785598957995	8.58945913908876e-05	0.000211362119298166	0.000356069124896389
0.000303955565065484	6.26870734688172e-05	0.000212178824309513	0.000357444978997655
0.000304911374444847	5.7026985722087e-05	0.00021284603535508	0.000358568989553118
0.000305636341897662	8.64496445395726e-05	0.000213352105187853	0.000359421535142131
0.000307198452296837	0.000157642389689495	0.000214442549930677	0.000361258542201931
0.00030776482290399	0.000103194502873481	0.000214837909855661	0.000361924581428711
0.000308574005930172	8.31256139997345e-05	0.000215402767100906	0.000362876162656577
0.000308861457197833	9.20385821706058e-05	0.000215603424956291	0.000363214198948073
0.000308966858479604	5.72023774784526e-05	0.000215677001237774	0.000363338148510312
0.000309023481663618	6.33994934284992e-05	0.000215716527543404	0.000363404736114102
0.000311194052251648	6.57304002776441e-05	0.000217231713210114	0.000365957278812825
0.000311615712053773	0.000108140829129784	0.00021752605650064	0.000366453141355387
0.000311690524469809	5.97914697734905e-05	0.000217578279957489	0.000366541119090665
0.000311811497217763	6.80677483497582e-05	0.000217662726035893	0.000366683380349864
0.000312865109716483	8.93771018498131e-05	0.000218398209398529	0.000367922405195845
0.000313261423986104	0.000127336857845359	0.000218674860019366	0.000368388461955639
0.000313829001865581	6.18870990288364e-05	0.000219071062691678	0.000369055920908455
0.000314988902258928	6.43092850496503e-05	0.000219880741244074	0.000370419937954445
0.000315631211701916	6.14894283077447e-05	0.000220329110933848	0.000371175279562477
0.000316162012708946	9.83753511737048e-05	0.000220699641191104	0.000371799489732619
0.000316203761660232	9.14310515986241e-05	0.000220728784409341	0.000371848585569891
0.000317510091880325	0.000220112466229985	0.000221640679573242	0.000373384800829681
0.00031847308287036	0.000177921017995382	0.000222312903805556	0.000374517256801115
0.000318514842993198	0.000116225260213999	0.000222342054822234	0.000374566365775954
0.000320878615914091	0.000115387544897415	0.000223992107057114	0.000377346110118307
0.000321153954785664	5.51611504306417e-05	0.000224184309749801	0.000377669902502746
0.000321378187691799	9.90513057037665e-05	0.00022434083747905	0.000377933595409313
0.000323278222649527	6.75098712135497e-05	0.000225667173397223	0.00038016799422813
0.000323421044188885	8.30026381490903e-05	0.00022576687121463	0.000380335949180115
0.000324270436701865	8.91113419934434e-05	0.000226359797041039	0.000381334815868427
0.000326033911834627	8.7198678472081e-05	0.000227590806186083	0.000383408623372208
0.000326234833105145	6.29449222227616e-05	0.00022773106102557	0.000383644902314358
0.000326354344273956	6.31224641215343e-05	0.000227814486836323	0.000383785444789647
0.000326585003098382	0.000111098075803484	0.000227975500233403	0.000384056694432608
0.000326931475917988	8.1750287461362e-05	0.000228217358596796	0.000384464138756539
0.000326963725350426	5.96331445561843e-05	0.000228239870593477	0.00038450206337134
0.000328403196630833	6.28802694963545e-05	0.000229244706033638	0.000386194849557584
0.000332755613188944	6.15053090354334e-05	0.000232282948244808	0.000391313194552168
0.000335940628049708	7.49950223084628e-05	0.00023450627555381	0.000395058701135388
0.000337805151188318	6.88933789103931e-05	0.000235807822138156	0.000397251338845678
0.000338216400266535	0.000127512702445373	0.000236094898131647	0.000397734958607443
0.000338642580170898	6.64438661815526e-05	0.000236392396719014	0.000398236136689936
0.000340060966368215	6.79600211622722e-05	0.000237382513533118	0.000399904127286898
0.000342158130533978	0.000131684095660203	0.000238846457208698	0.000402370345666956
0.000342490929194606	0.000160372355009391	0.000239078770206394	0.000402761709484023
0.000342677310827893	7.09502942856632e-05	0.000239208875525255	0.000402980890135622
0.000342739558982981	0.000184045053978577	0.000239252328391991	0.000403054092582135
0.000343077761371118	8.97620747077791e-05	0.000239488413507976	0.000403451811061345
0.000343145821674982	7.0106176786448e-05	0.000239535923594709	0.000403531848463804
0.000343168164100731	0.000101025252214482	0.00023955151991917	0.000403558122659109
0.000343404498053252	5.93195967930882e-05	0.000239716494889186	0.000403836046127129
0.000343471003148962	6.478272936727e-05	0.000239762919349396	0.000403914254639495
0.000344096478528625	9.65472094205961e-05	0.000240199537875305	0.000404649799764374
0.000344132533317132	0.000143381767256871	0.000240224706233835	0.000404692199393156
0.000345059070265087	7.26158400845291e-05	0.000240871483404092	0.000405781786220641
0.000345811579932442	6.69435463271718e-05	0.000241396779318235	0.000406666720839396
0.000347487786258968	0.000239845364031069	0.000242566869715408	0.000408637902171011
0.000348084161975643	0.000156858141833784	0.000242983174967241	0.000409339226737599
0.000348670223251569	6.93923522662523e-05	0.000243392280135787	0.000410028421754371
0.000348843481562541	7.32469942439542e-05	0.000243513224606075	0.000410232169672114
0.000349964422186437	0.000117053224988808	0.000244295706951558	0.000411550370894395
0.000351346882154014	5.98348945981166e-05	0.000245260745149491	0.000413176113046162
0.000351602302685467	0.000217510094563757	0.000245439043671935	0.000413476481906332
0.000351975634199215	6.51428299246645e-05	0.000245699650980143	0.000413915511456582
0.000352818024068438	8.45226350115775e-05	0.00024628768855024	0.000414906143191756
0.000353023074223493	7.76577045154901e-05	0.000246430825593945	0.000415147277611026
0.000354763682683709	9.6568843743201e-05	0.000247645872459292	0.000417194194416594
0.000354785710391824	0.000216560317867038	0.000247661249093605	0.000417220098513043
0.000356250355730793	8.04581763436671e-05	0.000248683657503032	0.000418942488829907
0.00035757277066031	7.82420513941288e-05	0.000249606780739679	0.00042049761935252
0.000357797043103095	0.000123751889453227	0.000249763336067741	0.000420761358753155
0.000359493052317934	6.94263242014021e-05	0.000250947250042702	0.000422755827839749
0.000359601727462436	9.39188286927549e-05	0.000251023111671862	0.000422883627390576
0.000361128087540294	9.21501369335383e-05	0.00025208860059199	0.000424678592868006
0.000361275697327801	6.94654677666136e-05	0.000252191640887463	0.000424852178692941
0.000362169056681815	0.00011412436306698	0.000252815258149837	0.000425902749408361
0.000362292086930404	0.000101595172035411	0.000252901140484166	0.000426047430242041
0.000363880228480494	0.000152076027259968	0.000254009756498202	0.00042791504935598
0.000363956354065901	9.48140917442953e-05	0.000254062896624525	0.000428004571349513
0.000364676666512695	9.25690110430978e-05	0.000254565716989698	0.000428851642754747
0.000366144514501038	0.000136908730656193	0.000255590361036481	0.000430577799316196
0.000366802159505507	0.000100867788406929	0.000256049435848644	0.000431351175203851
0.000367414877213239	7.87868361863973e-05	0.000256477148770672	0.000432071717590345
0.000369944866949149	0.000112285090290011	0.000258243230097622	0.00043504692920665
0.000370087549384277	0.00011787705970437	0.000258342830811449	0.000435214720574041
0.000370646721603915	0.000106084778958928	0.000258733165840371	0.000435872294658867
0.00037699030073541	7.99802543103559e-05	0.000263161356393957	0.000443332202519962
0.000377885578646548	6.46499046294493e-05	0.000263786312922033	0.000444385029416233
0.000379945778020172	0.000101670630238073	0.000265224453003404	0.000446807778023944
0.000380417571466827	0.000127526474475304	0.000265553792519403	0.000447362596615112
0.000381009620477274	6.84301124456835e-05	0.000265967077477453	0.00044805883307335
0.000381647528353394	0.000140491466025793	0.000266412374615311	0.00044880899853688
0.000383662744651014	8.92983715210032e-05	0.000267819113869087	0.000451178848047816
0.000383675620697045	8.02118754477176e-05	0.000267828102104881	0.000451193989991246
0.000384560706748148	6.81849060231773e-05	0.000268445944116493	0.000452234831487014
0.000384911552665691	0.000109869475575843	0.000268690855159268	0.00045264741847738
0.000386069283718771	7.83657876819921e-05	0.0002694990193841	0.000454008884426264
0.000386271204735415	8.16433663361775e-05	0.000269639972104793	0.000454246339047156
0.000386749748625531	8.78884141266953e-05	0.000269974023827387	0.000454809096011029
0.000387680581902455	8.46466761497233e-05	0.000270623800087064	0.000455903735225141
0.000389833921055101	0.000127492576276196	0.000272126957200558	0.000458436014139456
0.000390080462415046	0.000106188742963647	0.00027229905753978	0.000458725941290947
0.000390229508334872	9.10383064342631e-05	0.00027240310033999	0.000458901215975671
0.000391403134707645	0.00010843983874118	0.000273222360431168	0.000460281374467158
0.000392292677734382	0.000296470438457069	0.000273843313671092	0.000461327457263241
0.00039331069085264	0.000114325113510572	0.000274553946579497	0.000462524618034805
0.000394885329826027	0.000132416580335447	0.000275653137002624	0.000464376358419302
0.00039675508418128	0.000134560817287064	0.00027695833528245	0.00046657514792263
0.000397311000909595	0.000109982844711116	0.000277346397786835	0.000467228893621246
0.000399581497458072	9.96047186377594e-05	0.000278931337638827	0.000469898947025262
0.000402244250743084	9.46465536537925e-05	0.000280790095715241	0.000473030285620184
0.000402332113431702	0.000102531665552865	0.000280851429028811	0.000473133610186394
0.000406764116282813	0.000132319631423539	0.000283945227144234	0.000478345546891149
0.000406855393095812	0.000130942055466066	0.000284008943716834	0.00047845288639135
0.000410110502547956	7.85104300219334e-05	0.000286281201164689	0.00048228082265393
0.000410419779321771	9.30011678731498e-05	0.000286497094504849	0.000482644525255687
0.00041257444860849	8.1910943570097e-05	0.00028800118013032	0.000485178368378613
0.000414611445831771	0.00012487201778394	0.000289423123748246	0.000487573831772755
0.000414945239313686	0.000152236010382921	0.000289656131188915	0.000487966365476376
0.000416010990994245	7.80780217933933e-05	0.000290400088414136	0.000489219665731995
0.000416202348062487	0.000130581653460751	0.000290533666878592	0.000489444697384318
0.000416387441931842	9.66930893489794e-05	0.000290662873263599	0.0004896623636558
0.000418333854675102	0.00010293041795566	0.00029202158359798	0.000491951301717916
0.000422545996760194	0.000129135585181857	0.000294961905994233	0.000496904687055002
0.000422984929539555	7.86387560890514e-05	0.000295268306836486	0.00049742086223403
0.00042360449731854	7.78194948080615e-05	0.000295700801510092	0.000498149460151504
0.00042364972013053	0.00027837233224005	0.000295732369688075	0.000498202641173468
0.000424282668760158	0.000162906637506742	0.000296174204979796	0.000498946974671798
0.000425079064047034	0.000100388602035091	0.000296730135632389	0.000499883517802747
0.00042566773486722	7.93456714473644e-05	0.000297141062415296	0.000500575781584318
0.000426194007968768	8.43382618844343e-05	0.000297508431928588	0.000501194667038087
0.000427365745477662	0.000101755447456119	0.000298326373481527	0.00050257260426704
0.000431724777051783	8.14866858049483e-05	0.000301369233362829	0.000507698728374404
0.000431902210781074	8.20859384551353e-05	0.000301493092519816	0.000507907386490555
0.000432198318968436	0.000101779610726489	0.000301699793414047	0.000508255603128279
0.000433883819115603	0.000128956450032678	0.000302876371442844	0.000510237713784991
0.000436353660945703	0.000108643813870669	0.000304600466001093	0.000513142192802483
0.000436617950807136	0.000153933565966662	0.000304784955836291	0.000513452991797069
0.000436773924890747	0.000110101649052917	0.000304893834901655	0.000513636413848534
0.000437858916315522	0.000156785864111152	0.000305651222596564	0.00051491233961342
0.000439464422241449	0.000101992439275087	0.000306771959963926	0.000516800378846565
0.000442221470346541	8.68240250754086e-05	0.00030869654135898	0.000520042606050777
0.000444156783130078	0.000140718511084895	0.000310047503269834	0.000522318490807059
0.000446990813288374	0.00010471141477541	0.000312025822657071	0.000525651247193673
0.000448602121409208	8.12536133157163e-05	0.000313150610296858	0.000527546109678601
0.000448833570902971	0.000116350059258365	0.000313312175627496	0.000527818289131027
0.000451289575567683	0.0001250269169964	0.000315026611033034	0.000530706495951475
0.000451852627605455	0.000148971436663184	0.000315419654401333	0.000531368632613717
0.000452613470665553	9.92067493063527e-05	0.000315950767513468	0.000532263367118114
0.000454056195000894	8.65502664931448e-05	0.000316957873776754	0.000533959978824304
0.000455183517833308	0.000100745111834878	0.000317744811279207	0.000535285685383156
0.000460577266011469	0.000108168371982116	0.000321509964079556	0.000541628613184851
0.000462430379457681	0.00012198222813702	0.000322803546029469	0.000543807833351722
0.000463662081189496	0.000186625830733411	0.000323663346129319	0.000545256287171905
0.000464901988144185	0.000134170586944429	0.000324528873956793	0.000546714390152351
0.000465170219965907	0.000198918371789629	0.000324716115510548	0.000547029824802662
0.000466725732993888	0.000113116629750361	0.000325801954901764	0.000548859073501967
0.000467510460304785	9.93370236518638e-05	0.000326349740622589	0.000549781895353358
0.000467563007561862	0.000242606550709868	0.000326386421692446	0.00054984368975856
0.000468773556798225	0.000163720299864283	0.00032723145610951	0.000551267268715804
0.000470619207342919	0.00011453692762641	0.00032851982851482	0.000553437712674365
0.000471655001146888	0.000113697970007516	0.000329242873383519	0.000554655783133318
0.000473302870759149	0.000126354112504362	0.000330393183090704	0.00055659364111921
0.000476902692245133	0.000189283466011751	0.000332906069770584	0.000560826951061596
0.000477338139333157	0.000146745083152062	0.000333210037394297	0.000561339027142833
0.000477503563448721	8.94286194345045e-05	0.000333325513136473	0.000561533562221303
0.00048153227507463	0.000132131080796803	0.000336137790307182	0.000566271237422828
0.000482785379105247	0.000135234990444352	0.000337012530467284	0.000567744859869242
0.000483802621422251	0.000111466728982705	0.000337722625309262	0.000568941114192467
0.000483942359081096	0.000114839800773282	0.000337820170396752	0.000569105442569073
0.000484780763914098	0.000126704534267466	0.000338405426177992	0.000570091387990886
0.000486519702127195	0.000179297678009819	0.000339619307113226	0.000572136340623706
0.000487331584422882	0.000180901398929561	0.000340186048607131	0.000573091096132628
0.00048749848254244	0.000108438789634897	0.000340302553289894	0.000573287364605785
0.000492244288095233	0.000102113947508902	0.000343615404108949	0.000578868326303036
0.000492872970963755	0.000156693643559743	0.000344054261649634	0.000579607643362237
0.000493633118183264	0.000126800855405132	0.000344584889024275	0.000580501559573723
0.000493830554215	9.91375241381421e-05	0.000344722710962382	0.000580733739952384
0.000493831169283701	0.000124198616366683	0.000344723140316554	0.000580734463259686
0.000494152244487113	8.26305684927618e-05	0.0003449472696531	0.000581112040552118
0.000494404771829415	9.72799527858845e-05	0.000345123548559369	0.000581409007085674
0.000494619775866039	8.63032406879455e-05	0.000345273633996066	0.000581661847047167
0.000495257564312954	0.000117635377529994	0.000345718847765569	0.000582411872065015
0.000495365844374438	9.35904181751489e-05	0.000345794433603679	0.000582539207007149
0.00049595924816535	8.64036675993201e-05	0.000346208664278102	0.000583237036657214
0.000497920117267284	0.000115263077095395	0.00034757746599948	0.000585542975075632
0.000500652969605076	0.000106691258391072	0.000349485157328913	0.000588756748596162
0.000507904984990864	0.000106223248409589	0.000354547489706741	0.000597284957272784
0.000509017524167925	0.00012154990207413	0.00035532410735005	0.000598593278581969
0.000509584488188913	0.000122895199883103	0.000355719881512984	0.000599260015650657
0.000513147981259431	9.98294275421314e-05	0.000358207408826175	0.000603450604184235
0.000515665422275055	9.95792563637189e-05	0.00035996473041007	0.000606411058785168
0.000522027130997778	0.000135224816019888	0.00036440557648253	0.000613892286642227
0.000523121286400833	9.71988603684091e-05	0.000365169361172697	0.000615178989042543
0.000523380758422989	9.70402402260414e-05	0.000365350487873267	0.000615484122365305
0.000524169408605864	0.000192891914895426	0.000365901011988382	0.000616411557425827
0.000525613211981908	8.98161962555505e-05	0.000366908871485488	0.000618109438059995
0.000526390331794585	0.000133078297558998	0.000367451346725671	0.000619023313662167
0.00052729535202138	0.000104774487261854	0.000368083103961912	0.000620087597304866
0.000528216018469694	0.000104485449589622	0.000368725783178886	0.000621170280555472
0.000529016481479608	0.000101184108248372	0.000369284553341224	0.000622111607238714
0.000531117778320409	0.000170072806783318	0.00037075138186607	0.000624582685551845
0.000532773451101526	0.000107536266807355	0.000371907138642733	0.000626529719890004
0.000533528514240074	0.000302873152422553	0.000372434217030083	0.000627417657334796
0.000538219469003871	9.82116913056124e-05	0.000375708778778908	0.000632934115724763
0.000541930486760647	0.000181804501321851	0.000378299286982059	0.000637298190006359
0.000544033814808226	0.000186422933050856	0.000379767533408243	0.000639771656973096
0.000544453884238173	0.000162487556623665	0.000380060766525526	0.000640265649273175
0.000544800549267181	0.000205336886061445	0.000380302759062099	0.00064067331963064
0.000547571434434086	0.000309806751651391	0.000382236999539386	0.000643931818913168
0.000548299724627933	0.000126943256302985	0.000382745388839364	0.000644788271969899
0.000548583136184706	0.000194576239651314	0.000382943226740107	0.000645121557652418
0.000551753290787551	0.000103537582360087	0.000385156180716777	0.000648849588902886
0.000551758729583778	0.000154663401578407	0.000385159977315704	0.000648855984806098
0.000557520591807351	0.000113261548315224	0.000389182095325595	0.000655631806532183
0.000558966339721939	0.000291479447717055	0.000390191312224439	0.000657331973899898
0.00055915459729626	0.000104067788189259	0.000390322727060649	0.000657553360617079
0.000561824616784633	0.000113109711037477	0.000392186557373457	0.000660693244105381
0.000562839357406419	0.000101478014266791	0.000392894905885141	0.000661886556490374
0.000562970242113768	0.0001174385367124	0.000392986271092712	0.00066204047399278
0.00056568356542078	0.00013533673414358	0.000394880330012956	0.000665231281808643
0.000568458556214021	0.000256994477318505	0.000396817436456969	0.000668494609213956
0.000568821188379371	0.00016215546332819	0.000397070574991861	0.000668921056568362
0.000577407259640406	0.000213287505373367	0.000403064156670794	0.000679018085262526
0.000578075041354116	0.000169477753073981	0.000403530307500254	0.000679803381693441
0.000578085897034964	0.000183694659400294	0.00040353788540258	0.000679816147732402
0.000580987989407041	0.000100268665829022	0.000405563716208891	0.000683228943765988
0.000581764787653208	0.000134783685852878	0.000406105966976852	0.000684142441213229
0.00058598603932184	0.00012174380967955	0.000409052648397331	0.00068910653921822
0.000590012260263404	0.000105365649947991	0.000411863186923133	0.000693841285428623
0.000590837859764245	0.000168949098362038	0.00041243950383149	0.000694812172065751
0.000590857134347128	0.000179104258702085	0.000412452958621082	0.000694834838545305
0.000592889555839519	0.00019466169609959	0.000413871708110831	0.000697224920982685
0.000593974965037397	0.00011823549967955	0.00041462938743614	0.000698501338039871
0.000598836502606668	0.000163025592886667	0.000418023025994851	0.000704218398011767
0.000600171443007091	0.000118290667245559	0.000418954892745555	0.000705788258209731
0.000600966047970892	0.000118663091307509	0.000419509573647633	0.000706722695960711
0.000601634506088666	0.000197320828038728	0.000419976196646951	0.000707508787827955
0.000602333326636201	0.000225364819476048	0.00042046401440507	0.000708330585238103
0.000605120246741865	0.000110098974669756	0.000422409448209601	0.000711607941249782
0.000609234588472815	0.000120081221754034	0.000425281500218561	0.000716446315547329
0.000610706672685377	0.000266871908206371	0.000426309101399386	0.000718177453815689
0.000613186077453325	0.000157486207009978	0.000428039871449722	0.000721093178635569
0.000615203783043837	0.000164882806917804	0.000429448348375919	0.000723465955499337
0.000615506311957467	0.000139110989124316	0.000429659531313569	0.000723821722767624
0.000616976266114173	0.000166422089000273	0.000430685645590391	0.000725550356137713
0.000618274975010839	0.000127412481067616	0.000431592220624591	0.000727077608893091
0.000619701041500824	0.000134391028118166	0.000432587698734082	0.000728754631343836
0.000624203265363923	0.000109076598089481	0.000435730515236747	0.000734049146394734
0.000627697898765446	0.000196369944705909	0.000438169974460278	0.000738158757491686
0.000627997166846924	0.00015322141021524	0.000438378881145197	0.000738510690093096
0.000628701039184531	0.000118817550667904	0.000438870225348981	0.000739338428295406
0.00062900366580858	0.000112402265746394	0.000439081476494496	0.000739694310469405
0.000630980989956276	0.000119699939232276	0.000440461764803563	0.00074201959965531
0.000631982168132693	0.000167909368125046	0.000441160645931974	0.000743196962905765
0.000635435350266796	0.000165329605807567	0.000443571169737604	0.000747257828234249
0.000635732586342407	0.000126375734574897	0.000443778657963827	0.000747607371243105
0.000646410356175503	0.000144362031864242	0.000451232368011544	0.000760164190898087
0.000647566412622324	0.000123616217808166	0.000452039363263258	0.000761523687547854
0.000648406867798601	0.000169557316148577	0.00045262605030454	0.000762512044127883
0.000648558379664223	0.000119485021849496	0.000452731814479515	0.00076269021870975
0.000648683489570302	0.000226678619525575	0.000452819148537037	0.000762837345174695
0.000652876317753426	0.000150714824882111	0.000455745988695983	0.000767768017792704
0.000658131295353559	0.000136572030824526	0.000459414271488439	0.000773947754484024
0.000661435230221606	0.00012220796829121	0.000461720611942387	0.000777833108349122
0.000666068750455236	0.000134940096565474	0.000464955081018141	0.000783282025009933
0.000670207252917977	0.000187303809113667	0.000467843998635973	0.000788148811790341
0.000671706388769516	0.000155373679155504	0.000468890483447879	0.000789911762182918
0.00067404227263202	0.000163287604442998	0.000470521067482973	0.00079265870961311
0.000677959620835125	0.000121503003183137	0.000473255606447344	0.000797265423906437
0.000678698773694826	0.000172220831545769	0.000473771578525693	0.000798134651216508
0.000680104568314065	0.000148170302759557	0.000474752905679844	0.000799787834398888
0.00068172094357276	0.000116261291219221	0.00047588123047953	0.00080168865572561
0.000683380644208108	0.000260413306906288	0.000477039798935025	0.000803640426730983
0.00068359639788658	0.000128205336320435	0.000477190407665526	0.00080389414825426
0.000685040887457753	0.000141222964726828	0.000478198746166725	0.000805592835837984
0.000693287477764944	0.000227510954055967	0.000483955350214107	0.000815290642485326
0.000697008412022649	0.000121192642945401	0.000486552780716474	0.000819666378350524
0.00070028870804306	0.000179348908583837	0.000488842619867269	0.000823523933456823
0.000702040497160246	0.00016744348620697	0.000490065471487618	0.000825583998466493
0.000705888556386328	0.000127516871313645	0.000492751642679562	0.000830109230465554
0.000707528873761703	0.000403563187970733	0.000493896680482007	0.000832038207188742
0.000711466289242238	0.00028205717569679	0.000496645227582704	0.000836668520151782
0.000715055697205138	0.000163949697151152	0.000499150845013167	0.000840889584024308
0.000715337751382111	0.000125274124951265	0.000499347735382975	0.000841221273458114
0.000716052765472496	0.000236160855987793	0.000499846857184263	0.00084206211411391
0.000716865187841294	0.000155181347915375	0.000500413975680556	0.000843017504736215
0.000717251870258991	0.000125228785845426	0.000500683902703485	0.000843472234652621
0.000718837634337751	0.000218434537235836	0.000501790859102604	0.00084533705791254
0.000718857139077821	0.00018483906399386	0.000501804474555868	0.000845359995052577
0.000723836264678244	0.000172485760261336	0.000505280196462174	0.000851215335932348
0.000725001117147626	0.000151767253109878	0.000506093331853821	0.000852585176508735
0.000725738431884259	0.000139586527248346	0.000506608020815035	0.000853452242228089
0.000730284499858766	0.000215039669227296	0.00050978144308111	0.000858798316978665
0.000733923680418458	0.00020493380716171	0.000512321804704001	0.000863077912314795
0.000737940325167789	0.000204494326852915	0.000515125658485338	0.000867801397135883
0.000739676870648103	0.000128405616207433	0.000516337869152924	0.000869843535968663
0.000743309040078242	0.000152036891593937	0.00051887333659605	0.000874114886372771
0.00074452842953878	0.00018462889580768	0.000519724542008861	0.000875548861237581
0.000745199267437687	0.000219344224846599	0.000520192826235096	0.000876337751674486
0.000751631565004031	0.000256880369948158	0.000524682947463405	0.000883901990440408
0.000752620190534438	0.000199193786867574	0.000525373066108345	0.000885064592058875
0.000752998455917326	0.000175068609532201	0.000525637117547521	0.00088550942373064
0.000754317753386413	0.000140150596176867	0.00052655806461363	0.000887060888188859
0.000754471151570756	0.000202746607850605	0.00052666514554981	0.0008872412810396
0.000754635144552502	0.000163055533440064	0.000526779622275979	0.000887434133135535
0.000755491975398746	0.000259224214201665	0.000527377740496027	0.000888441747138955
0.000756555522168518	0.000282517751814326	0.000528120158563351	0.000889692454467293
0.000756866633872457	0.000249073880935098	0.000528337332792866	0.00089005831490676
0.000756920653294807	0.000141971997171646	0.000528375041519903	0.000890121840544569
0.000758185368265878	0.000140446504816334	0.000529257886799248	0.000891609117200761
0.00075822735887863	0.00017665213895404	0.000529287198711193	0.000891658497226236
0.000761689187575915	0.000162769104612168	0.000531703758324953	0.00089572953071979
0.000761778100880177	0.000417328264057628	0.000531765825030817	0.000895834090788149
0.000772180870370907	0.000252403054331221	0.000539027568698435	0.000908067516160379
0.000773460073308848	0.000221521178713136	0.000539920527428656	0.000909571830342571
0.000775416986094231	0.000251420313674759	0.00054128656740925	0.000911873116221415
0.000777596033761168	0.000147427396817072	0.000542807670574032	0.000914435627775329
0.00078625433613464	0.000327619069304339	0.000548851673807729	0.000924617598648064
0.000790047355441455	0.000284042973506871	0.000551499423905263	0.000929078104926596
0.000796042896730721	0.000210597992526576	0.000555684663618699	0.000936128728033484
0.0007993824455978	0.000197557361014116	0.000558015864733938	0.000940055963168224
0.000803125168095532	0.000171557793932634	0.000560628504706761	0.000944457321518913
0.000811207673167551	0.000191004352774586	0.000566270567628952	0.000953962167581139
0.000813091563548947	0.000204753364503454	0.000567585633685216	0.000956177580737431
0.000828462542287956	0.000173123895695083	0.000578315479005224	0.00097425350960328
0.00082984583221896	0.000189231466605134	0.000579281096565657	0.00097588022777241
0.00083033642334566	0.000174477036858468	0.000579623557966551	0.000976457152018495
0.000842643245990527	0.000145619687080623	0.000588214442489702	0.000990929701519804
0.000852867533516413	0.000175802468696633	0.000595351595271508	0.00100295323607608
0.000856557944624577	0.000207093577908538	0.000597927718823432	0.00100729307739582
0.000859829405779512	0.000227657053797605	0.000600211390719566	0.00101114024289694
0.00086208451739931	0.000215558104451042	0.000601785590988635	0.00101379220396773
0.000863431792841899	0.000172418004860215	0.000602726068322499	0.00101537656990031
0.000864291954325249	0.000278269797501404	0.000603326511522426	0.00101638810065832
0.000869888925516493	0.00021533199737339	0.000607233525914215	0.00102297001420111
0.000870200777867149	0.000173186971973207	0.000607451217158489	0.00102333674562444
0.000876008773558566	0.000176138492311848	0.000611505539036303	0.00103016681928132
0.000877166351066004	0.000244601267771571	0.000612313596077607	0.00103152810466452
0.00088008899258995	0.000168966615644416	0.000614353771398434	0.00103496506604405
0.000887311098143789	0.000263097521206562	0.000619395224957708	0.00104345810142341
0.000887516730749458	0.000290041625226378	0.000619538768585865	0.00104369992079119
0.000888610375298945	0.000362898456188969	0.000620302196670157	0.00104498602243891
0.000897259971031635	0.000253677394772005	0.000626340122157527	0.00105515775449581
0.000898738279570739	0.000356392770909656	0.000627372068283586	0.00105689621243361
0.000899489329285626	0.000343518517652074	0.00062789634506476	0.00105777943017999
0.000900717288345269	0.000240731580201894	0.000628753532560568	0.00105922348270235
0.000900849728100432	0.000181353879843627	0.000628845983283078	0.00105937922890688
0.000900860707557443	0.000173128462933708	0.00062885364758815	0.00105939214050338
0.00090217219806271	0.000185142271635929	0.000629769144935859	0.00106093442414685
0.000904319802201858	0.000174019397521777	0.000631268298672782	0.00106345995881202
0.000905032733281305	0.000194623793960441	0.000631765966409833	0.00106429834989274
0.000908365475341175	0.000201592577883166	0.000634092415974727	0.00106821758037471
0.000908826757675465	0.000188544066254429	0.000634414418117884	0.00106876003813256
0.000909831943689106	0.000189542356105273	0.00063511609695187	0.00106994211451032
0.000911300344476412	0.000201836596957245	0.000636141126885484	0.00107166892115224
0.000911352670447078	0.000168675502672929	0.000636177653484395	0.00107173045532947
0.00091407625307196	0.00027599449683299	0.000638078874010206	0.00107493332787404
0.000917876163746012	0.000420566782778261	0.000640731434686612	0.00107940193824717
0.000920234095400005	0.000251473637335185	0.000642377409374089	0.00108217481338921
0.000927569807720933	0.000208323013760358	0.000647498167125078	0.0010908014477987
0.000939735190442456	0.000169872312039057	0.000655990318280284	0.00110510766709837
0.000950013562610919	0.000215469789598331	0.000663165225316407	0.00111719480398954
0.000950663356895773	0.000305429953600339	0.000663618819865154	0.00111795894760509
0.000953715894585572	0.000195101850676651	0.000665749670334013	0.00112154866398497
0.000955592170238342	0.000181731861377204	0.000667059420862739	0.00112375512238984
0.000959421764709573	0.000219497442258541	0.000669732702571917	0.00112825864024796
0.000960966350322138	0.000475439883690697	0.000670810913985162	0.00113007503854886
0.000970073609200656	0.0002352397696852	0.000677168315209056	0.0011407849722774
0.000976844452553103	0.000195124104774216	0.000681894761266876	0.00114874733335357
0.00098051436524765	0.000185051556781149	0.000684456575723651	0.00115306306899627
0.000981648042664442	0.000187344223051866	0.000685247949098861	0.00115439624840473
0.000986998094881089	0.000333428428953656	0.000688982599553662	0.00116068779072864
0.000987736146691754	0.000173088556754201	0.000689497803035601	0.00116155572323029
0.000994306540121905	0.000250640530323815	0.000694084323282507	0.00116928235965908
0.0010018208793011	0.000217994164238501	0.000699329773064268	0.0011781190552774
0.00100525980262574	0.000257339910747895	0.000701730343383331	0.00118216315256218
0.0010076418847729	0.000272255932813612	0.00070339317653233	0.00118496442814638
0.00101270166641576	0.000259250304498878	0.000706925201090701	0.00119091461873771
0.0010157155331967	0.000189642703409838	0.000709029056994706	0.0011944588589882
0.00102346986416062	0.000260218665456251	0.000714442035127868	0.00120357777960349
0.00102367353948797	0.000194215408840188	0.000714584212460652	0.00120381729725515
0.00102443146085457	0.000178322598212717	0.000715113286058797	0.00120470859591227
0.00104902526357518	0.000230494497493318	0.000732281203828263	0.00123363036049698
0.0010549181745316	0.000254481411287954	0.000736394801544921	0.00124056029261542
0.00106162299405092	0.000244345740892493	0.000741075159091529	0.00124844501113243
0.00106974034694449	0.000198471613384994	0.000746741547838831	0.00125799083745776
0.00107762611290486	0.000208242859357417	0.000752246275313838	0.0012672643227035
0.00107787775199404	0.000179959467662813	0.000752421934167397	0.00126756024467132
0.00110125294079182	0.000455349102584059	0.00076873918789496	0.00129504894640642
0.00110289769935954	0.00027722441081881	0.000769887325910603	0.00129698314587342
0.00111969687796796	0.000220150821137259	0.000781614138563713	0.00131673860599599
0.00112475689032279	0.000231024911270196	0.000785146324171916	0.00132268906789834
0.00112833046301197	0.000203201447761288	0.000787640887650697	0.00132689150983939
0.00112848476735823	0.000376091503889515	0.000787748601141147	0.00132707296831649
0.00114594639915252	0.000196713628437486	0.000799937844999131	0.00134760745864084
0.00114704282071176	0.000231299437807354	0.000800703211598529	0.00134889682598905
0.00114969331708915	0.000203234412499307	0.000802553413634702	0.00135201375073455
0.00115185468251459	0.000422480712558896	0.000804062173556922	0.00135455546836573
0.00116548802931281	0.000238985510306441	0.000813579049796934	0.00137058798074676
0.00116579768117969	0.000375979874571439	0.000813795204973918	0.00137095212444936
0.00116869489987827	0.000242700651677059	0.000815817633670639	0.00137435918915233
0.00117328819921099	0.000224484820000831	0.000819024026196826	0.00137976080692881
0.00117506042536297	0.000266567414169669	0.000820261144067125	0.00138184490543678
0.00117517236552209	0.000278263116564018	0.000820339284868043	0.00138197654457199
0.00117814314724352	0.000248094182256956	0.000822413064872285	0.00138547011775242
0.0011791020637764	0.000415720837809933	0.000823082444892887	0.00138659778225044
0.00118319853848307	0.00021321670950711	0.000825942024670413	0.00139141514532541
0.0011847237322748	0.000409161925266681	0.000827006699454697	0.00139320873927686
0.00118787900141226	0.000216023097090318	0.000829209262503003	0.0013969192655516
0.00118971876392399	0.000403956774301757	0.000830493524716046	0.001399082785315
0.00119932714083953	0.000352476628163916	0.00083720073574261	0.00141038202270273
0.00120839108392387	0.000235255454836464	0.000843527900000427	0.00142104101802241
0.00122176161946971	0.000459748401470045	0.000852861318561073	0.00143676447022007
0.00122373556967691	0.000266038360879061	0.000854239251661344	0.00143908579172654
0.00123168042805257	0.000428976790533054	0.000859785229111019	0.00144842876833823
0.00123323138874867	0.00021998077648348	0.000860867890706223	0.0014502526635946
0.00123411502744912	0.000346523535198761	0.000861484722382375	0.00145129180303862
0.00123507166732647	0.000298231306952136	0.000862152513164029	0.00145241679024081
0.00123725688824611	0.00023778304183098	0.000863677925621941	0.0014549865614032
0.00123752120072215	0.000295991800003809	0.000863862431243237	0.00145529738699168
0.00123778082907867	0.000274976993280708	0.000864043667074366	0.00145560270416017
0.00124036180811354	0.000255510847397545	0.000865845341924708	0.00145863787805718
0.00124421413480142	0.000243940955254769	0.00086853449205524	0.00146316812849596
0.0012444410371728	0.000279585292581916	0.000868692883227682	0.00146343496063386
0.00125016749282797	0.000298521169118585	0.000872690285374899	0.00147016914502388
0.00125396298618718	0.000242279391385143	0.000875339762506366	0.00147463256073322
0.0012577843783689	0.000433857632638711	0.000878007318535913	0.0014791264328812
0.00126511597109029	0.00040491417170747	0.000883125200564333	0.00148774822273282
0.00127185540871896	0.000262829907227214	0.000887829723583642	0.00149567365137681
0.00127332204960754	0.000254185293572553	0.000888853525004427	0.00149739838841662
0.00130288089787678	0.000305994443174514	0.000909487335976993	0.00153215893605248
0.00130769064655402	0.000426543559856654	0.000912844822849921	0.00153781509344087
0.00133220959965774	0.000317067038865873	0.000929960491193622	0.00156664883654202
0.0013465602196642	0.000305114920828438	0.000939978066230981	0.00158352484624982
0.00138446003725292	0.000249175505632272	0.000966434363340596	0.00162809418815034
0.00139978985441616	0.000307193594353349	0.000977135475464618	0.00164612171191889
0.00140393200428488	0.000339064912027202	0.000980026939186387	0.00165099278796837
0.00140809061289855	0.000317947331915481	0.000982929892077277	0.00165588321913412
0.00141907908634045	0.000386109405626066	0.000990600491480536	0.00166880541931842
0.0014219763140225	0.000288929056465893	0.000992622926447647	0.00167221249458475
0.00143046060386978	0.000312411494262592	0.000998545458724615	0.00168218983059951
0.00147803769433721	0.000314583908267188	0.00103175706028674	0.00173813943000693
0.00148119189069554	0.000310472463146668	0.00103395887447219	0.00174184869471718
0.00149282664959712	0.000364842663331071	0.00104208061905741	0.00175553091221526
0.00149373417112726	0.00028911384484209	0.00104271412235051	0.00175659813733554
0.0015079805407729	0.000275550880128921	0.00105265892451735	0.00177335155093951
0.00153025918704886	0.000281383123730504	0.00106821072720589	0.00179955074307601
0.00154095900763783	0.000325420576801657	0.0010756798299759	0.00181213349392989
0.00154443364332915	0.000252825205671566	0.00107810532962307	0.00181621958816321
0.00156232243264728	0.000364771409479681	0.00109059275450398	0.00183725640622843
0.00158621127305783	0.00033541009635223	0.0011072685672049	0.00186534915082746
0.00162361030696398	0.000267845986837879	0.00113337528791188	0.00190932958226388
0.00162777364178837	0.000487795401214034	0.00113628153997507	0.00191422557134794
0.00163060889487558	0.000279088742239843	0.00113826071303834	0.00191755976587153
0.00163675587823279	0.000284466771438754	0.00114255166820312	0.0019247884814785
0.00164805605638824	0.000443773497430411	0.00115043985579084	0.00193807723946741
0.00166266296987562	0.000349196077418082	0.00116063633872032	0.00195525464460404
0.00167334688076726	0.000503801765105636	0.00116809433558765	0.00196781868600771
0.00167501431009789	0.000349587342783347	0.00116925829912575	0.00196977954578618
0.00172908080791587	0.000342909502949866	0.00120699988789741	0.00203336054379447
0.00174833080180323	0.000364905964811503	0.00122043751345978	0.00205599810813459
0.00175480680139798	0.000360841134051652	0.00122495814126931	0.00206361373951389
0.00177946130093752	0.000324225018922357	0.00124216842898066	0.00209260688220636
0.00178069557866645	0.000355659742875942	0.00124303002727831	0.00209405836534287
0.00179976532225562	0.000456019344545474	0.00125634182755336	0.00211648395934463
0.00180853727646553	0.000660248209409805	0.00126246516643947	0.00212679958224745
0.00181424581048043	0.000327120787361351	0.00126645005822923	0.00213351269118627
0.00187379192399597	0.000346096295858515	0.00130801674036982	0.00220353759528824
0.001882095854485	0.000427257790605984	0.00131381337122919	0.00221330283271251
0.0018892015319	0.000583419550125777	0.00131877355111383	0.00222165895119162
0.00189001687763018	0.000511999232107805	0.00131934271028858	0.00222261777962292
0.00191260984681197	0.000371288219738444	0.00133511392881383	0.00224918660850049
0.00191484664994741	0.000456456282196264	0.00133667534868601	0.00225181703920079
0.00194590725071615	0.000426637428290275	0.00135835747104485	0.00228834361434985
0.00195814724951364	0.000386343390181435	0.001366901708601	0.00230273758049491
0.00196380537993029	0.000430196051294799	0.00137085141572142	0.002309391415925
0.00196743421294564	0.000603567876790046	0.00137338455415125	0.00231365884277967
0.00196929033409059	0.000532388748010887	0.00137468023565064	0.00231584159993201
0.00199261817013369	0.000376135436822112	0.00139096443437669	0.00234327461588244
0.00207212892651964	0.00039074597263464	0.00144646760901397	0.0024367774956212
0.00208427940437919	0.000384750986820558	0.00145494935570099	0.00245106618713541
0.00208992257873749	0.000551320552713846	0.00145888862261501	0.002457702434574
0.00210079841522088	0.000386491912703006	0.00146648059480977	0.00247049217620132
0.00211167852182453	0.000480088762761119	0.00147407554779925	0.00248328693939528
0.00212885928011328	0.000395533533478519	0.00148606872546506	0.00250349112872859
0.00217698948601809	0.000416653936312479	0.00151966643406596	0.00256009117957863
0.00218068099700934	0.000448113364240588	0.00152224332540151	0.00256443231433754
0.00219579266470664	0.000420431618635122	0.0015327921563947	0.00258220329918996
0.0022092549450571	0.000957170828861629	0.0015421896182134	0.00259803464123528
0.00224205485978776	0.000462227017711086	0.00156508588380295	0.00263660661089066
0.00226395670342769	0.000543607125198209	0.00158037465613614	0.00266236269151426
0.00227034669494079	0.000752384874915435	0.00158483524525671	0.00266987717930402
0.00228233545629314	0.00047451292781885	0.00159320410433013	0.00268397569580523
0.00231108941827382	0.000501120194841551	0.00161327605743282	0.00271778971508156
0.00239088100867951	0.000795526575071889	0.00166897527069895	0.00281162284937708
0.00239169239808018	0.00064228713603155	0.00166954166812328	0.00281257702525255
0.00242451830495592	0.000459298668085403	0.00169245607775522	0.00285117956109131
0.00244838680289929	0.000441708867795834	0.00170911769022006	0.00287924838340166
0.00262076440113846	0.000472329390513872	0.00182944737105262	0.0030819606021066
0.00270548952696118	0.00053122499052905	0.00188859048160135	0.00318159546424115
0.00272531179817428	0.000486690000115924	0.00190242759032546	0.00320490601397848
0.00277567343195383	0.000551459600662729	0.0019375829665512	0.00326413017434208
0.00277878279340173	0.000520453396352131	0.00193975348333761	0.00326778671419546
0.00280108004577656	0.00116983677703722	0.0019553182741754	0.00329400778669042
0.00282709001526033	0.000517904288270692	0.00197347475946358	0.00332459493186679
0.00300408829015654	0.000540741462264974	0.00209702994380153	0.00353274096347221
0.00306120426582147	0.000631919439388975	0.00213690024709198	0.00359990807955301
0.00313402741564769	0.000590461604562323	0.00218773507983928	0.00368554648283307
0.0031379665261212	0.000630339313759793	0.00219048481014522	0.00369017878907124
0.00326183220591366	0.000919420503170531	0.00227695032461921	0.00383584207147352
0.00331695919080165	0.00112399171488802	0.00231543219560831	0.00390067017867153
0.00338284041517846	0.000637136585174756	0.00236142115695383	0.00397814503213899
0.00342953872161983	0.00078168753342006	0.00239401931568721	0.00403306120109097
0.00350347339176687	0.000609301820995745	0.00244563005485606	0.00412000672752744
0.00353757192018314	0.00087608893529999	0.00246943282901622	0.00416010583797097
0.00354856586147379	0.000796379153694327	0.00247710724529886	0.00417303446822375
0.00357253701244425	0.00071571146462081	0.00249384051560151	0.00420122400820898
0.00370693089349997	0.000826520554415601	0.00258765533248269	0.00435926822095684
0.00379041091042843	0.00135403257971696	0.00264592928394486	0.00445743886274586
0.00383125609386669	0.000811873331473161	0.00267444161928846	0.00450547188932726
0.00401881574422264	0.00154076427234256	0.00280536926356962	0.0047260378633946
0.00410503582769726	0.000889997538834495	0.00286555594230283	0.00482743076245388
0.00414283559304645	0.000775836131353686	0.00289194239707689	0.00487188244514762
0.00418594433427901	0.00114055398941963	0.00292203482861489	0.00492257736531268
0.00435459668870598	0.000770781757986993	0.0030397640706231	0.00512090878021226
0.00435780642949142	0.000836689199197484	0.00304200465807875	0.00512468336393254
0.00438167081453306	0.00115381654740961	0.00305866339949634	0.00515274734956125
0.0045099126195752	0.000997733514779805	0.00314818370624037	0.00530355685785274
0.00451692063543622	0.000877899690656372	0.00315307571262921	0.00531179812851962
0.00467519691355791	0.000777583111433893	0.00326356184437924	0.00549792750863773
0.00468187125642219	0.000964373321495249	0.00326822092743186	0.00550577638728674
0.00483774613935943	0.00150955825959752	0.00337703074439947	0.00568908178011892
0.00512012372936612	0.000952650697486532	0.00357414687565369	0.006021151540735
0.00609497643008295	0.00101285248028401	0.00425465127723799	0.0071675566182619
0.00723723664740434	0.00118661366812323	0.00505201595096808	0.00851082920911743


==> linear_structured_bounds_check_fix.dat <==
5.89203111820433e-05	6.31435367203874e-06	7.64682535287568e-05	0.000149262418469158
9.14255579059762e-05	8.63616730834117e-06	0.000118654375727277	0.000231607736095885
0.000100278082342272	1.55074432889336e-05	0.000130143403354315	0.000254033775273382
0.000149041366721725	2.21219576437273e-05	0.000193429613457687	0.000377565467706037
0.000161782798473228	1.56242109364224e-05	0.000209965762265235	0.000409843248998011
0.000167183623337416	1.89161161691778e-05	0.000216975087855915	0.000423525121425099
0.000168306614925559	1.51089118776323e-05	0.000218432534426547	0.000426369988280077
0.000191493278269946	2.11412249913488e-05	0.000248524766044713	0.000485108602818626
0.000211770551145469	2.51771744183313e-05	0.000274841117944596	0.00053647687852254
0.000225068977589094	2.90900723520886e-05	0.000292100148394771	0.000570165690631438
0.000266201838180094	2.92406247116277e-05	0.000345483403658266	0.000674367283039839
0.000269574755361771	3.14011194841314e-05	0.000349860859937869	0.00068291187090323
0.000277113369120454	2.5132554111467e-05	0.000359644661424817	0.000702009389211463
0.00033464838592127	3.33246745906757e-05	0.00043431504525753	0.000847762450966688
0.00036983901576769	3.57833057522153e-05	0.000479986324837479	0.000936910631160455
0.00037002225997872	3.09602587571063e-05	0.00048022414375774	0.000937374842458056
0.000401876563774499	3.59851008416397e-05	0.000521565455943139	0.00101807113084864
0.000409683018040335	3.91213832746768e-05	0.000531696867539323	0.00103784716766874
0.000426913123445146	5.00644602280787e-05	0.000554058529281936	0.00108149607500826
0.000437316569693801	4.17873585781895e-05	0.000567560382027707	0.00110785105373012
0.000461791837922379	6.8151460198918e-05	0.000599324997294328	0.00116985408214576
0.000463411244208717	4.67454920869895e-05	0.00060142670327628	0.00117395651293633
0.000467035434333293	3.94406282320861e-05	0.000606130267865853	0.00118313764881517
0.000479651490841594	4.77515035034596e-05	0.000622503701546969	0.00121509781786714
0.000492216130609562	4.7321661414668e-05	0.000638810405296477	0.00124692773324498
0.000495359500745445	5.20577313660733e-05	0.000642889949678767	0.00125489081115841
0.000506949725572768	4.83090540399913e-05	0.000657932033346871	0.00128425224787897
0.000509585697786792	7.67001233463307e-05	0.000661353064015462	0.00129092993813195
0.00051332610661799	4.69810191274894e-05	0.000666207460149277	0.00130040549005975
0.000516429116053565	7.38448420511746e-05	0.00067023462340523	0.00130826632248909
0.000524648904717795	6.90750101288639e-05	0.000680902470721704	0.00132908945649356
0.000562245226196554	5.77025107016486e-05	0.000729695917071705	0.00142433195872891
0.000566359416579754	7.45002880730351e-05	0.00073503541625249	0.00143475440888776
0.000594174496363667	6.93848691130398e-05	0.000771134522488831	0.00150521815891162
0.000621875175154693	5.44355847591707e-05	0.00080708515625528	0.0015753920976882
0.000622235735544752	5.30481921022409e-05	0.000807553100547601	0.00157630550284077
0.000636633828954143	6.00441188462953e-05	0.000826239306290106	0.00161278009369944
0.000637475909515567	6.83976154623442e-05	0.000827332179504296	0.00161491333058537
0.000639326923988172	7.88439270022851e-05	0.000829734472383219	0.00161960249279887
0.000640880465836283	6.13677663832929e-05	0.000831750697849881	0.00162353806966175
0.000644537784462629	6.23977279454395e-05	0.00083649725743764	0.00163280312974594
0.000646444827538436	7.34445914304945e-05	0.00083897226563915	0.001637634228834
0.00064730460412416	6.10200349389025e-05	0.000840088105196278	0.0016398122949364
0.000651183547097246	6.23988206184312e-05	0.000845122294404362	0.00164963879445162
0.000658458604471904	6.2304728522397e-05	0.00085456404582422	0.0016680686471876
0.000659022323697961	7.36070040274237e-05	0.000855295654735177	0.00166949671322002
0.000660780510506174	5.98611087220679e-05	0.000857577473549507	0.00167395071575072
0.000678452343554468	7.38102749069185e-05	0.000880512420476038	0.00171871864868682
0.00067903444852876	6.34316225460158e-05	0.000881267890870907	0.0017201932912086
0.000681105521479961	6.08968787627444e-05	0.000883955781147312	0.00172543992605014
0.000681454387619678	6.38447082203336e-05	0.000884408548349052	0.00172632370623887
0.000686821485711085	6.29648826270825e-05	0.000891374102490464	0.00173992013886478
0.000689330240132027	6.16474271399071e-05	0.000894630026725305	0.00174627554915883
0.000703388524368256	6.61350123312602e-05	0.000912875219623792	0.00178188930377977
0.000711149066771006	6.41678807808089e-05	0.000922947045655747	0.00180154903239335
0.000714613883544393	7.12828212225069e-05	0.000927443771524003	0.00181032642885941
0.000725766484229539	6.96331018549419e-05	0.000941917895634818	0.00183857923535499
0.000729710628826117	7.3602055082478e-05	0.00094703670514065	0.00184857090969389
0.000741410666690217	9.70268122501246e-05	0.000962221306914456	0.00187821053502411
0.000743346003560739	0.000109111558292287	0.000964733035510414	0.00188311331058744
0.000749152508796883	6.2313860737466e-05	0.000972268863234433	0.00189782289030644
0.00074999143526602	6.35685637773096e-05	0.000973357642988765	0.0018999481369521
0.000750234491217873	6.79224292428603e-05	0.000973673087082238	0.00190056386892074
0.000757132821366361	6.6439868586745e-05	0.000982625912485516	0.0019180393611696
0.000758987396453388	7.07658657869203e-05	0.000985032826418892	0.00192273754346309
0.000759882295633702	6.8055262630912e-05	0.000986194248957742	0.00192500458539243
0.000759986061344583	6.86455280056495e-05	0.000986328918692645	0.00192526745435306
0.000762488235322892	9.99219660058767e-05	0.000989576302664451	0.00193160619445712
0.000769293196979241	7.45779297668388e-05	0.000998407952103359	0.00194884515694797
0.000775044318968294	6.92874780074696e-05	0.00100587190206409	0.0019634144346686
0.000785265856592274	6.84915348250167e-05	0.00101913766924698	0.00198930858552457
0.000793951044306208	8.83218720978813e-05	0.00103040952309042	0.00201131071173594
0.000798057847579611	6.59362271851687e-05	0.00103573943509535	0.00202171444818043
0.000798586428274857	9.81507927294358e-05	0.00103642544034216	0.00202305349801478
0.000824145766400474	8.63780513706901e-05	0.00106959698863521	0.00208780279323343
0.000828993391063517	9.13762760516412e-05	0.00107588835716856	0.00210008324740145
0.000829777985438337	7.60396088873043e-05	0.00107690662337197	0.00210207085492682
0.000830505325677187	7.92280085963257e-05	0.00107785058372571	0.00210391342094392
0.00084479810239125	8.11161380082798e-05	0.0010964001068269	0.00214012121374374
0.000867589352022316	7.52753362617403e-05	0.00112597916063809	0.00219785812944598
0.000874843874351987	8.2224358168808e-05	0.00113539426116296	0.00221623596089395
0.000875690915448385	8.48887435614599e-05	0.00113649357228351	0.00221838176426896
0.000896176934601778	0.000103435045709804	0.00116308084032384	0.00227027885548074
0.00091290955235582	8.55599525754935e-05	0.00118479685015044	0.0023126674807813
0.000928465795047422	9.27395773611893e-05	0.00120498613099828	0.00235207600323916
0.000928853976087656	8.57002486815964e-05	0.00120548992206123	0.00235305937959456
0.000943020397974905	9.36494433255812e-05	0.00122387545870788	0.00238894707858196
0.000945109366060466	8.70722836519478e-05	0.00122658657373724	0.00239423904704412
0.000949172753102128	8.48069722870668e-05	0.00123186013907071	0.00240453279744779
0.000962273052302818	8.9325431013072e-05	0.00124886203502958	0.00243771969517688
0.000962793229886353	0.000100996808511992	0.00124953713450783	0.00243903745746622
0.000966686441112854	8.34956790829863e-05	0.00125458984141207	0.00244890010264953
0.0009747487242529	8.54162088477728e-05	0.00126505327411983	0.00246932422899449
0.000980972537959039	0.000101755924628834	0.00127313069521366	0.00248509097338607
0.000999099941545483	0.000101938961720113	0.00129665689297903	0.00253101300002846
0.00102205527036763	0.000101167843355732	0.00132644889286826	0.00258916557641528
0.0010239295963678	9.93176344281215e-05	0.00132888144003069	0.00259391379356097
0.0010320659424982	9.4758984822676e-05	0.00133944099353976	0.00261452554316926
0.00104529640932302	0.000144925158951561	0.00135661182429689	0.00264804219364394
0.00106023210313711	0.000119773510948846	0.00137599574129072	0.0026858786839048
0.00106471840006476	0.000106752818527838	0.00138181816965178	0.00269724378900959
0.00107309718311182	0.000106590932822271	0.00139269236385496	0.00271846970238892
0.00107568967619208	0.000107174122973672	0.00139605696621627	0.00272503724725181
0.00107607027014431	0.000105007299686866	0.00139655091056665	0.00272600140328944
0.00107792800256622	0.000100130372646984	0.00139896192216821	0.00273070758403763
0.00108108601996641	0.000105184011066883	0.00140306047613646	0.00273870776776484
0.00108597314025732	0.000105134234538293	0.0014094031030835	0.00275108827593489
0.00109571339343936	0.000124843524038317	0.00142204424728005	0.00277576319222921
0.00110294442509481	9.84253726782682e-05	0.00143142886102039	0.00279408151491398
0.00110405251541563	0.000131271456667202	0.00143286696835358	0.00279688863249109
0.00111270285461327	0.000134124435444686	0.00144409359492096	0.00281880247719616
0.00111401893189939	9.88363077628393e-05	0.00144580163293977	0.00282213648671985
0.00112602312514772	0.000105741864526892	0.00146138097517856	0.00285254662678989
0.00114174366852505	0.000114841464550558	0.00148178348956573	0.0028923713710432
0.00114535571614249	9.51644887562447e-05	0.00148647129530583	0.00290152174639235
0.00114661968467627	0.000121546901832175	0.00148811170528254	0.00290472374917265
0.00115648710255832	0.000111960854137716	0.00150091788700734	0.0029297208109256
0.00116133286315137	0.000142944398949103	0.00150720683630403	0.00294199654285795
0.00117189442190306	0.00011924856951673	0.00152091389141084	0.00296875206689465
0.00117244081264224	9.93341578681453e-05	0.00152162301097811	0.00297013623479061
0.00120716702849821	0.000108705188003239	0.00156669156246564	0.00305810791822131
0.00120825210284143	0.000112285471444227	0.00156809979908745	0.0030608567295809
0.00122714276653008	0.000115306843109988	0.00159261657490363	0.00310871231778279
0.00123304672699709	0.000121840265888795	0.00160027888246376	0.00312366878016687
0.00124372409676929	0.000111474249978202	0.00161413624000959	0.00315071768746413
0.00124397829536439	0.000110445204303298	0.00161446614530416	0.00315136164701415
0.00124940257859038	0.000106504241612659	0.00162150591574351	0.0031651029463476
0.00125241903905312	0.0001172812935721	0.00162542075357782	0.00317274452486022
0.00126460192268371	0.000116393516189031	0.001641232004664	0.00320360734004481
0.00128016525076703	0.000123265356999129	0.00166143048111042	0.0032430338118767
0.00128180415426599	0.000117932854954148	0.00166355749106256	0.00324718563482171
0.00128618684697986	0.000141357574022627	0.0016692454592837	0.00325828828008539
0.00128932849549837	0.000115636898864998	0.0016733227693079	0.00326624699663736
0.00130120045584212	0.000130825904670089	0.00168873049637581	0.00329632215200108
0.0013067459184128	0.000137143323282247	0.00169592753639956	0.00331037043413375
0.00131439611560096	0.000124884704039373	0.00170585615365213	0.00332975062597527
0.00131870333076581	0.000142710023131635	0.00171144616522236	0.00334066206448392
0.00132086485950639	0.000129509831324517	0.00171425145128464	0.00334613785035361
0.00132185883214222	0.00011793808242305	0.00171554145383203	0.00334865587438541
0.00132544595805404	0.000133141650048329	0.00172019691555926	0.00335774311574938
0.00132662123637573	0.000112856308290135	0.00172172222116044	0.00336072044022628
0.00133934327031147	0.000118667468429409	0.00173823319499752	0.00339294908116519
0.00134683354993452	0.00011456473310505	0.00174795426723435	0.00341192415494057
0.00135417066760825	0.000123509921497105	0.00175747656206255	0.00343051122460471
0.00135495655084874	0.000131306054636571	0.00175849650098806	0.00343250209720461
0.00136266748001454	0.000144728558158747	0.00176850393772021	0.00345203614094677
0.00136479405915831	0.000130012798502503	0.00177126386532162	0.00345742338924362
0.00137210448244778	0.000147200168474075	0.00178075151551027	0.00347594283420798
0.00137420565564658	0.000140649180264218	0.00178347847064086	0.00348126572179945
0.0013868956286129	0.000122985201887726	0.00179994783494994	0.00351341314290536
0.00139025028791453	0.000124546312781574	0.00180430159569617	0.003521911478207
0.00141533827922476	0.000121135459770674	0.00183686141830319	0.0035854667137849
0.00142219563455765	0.000117434232344966	0.00184576106556594	0.00360283840481563
0.00142887161108901	0.000121414450999951	0.00185442531488355	0.00361975061017782
0.00143639563283126	0.000143254728901922	0.0018641901784866	0.00363881116263132
0.00144752011633574	0.000119766978549705	0.0018786278114171	0.0036669927400668
0.00145955957860912	0.000138221656160964	0.00189425292667875	0.00369749222691509
0.00146324677720474	0.000194294541877493	0.00189903826523796	0.00370683298171962
0.00146486201920859	0.00015310893745816	0.00190113456670995	0.00371092486316205
0.00147210644512959	0.000140880704438797	0.00191053656386311	0.00372927711744746
0.00148409535626206	0.000134157513191892	0.00192609607258972	0.00375964854343867
0.00148441454660336	0.000129698220503665	0.00192651032579804	0.00376045714613167
0.00148615078707915	0.000136596060204439	0.00192876366211324	0.00376485555216961
0.00149237837320727	0.000166332484086004	0.00193684597915068	0.00378063185321183
0.00149330501436595	0.000128979688511037	0.00193804859722296	0.00378297930687632
0.00149982922268777	0.000177317756332798	0.0019465158779623	0.00379950703887867
0.00150022359764954	0.000138400584170754	0.00194702770765153	0.00380050610625281
0.00150258967290086	0.000125873492808238	0.00195009845929144	0.00380650006838927
0.00151351970563095	0.000146497285245848	0.00196428372914345	0.00383418904501735
0.00152570985820103	0.0001307621243408	0.00198010441404111	0.00386507027455629
0.0015342813931885	0.000139124816742258	0.00199122876653354	0.00388678448509856
0.00153759582059428	0.000157945369333064	0.00199553031331907	0.00389518090121555
0.00155624607709832	0.000136155504355845	0.00201973508267817	0.00394242746755263
0.00155821154827354	0.000152701690678652	0.00202228592032846	0.00394740658214247
0.00156505069103339	0.000136140215817468	0.00203116193085841	0.00396473213538738
0.00156633184356824	0.000149216235112512	0.0020328246426615	0.00396797767027923
0.0015880352210007	0.000157393645322189	0.00206099182872417	0.00402295868683409
0.00159009025958141	0.000154169887216159	0.00206365890919352	0.00402816470191533
0.00159998815691209	0.000141361739580537	0.00207650464790908	0.00405323897704554
0.00160496824600159	0.000169291344340027	0.00208296793208819	0.00406585500243267
0.00163062681462444	0.000164185442890722	0.00211626826420245	0.00413085567758645
0.00163778631265385	0.000174650590635657	0.00212556003981375	0.0041489927846291
0.00164296315775334	0.000156812278034693	0.00213227867886377	0.00416210725066107
0.00165872810511189	0.000143680222948058	0.00215273882184836	0.00420204448321414
0.00167890316544966	0.00013873817972663	0.00217892251976027	0.00425315382460022
0.0016842661945487	0.000141117186083484	0.00218588279306162	0.00426673994927579
0.00168698864087732	0.000152335648115392	0.00218941605199897	0.00427363670380763
0.0016896754929426	0.000169150053498662	0.00219290311581109	0.00428044328763732
0.00168970614384021	0.000142472735442769	0.00219294289531263	0.00428052093534512
0.00171531855167044	0.000215331642411532	0.00222618331879568	0.00434540467168091
0.00171675606001717	0.000156116790215269	0.0022280489530821	0.00434904630167401
0.00172092455546189	0.000150801114209782	0.00223345893072996	0.00435960632247114
0.00172954836291932	0.000150594147477004	0.0022446511237413	0.00438145295450149
0.00172956471104829	0.000174526959609615	0.00224467234075197	0.00438149436910401
0.00173423089035274	0.000157726916367267	0.00225072822496075	0.00439331516899492
0.00174680240742976	0.000172774769167974	0.00226704385425396	0.00442516250661242
0.00175348324861909	0.000175950077105689	0.00227571441704635	0.00444208703557913
0.00177501555575905	0.000161130730628527	0.00230365958380472	0.00449663468094035
0.00178732592449763	0.00015784631423045	0.00231963628825262	0.00452782045327087
0.00179135269943612	0.000190713082189768	0.00232486233748289	0.00453802145448578
0.00180101791407594	0.000157232632960048	0.00233740609478254	0.00456250627615798
0.0018226413291258	0.000204985419972773	0.00236546950366512	0.00461728472455981
0.00182900695285601	0.000162071828055941	0.00237373096935504	0.00463341071530855
0.00185990036645176	0.000179038375176641	0.00241382521420567	0.0047116727871741
0.00186920795925353	0.00022257842514533	0.0024259048409393	0.00473525164790731
0.00188021612447173	0.000193117482425948	0.00244019151308859	0.00476313855702935
0.00188632524881759	0.000177387310292989	0.00244812008746212	0.00477861475965455
0.00189086720715195	0.00018330583424726	0.00245401475458898	0.00479012087141757
0.00189658378356506	0.000191859672467143	0.00246143387043722	0.00480460263506862
0.00189940186279001	0.000161747650467892	0.00246509124413933	0.004811741655758
0.00191354047336567	0.000193380805937216	0.0024834406865702	0.00484755890054132
0.00192800187258895	0.000198542500790972	0.00250220905218133	0.00488419386358225
0.00193030997401067	0.000194787442053406	0.00250520456393518	0.00489004096101549
0.00194738431647684	0.000172026201743406	0.00252736407264018	0.00493329527517545
0.00195001418831598	0.000169057240586386	0.00253077718608967	0.00493995751139076
0.00195149037769052	0.000177124662680755	0.00253269302158145	0.00494369713176517
0.00196108178133306	0.00017262781005417	0.00254514098512272	0.00496799496854639
0.00196817435792042	0.000188615931730651	0.00255434590841273	0.00498596254396084
0.00199533434154028	0.000175016738973255	0.00258959481446251	0.00505476674338466
0.00199729581748217	0.00021415899099422	0.00259214046699907	0.00505973573687744
0.00202543526820708	0.000168306394771764	0.00262866054995559	0.00513102121357181
0.00203778739980113	0.000177160225425525	0.00264469145528188	0.00516231278345646
0.00203852952892779	0.000173760405319008	0.00264565460902411	0.00516419281406117
0.00204699149796256	0.000217653362834684	0.00265663676408272	0.00518562946193016
0.00205259833413432	0.0002080206180291	0.002663913456301	0.00519983322138371
0.00206144068242163	0.000286712306063912	0.00267538927706736	0.00522223348139306
0.00206632158733468	0.000196759688607592	0.00268172383754155	0.00523459824418919
0.00209108517141423	0.000203183166737926	0.00271386263633074	0.00529733166116416
0.00209336217400467	0.000172995475516252	0.00271681778724353	0.00530309997614233
0.00209418089618653	0.00019757424003755	0.00271788034536849	0.00530517403940621
0.00210781911527478	0.000208601989795235	0.00273558036721153	0.0053397236458812
0.00211080509670774	0.00017117064387161	0.00273945564859866	0.00534728801207761
0.00212244583429335	0.000210779016578597	0.00275456328898787	0.00537677741242082
0.00213305929314118	0.000197314374439039	0.00276833770133754	0.00540366441461358
0.0021498828676641	0.000200939506494422	0.00279017175713375	0.00544628346007022
0.00215619620328516	0.000203666457729973	0.00279836536200783	0.00546227698971225
0.00215914971477836	0.000205664060493732	0.00280219850309503	0.00546975910003392
0.00216299759941229	0.00019332874741366	0.00280719238401373	0.00547950691967248
0.00217465824698556	0.000213226596708265	0.00282232586408289	0.00550904675785027
0.00217973191838112	0.000179261156043596	0.00282891060171944	0.00552189985464874
0.00219106068132291	0.000265969555116876	0.00284361335361299	0.00555059893177567
0.00220385466607899	0.000275531146854314	0.00286021770702429	0.00558300984523214
0.00220703873569484	0.000199968274023386	0.00286435007220964	0.00559107602685783
0.00222106351234759	0.000187533952123036	0.00288255177812821	0.00562660489694833
0.00224366274188528	0.000211029587865905	0.00291188162345954	0.00568385536947068
0.0022451502375671	0.000209113246489378	0.00291381213255968	0.00568762363203543
0.00225632833497738	0.000214738709987012	0.00292831934695809	0.00571594102920918
0.0022630159017776	0.000249972085741623	0.00293699863841651	0.00573288259611962
0.00227836789965109	0.000220231810422556	0.00295692284523095	0.0057717737065866
0.00229342605483795	0.000207314053729177	0.00297646569565729	0.00580992042739957
0.00230395083521805	0.000338658391248044	0.00299012501887359	0.00583658278104086
0.00230740010744704	0.000207024608984085	0.00299460157064333	0.00584532079861967
0.00231367752547007	0.000215297762790302	0.00300274856076035	0.00586122333845801
0.00231922944823576	0.000230892715757629	0.00300995398498675	0.00587528798615819
0.00232121192020403	0.000210416737720943	0.00301252688669149	0.00588031016873998
0.002328047902648	0.000196957759375512	0.00302139879568443	0.00589762771597842
0.00233072003725641	0.000242774801683637	0.00302486675881293	0.00590439701617601
0.00233129808002672	0.000207992876674387	0.00302561695717787	0.00590586136794442
0.00236102868230114	0.000221815599620186	0.0030642020764122	0.00598117769789919
0.00236295709860218	0.000238940034148322	0.00306670482331999	0.00598606294163152
0.00236660198154812	0.000218750342275531	0.00307143524357069	0.00599529649849221
0.00236849903767516	0.000212821721621446	0.0030738972904603	0.00600010229771173
0.00237309624117598	0.000196597819286739	0.00307986365614595	0.00601174836167443
0.00237722164318578	0.000211444127878721	0.00308521770605616	0.00602219921416973
0.00238171989103149	0.00023350302622327	0.00309105564461758	0.00603359459445292
0.00238507957498113	0.000203214095232371	0.00309541592647767	0.00604210565866076
0.00240621231526771	0.000224151458591269	0.00312284252538001	0.00609564108406456
0.0024203232690492	0.000251882188032107	0.00314115607413168	0.00613138826608171
0.0024316376986681	0.000247360604457996	0.00315584022388027	0.00616005103270047
0.00243281555618525	0.000239771316862691	0.00315736887682585	0.0061630348910355
0.00243440896217609	0.000228881635494484	0.003159436838974	0.00616707145545656
0.00243681642689989	0.000234782137957242	0.00316256130690649	0.00617317026925853
0.00244046323428001	0.000238827275957607	0.003167294224736	0.00618240870127506
0.0024689171647188	0.000229402144951661	0.00320422244733076	0.00625449084726246
0.00247507556684707	0.000259943762742871	0.0032122149756428	0.00627009188495438
0.00248165840070873	0.000237017928726321	0.00322075834207404	0.00628676813263299
0.00248392776453713	0.00023015970304905	0.0032237035792104	0.0062925170963879
0.00253990847095334	0.000246465250555786	0.00329635674015056	0.00643433263435202
0.00254225789760822	0.000229468465751304	0.00329940588482561	0.00644028442071377
0.00254725500928699	0.000289811402095061	0.00330589126134683	0.00645294356930904
0.00255192088121527	0.000220047006009755	0.00331194674663513	0.00646476359052603
0.00255508462613516	0.000228084082856918	0.00331605273392171	0.00647277828373943
0.00255807525727732	0.000239659097251588	0.00331993404981773	0.00648035442901214
0.00258095026398465	0.00027918632796181	0.00334962180565738	0.00653830352593875
0.0025819932607085	0.00024577487427046	0.00335097543289234	0.00654094574235501
0.00258378750627243	0.000345388038027283	0.00335330404966173	0.00654549109228321
0.00260019369415973	0.000231585783782407	0.00337459641064281	0.00658705277505082
0.00261265757835171	0.000250201767355355	0.00339077235128577	0.00661862744702203
0.00262263456941054	0.00024151776121233	0.00340372073981997	0.00664390208974897
0.00262622865599847	0.000266365592739467	0.00340838523528675	0.00665300696454579
0.00262975444091417	0.00026387984813505	0.003412961087135	0.00666193881118681
0.00263222351140703	0.000237538013407511	0.00341616550857542	0.00666819369045919
0.00263266613103696	0.000244630629980389	0.00341673995140167	0.0066693149757189
0.00263883700024928	0.00023446128797805	0.00342474865980721	0.00668494759618899
0.00265641859833452	0.000233320155453294	0.00344756649754178	0.0067294869375147
0.00266419584069929	0.00023731004092524	0.00345765999720214	0.00674918897202705
0.00266519519475863	0.000257421252620686	0.00345895698389555	0.00675172062878195
0.00267691088355573	0.000239423373503474	0.00347416189784165	0.00678139990251294
0.00268088356284195	0.000255156858468758	0.00347931774038139	0.00679146386358455
0.00269073737896143	0.000234423460239841	0.00349210626939853	0.00681642646808607
0.00269912956758591	0.000239110025978073	0.00350299786169537	0.00683768634172233
0.00270507768062359	0.000239941385880979	0.00351071747156602	0.00685275465550954
0.00270655024823073	0.000268179881997134	0.00351262860663747	0.00685648510088553
0.0027083576643469	0.000256641879959913	0.00351497431647897	0.006861063815683
0.00271113667362648	0.000251920604923494	0.00351858098422879	0.0068681038607489
0.0027172459143365	0.000248719616874816	0.00352650970962263	0.00688358035815861
0.00275182374561288	0.000274687155792476	0.00357138568389145	0.00697117613995589
0.00278609515692072	0.0002778615682763	0.00361586397866114	0.00705799567015754
0.00278707484329604	0.000242084541189146	0.00361713544014231	0.00706047750290397
0.00279421283810554	0.00024054292435841	0.00362639930833699	0.00707856013598774
0.00279476743485312	0.000300393202833336	0.00362711907786721	0.00707996509210826
0.00280519269302287	0.000295342358518375	0.00364064923866972	0.0071063753268196
0.00281421018517328	0.000239002828257775	0.00365235236552221	0.00712921927757095
0.00282333059126855	0.000317846295821455	0.00366418905666635	0.00715232393950994
0.00284639957930233	0.000253257308662788	0.00369412856632319	0.00721076444799468
0.00284937950983549	0.000264557837912067	0.00369799599470122	0.00721831348548831
0.00286305761359051	0.00025045531112123	0.00371574777986236	0.00725296413151491
0.00286390630695266	0.000272196501383315	0.00371684923533472	0.00725511412056336
0.00289183947299821	0.000269500044942165	0.00375310159687491	0.00732587701770043
0.00291557757889921	0.000266598633734302	0.00378390950443538	0.00738601259786927
0.0029227938775362	0.000236083564264296	0.00379327499729586	0.00740429359749985
0.0029735110028273	0.000277283066679956	0.00385909695100257	0.00753277494165576
0.00300066515390703	0.000237562132675613	0.0038943382874359	0.00760156436554583
0.0030041395262515	0.00027500937231042	0.00389884741476331	0.00761036596907431
0.00303152039956572	0.000255403492904151	0.00393438299698319	0.00767972974683935
0.00304610584740123	0.000303785947586102	0.0039533123559859	0.00771667896137519
0.00304662974839306	0.000265424925008483	0.00395399228779657	0.00771800615614912
0.00307677373491962	0.000290585002043255	0.00399311390745263	0.0077943697095824
0.00308121844328927	0.000292730874341413	0.00399888236114293	0.00780562945867969
0.00310043771968221	0.000292301657880122	0.00402382561874579	0.00785431751918185
0.00310176886188097	0.000295312222620468	0.00402555320838501	0.00785768969254495
0.00310672523464508	0.00029421728328389	0.00403198571292385	0.00787024563752832
0.00312386288177382	0.000277232943122736	0.00405422738000328	0.00791366032095393
0.00313365305584043	0.000259995547577959	0.00406693331277243	0.0079384617014813
0.00313555484198353	0.000310536672193744	0.00406940149839518	0.00794327948321794
0.00313588374328515	0.000307622108473754	0.0040698283547307	0.00794411268661985
0.00313780338236459	0.000306179366900144	0.00407231971034076	0.00794897569507713
0.00314326678371779	0.000296229051218511	0.00407941024926401	0.00796281609209282
0.00315260844903376	0.000291868625220225	0.00409153409615876	0.00798648126849155
0.00315385121225281	0.000281413346586684	0.00409314698534764	0.0079896295519941
0.00317737446548738	0.000320301519735549	0.00412367605174385	0.00804922084738298
0.00318116110356604	0.000285041487489262	0.00412859044535128	0.00805881351154497
0.00319429324466699	0.000261050419772736	0.0041456336665247	0.00809208107414064
0.00319872730525678	0.000278126791201306	0.00415138830125999	0.00810331384929057
0.00320951329050643	0.000327969342046812	0.00416538662268907	0.00813063791142868
0.00322511496940114	0.000294919890227107	0.00418563487177772	0.0081701615371069
0.00322857524047968	0.000296526240560694	0.00419012569812951	0.00817892741799551
0.00322921165061333	0.000300214919579163	0.00419095164711844	0.00818053963140345
0.00323067141807479	0.000270852388934515	0.00419284616984069	0.00818423765025856
0.00324507667322068	0.000279337349970326	0.00421154167026395	0.00822073038389497
0.0032471468675561	0.000249672578096005	0.00421422842025081	0.0082259747929452
0.0032491171488736	0.000294301601590575	0.00421678550062406	0.00823096609303535
0.00325096982597819	0.00030258083467841	0.00421918995130836	0.00823565946718301
0.00326894707878923	0.000305538949977838	0.00424252127964194	0.0082812011179003
0.00327612941571716	0.000340078780019725	0.00425184269614698	0.00829939608256727
0.0032770229410622	0.000263634805727901	0.00425300233568805	0.00830165964416917
0.00328375940764061	0.000321201805656274	0.00426174509050166	0.00831872508855089
0.00329373035212321	0.00032940665900547	0.00427468563163799	0.00834398441352791
0.00332168589493736	0.000288383149943669	0.00431096703430814	0.00841480399757875
0.00333116751424947	0.000287299556845429	0.00432327251699952	0.00843882371847188
0.00334534435449296	0.000281146322228432	0.00434167157484947	0.00847473781020937
0.00336032756665311	0.000312089480067486	0.00436111716234133	0.008512694678369
0.00336953450700515	0.000330626389373879	0.00437306615980824	0.0085360185569446
0.00339351914588375	0.000295046051265314	0.00440419402403315	0.00859677867740743
0.00339573333591054	0.000299265944449151	0.00440706765522981	0.00860238786975077
0.0033998862240483	0.000310101995714142	0.00441245737732435	0.0086129083526647
0.00342097709555145	0.000318957882944524	0.00443982963787237	0.00866633771216784
0.00342383046556554	0.0003397059692368	0.0044435328128433	0.00867356613477028
0.00342446325404825	0.000319418594302218	0.00444435406156305	0.00867516917347482
0.00342674802166517	0.000297736275649588	0.00444731929012142	0.00868095715954107
0.00343668566146719	0.000319120689310742	0.00446021660761029	0.00870613211400019
0.00344009224819845	0.000357341896230932	0.00446463776107347	0.00871476199670163
0.00344059990800386	0.000278041219513792	0.0044652966146662	0.00871604804778988
0.00344659468889421	0.000303879442441218	0.00447307679124328	0.00873123458492682
0.00345548872227789	0.00032441109678097	0.00448461969022042	0.0087537657784348
0.00347616058394226	0.000330738089398768	0.00451144814931966	0.00880613366319953
0.00350016205286327	0.000307086522176283	0.00454259785599456	0.00886693641909288
0.00352371295217446	0.000325498988505006	0.00457316280216048	0.00892659775009724
0.00352584405818886	0.000334593909648579	0.00457592860484781	0.00893199646628428
0.00353199118328831	0.000298206271822628	0.0045839064975498	0.00894756893595679
0.00353369639250175	0.000329898057536731	0.00458611956071659	0.00895188873071156
0.00353801992551946	0.000311799072751982	0.00459173075000438	0.00896284150712444
0.00356013978760096	0.000319750046554041	0.00462043846026143	0.00901887760137194
0.00356300891763367	0.000328338883042396	0.0046241620889787	0.00902614594872097
0.00356456981550425	0.000322432214653493	0.00462618786127531	0.00903010016054492
0.00359465680014466	0.000307609228258584	0.00466523550245783	0.00910631931149266
0.00359986843964943	0.000325456252424816	0.00467199929855728	0.00911952192195187
0.00361446589594606	0.00031321574972543	0.00469094424244117	0.00915650155743954
0.00361755606254329	0.00035717094545391	0.00469495473794031	0.00916432985519497
0.00361997525637502	0.000312679454681294	0.00469809442820244	0.00917045838226526
0.00364496631504573	0.000324347621611076	0.00473052844920548	0.00923376805905517
0.00367214318881076	0.000367323156262911	0.00476579927570812	0.00930261504616741
0.00367315999446329	0.000388068503980815	0.00476711891151566	0.00930519091292311
0.003676929525826	0.000353872228361075	0.00477201110359926	0.00931474024075939
0.00368673938741723	0.000353730301801564	0.00478474258733026	0.00933959149555725
0.00370910211539348	0.000341532840040255	0.00481376549501992	0.00939624284030304
0.00376682646083094	0.000351510737613736	0.00488868159429265	0.00954247552698938
0.0037691055736572	0.000337288743896603	0.00489163948392226	0.00954824918781341
0.00380158812534998	0.000323663096813557	0.00493379615194171	0.00963053701227403
0.00385376604703703	0.000358260277076968	0.00500151396374759	0.00976271898187771
0.00385737415561129	0.000403938667272873	0.00500619665729893	0.0097718593784759
0.00387221146482452	0.000355551655458467	0.00502545288829704	0.00980944663170508
0.00388006366588284	0.000361732268861822	0.0050356436712247	0.00982933855855946
0.00389118445543965	0.000347786203039274	0.00505007651005753	0.00985751077814276
0.00391072454010716	0.000405059005983431	0.00507543612066298	0.00990701154003713
0.0039122307152836	0.000404281843422439	0.00507739087247844	0.00991082712323694
0.00392336469976973	0.000345403210469887	0.00509184083602056	0.00993903276944379
0.00392636630244906	0.000312244654090978	0.00509573639105193	0.00994663670883602
0.00393905663107654	0.000352216801026182	0.00511220621694696	0.00997878503093591
0.0039533664133268	0.00034044306307221	0.00513077781025837	0.0100150359037435
0.00397090803035225	0.000370414706854554	0.00515354375957357	0.0100594739613258
0.00397619352757526	0.000365849262692229	0.00516040341006703	0.0100728636750339
0.00401982431739004	0.000370887470817755	0.00521702854035374	0.010183393254339
0.00403316219988003	0.00038349872039211	0.00523433877784774	0.0102171820201783
0.0040580251192333	0.000393620485221917	0.00526660649643966	0.010280167082518
0.00406214242255416	0.000387900778520289	0.0052719500356688	0.0102905974186604
0.00406221559890263	0.000364396615258071	0.00527204500576409	0.0102907827957999
0.00406794672871673	0.000326432441215394	0.00527948300938014	0.0103053014274814
0.00408305796642268	0.000358585287272479	0.00529909475162742	0.0103435826218744
0.00409840986771805	0.000365543006402124	0.00531901883310037	0.0103824734876807
0.00410137665106341	0.000378772270901423	0.00532286919872925	0.010389989219494
0.00411557618193551	0.00036481619045079	0.00534129770504453	0.0104259607932447
0.00411896464101913	0.000390114266685571	0.0053456953319932	0.0104345447533012
0.00412186883564288	0.000388663445609985	0.00534946446841375	0.0104419019295372
0.00412786309590822	0.000574714317544033	0.00535724396931065	0.0104570871477784
0.00414363605634408	0.000348625671993145	0.0053777145118674	0.010497044679805
0.00416181898325335	0.000391153985345331	0.00540131276918985	0.0105431073632986
0.00417257122717747	0.000345822301861216	0.00541526730028275	0.0105703459487692
0.00417333804766429	0.000367247503988719	0.00541626249908975	0.0105722885298265
0.00418110105949254	0.000388435755629314	0.00542633753000389	0.0105919545142188
0.00418394960997803	0.000395797265205021	0.00543003445007006	0.0105991707275426
0.00419071738534201	0.000404781592713964	0.00543881783820866	0.0106163154862551
0.00419241432978575	0.000382249269763551	0.00544102017515061	0.0106206143439257
0.00420098858759964	0.000395091404907135	0.00545214806139527	0.0106423354521854
0.00421091387988228	0.000359203658336909	0.00546502935396467	0.0106674791267587
0.00421145095393331	0.000422961724018622	0.00546572638210104	0.0106688396927528
0.00421194072175506	0.000400822509057578	0.00546636201502987	0.0106700804182021
0.00423561265237098	0.000415095032061723	0.00549708403865022	0.010730048356977
0.00423937651837724	0.000425802871518702	0.00550196887809252	0.0107395833328048
0.00424668387365702	0.000369937424061246	0.00551145254654147	0.0107580950056014
0.00425113750972529	0.0003848358109369	0.00551723258682233	0.0107693773711761
0.00426841792101854	0.000413949766310342	0.00553965953680518	0.0108131537180763
0.0042765648788539	0.000389204698498551	0.00555023286245034	0.0108337923502437
0.00431137427273737	0.000439325033500847	0.00559540936446235	0.0109219747479985
0.00433441096759278	0.00036865152081537	0.00562530696322461	0.0109803334483969
0.00433877960977394	0.000391952227073558	0.00563097669631297	0.0109914004995428
0.00434346862352951	0.000381680973911628	0.00563706221564352	0.0110032791457915
0.00435361304491614	0.000383545437175992	0.0056502278994448	0.0110289779386145
0.00436188101441339	0.000374136770389054	0.00566095827705144	0.0110499231287914
0.00438219560183815	0.00037139601009667	0.00568732305670661	0.0111013859331859
0.00443622082934429	0.000393436079654485	0.00575743834820811	0.0112382476698967
0.00444119715221593	0.000379436218927777	0.00576389674449549	0.01125085415435
0.0044529962098937	0.000419621988702335	0.00577920985666009	0.0112807446258922
0.00447905174259927	0.000435927154525814	0.00581302537868951	0.0113467509274224
0.00447998025486841	0.000443204296518836	0.00581423042513575	0.0113491031211581
0.00449449294687457	0.000406120053043144	0.00583306535980341	0.0113858680238526
0.00450835206940054	0.000383675368058225	0.00585105207565302	0.0114209772434848
0.0045140820130031	0.000350310054566003	0.00585848853977406	0.0114354928701448
0.00451606999774458	0.000440180745383032	0.00586106859609374	0.011440529018197
0.00453024299931405	0.000390743208140521	0.00587946267201654	0.011476433385448
0.00455824534020647	0.000403811392265478	0.00591580481040316	0.0115473715227482
0.00455907139119071	0.000467508730456127	0.00591687688003116	0.0115494641520167
0.00462757809353383	0.00056787537082029	0.00600578659177738	0.0117230117091823
0.00463245886822989	0.000420056615010247	0.0060121209832527	0.0117353761421006
0.00465035323336118	0.000411556388764379	0.00603534473788237	0.0117807078140297
0.00476065891150624	0.000465385794093062	0.00617850220587328	0.0120601444286793
0.00476102135946868	0.000439657614781001	0.00617897259990425	0.012061062615606
0.00478503495407936	0.000510865096918963	0.00621013804360249	0.0121218960894255
0.00480441098605917	0.000453512901424407	0.00623528474252665	0.0121709812577761
0.00487742656122264	0.000410682411705708	0.00633004618219213	0.0123559511114
0.00489124681226661	0.000403264730080174	0.00634798244966017	0.0123909618581746
0.00491241535635535	0.000467319232606266	0.00637545551563247	0.0124445879851038
0.00493485433490732	0.000405100417019578	0.00640457738322642	0.0125014324949078
0.00495176989692693	0.000409053770372867	0.00642653082269657	0.0125442845716562
0.0049617541925753	0.000476714206724168	0.00643948869130976	0.0125695777190495
0.00497029544220233	0.000455776950035414	0.00645057373870393	0.0125912152078968
0.00498649515438599	0.0004548849089975	0.0064715981303526	0.0126322538271866
0.00501228872060814	0.000457011391297477	0.0065050736657277	0.0126975964908288
0.00502294432823678	0.000471036801665705	0.00651890277981931	0.0127245902682377
0.00502846834019911	0.0004059835192775	0.00652607198070704	0.012738584209692
0.00502896572559353	0.000449271328621542	0.00652671749991221	0.0127398442326856
0.00506916686122125	0.000473778029083317	0.00657889153921465	0.0128416854926623
0.00515182406409122	0.00048000636313863	0.00668616612446777	0.0130510804153427
0.00516585916825417	0.000460926712494596	0.00670438123368739	0.0130866354480437
0.00520291943207336	0.00050522243366933	0.00675247897099928	0.0131805199591025
0.00522320218152314	0.000463272332668193	0.00677880243053422	0.0132319021085742
0.0052253088091852	0.000492021981588068	0.00678153646460365	0.0132372388139199
0.00522677087022304	0.00051187146994346	0.00678343396398667	0.0132409426430762
0.00524443432818195	0.000455919585676061	0.00680635804151273	0.0132856893594561
0.00524575184575606	0.000459868249040461	0.00680806794877331	0.0132890270176514
0.00524750050380319	0.000516179576381615	0.00681033740092318	0.0132934568810373
0.00526156343623113	0.0004574421868616	0.00682858862636113	0.0133290824108903
0.00527717454276624	0.000524679407557232	0.00684884911087729	0.013368629919545
0.00527844231987957	0.000476868282464642	0.00685049446372379	0.0133718415705736
0.00532915470434671	0.000501464774039159	0.00691631026467059	0.0135003109048328
0.00533561310069247	0.000485121038564725	0.00692469213298134	0.0135166719158095
0.00534634165516027	0.000498268683354299	0.00693861591930532	0.0135438504889436
0.0053531152926853	0.000482537930582907	0.00694740691550314	0.0135610100982283
0.00536832573119642	0.000468888285290279	0.00696714740303653	0.0135995425973377
0.00538348529986602	0.000539529218951757	0.00698682187041725	0.0136379462282279
0.005398535479798	0.000584112734981696	0.00700635437035834	0.0136760727453827
0.00543384207630545	0.000505359804159083	0.00705217615437145	0.01376551470312
0.00545622488281792	0.000519343347219087	0.00708122512048761	0.0138222169126833
0.00545706915545762	0.000512406691546039	0.00708232083863582	0.0138243557027461
0.00548392945498155	0.000512509155134207	0.00711718080717041	0.0138924007145139
0.00550302401609483	0.000538851744086289	0.00714196220616403	0.0139407728346572
0.00552623209201732	0.000505369178573447	0.00717208222756161	0.0139995656935323
0.00553815845290603	0.000503820074782839	0.0071875605570174	0.0140297786614218
0.00555943415544235	0.000512161195710603	0.00721517269590315	0.0140836762521082
0.00557672503263636	0.000499419638537084	0.00723761322879377	0.0141274791122027
0.00559267735552101	0.000474490230022591	0.00725831655242265	0.0141678910218854
0.00562659396030786	0.000491780535539023	0.00730233437041519	0.0142538117231713
0.00563240131412356	0.000538902005344365	0.00730987129944699	0.0142685234525911
0.00564961313902538	0.000483745946634898	0.0073322092362956	0.0143121260500583
0.00565441967769379	0.00051291370910133	0.00733844728239749	0.0143243024213591
0.00568090055811359	0.000542660359439901	0.00737281483132896	0.0143913862533239
0.00571434717506292	0.000507662871198719	0.00741622268735094	0.0144761163376584
0.00574592078278448	0.000568752712498113	0.00745719970515063	0.0145561015406176
0.00583722001418213	0.000502791039133135	0.00757569013117581	0.0147873892546401
0.00585322144699277	0.000534004894107327	0.00759645719089494	0.01482792557416
0.0058693496242806	0.000555820495247353	0.00761738874276662	0.014868782974591
0.00587840646616989	0.000494317576140211	0.00762914293869441	0.0148917266097648
0.00591641085410718	0.000514389616656414	0.00767846598390058	0.0149880028639487
0.00594392881644922	0.000477786309000926	0.00771417948368956	0.0150577139284037
0.00596619528641805	0.000533775510351474	0.00774307746532964	0.0151141214234023
0.00599771570232267	0.000517756555937062	0.00778398544945891	0.0151939718758981
0.0060065510002997	0.000581464208052355	0.00779545212015625	0.015216354275405
0.00601354182766565	0.000536514494867932	0.00780452499076183	0.0152340640902177
0.00604644073313664	0.00055132119165247	0.00784722201312821	0.0153174066608368
0.00606764253815181	0.000611890228091821	0.00787473824596274	0.0153711170474418
0.00608131816138812	0.000551852899297213	0.00789248681184466	0.0154057614095874
0.00608643457752982	0.000507613642364596	0.00789912702468185	0.0154187227913569
0.00610247042216813	0.00055663232872225	0.00791993874493161	0.0154593462861228
0.00610840318081266	0.000602892824592386	0.0079276384274868	0.0154743757027316
0.00612466670130896	0.000522929210739083	0.00794874563115956	0.0155155759671803
0.00613261365824953	0.000624718779628303	0.00795905939064117	0.0155357079384585
0.00617300463199476	0.000622678801374393	0.00801147980660064	0.0156380301140307
0.00618841075687773	0.000545228481451367	0.00803147426080178	0.015677058344078
0.00619420314963841	0.000576356565948001	0.00803899177300217	0.0156917321727601
0.0061964278359108	0.000553679293270655	0.00804187902648889	0.0156973679551701
0.00621755482836031	0.000596281948466655	0.00806929816570454	0.0157508888196179
0.00622019279379993	0.000572052771781872	0.00807272178323116	0.0157575715592955
0.00628712938864985	0.00058718031407478	0.00815959377020218	0.0159271415739637
0.006293770726785	0.000580803008429947	0.00816821306494283	0.0159439660301153
0.00631617797279755	0.000546475417736831	0.00819729374925346	0.0160007301520958
0.00637330198241825	0.000709449228026169	0.00827143071768798	0.0161454420121927
0.00639383275279681	0.000620279944864718	0.00829807606498762	0.016197452471375
0.00639549467416349	0.000650028277604822	0.00830023294810419	0.0162016626053257
0.00644172453505574	0.000573603335714992	0.00836023121784152	0.0163187763934887
0.00649792872681194	0.000621214689063326	0.0084331744236456	0.0164611580853252
0.00650108771111605	0.00056336531505496	0.00843727423248595	0.0164691607185035
0.00654114341817937	0.000590025166190141	0.00848925953096016	0.0165706335652997
0.00654348111909708	0.000578443665131795	0.00849229345768022	0.0165765556469322
0.00654680069566263	0.000601618883557494	0.00849660168717409	0.0165849651073802
0.00655302152306249	0.00070727243079333	0.00850467523256493	0.0166007242865827
0.00657423463962296	0.000628479297088421	0.00853220614580586	0.0166544633286475
0.00657536390442379	0.000612232245499134	0.00853367173390882	0.016657324087389
0.00657966363972825	0.000530420890910865	0.00853925203792915	0.0166682165772188
0.00658424008150725	0.000750573256881677	0.00854519145853293	0.0166798100456546
0.00659024704309455	0.000690107598172681	0.00855298744352317	0.0166950274400672
0.00659326817239127	0.000664651502506589	0.00855690834068699	0.0167026808461048
0.00659624345603895	0.000643874960769559	0.00856076973822081	0.0167102181116754
0.00660921975638534	0.00063266456952894	0.00857761070536519	0.0167430908839611
0.00662937212309843	0.000626343578527068	0.0086037649509234	0.016794142735744
0.00664207395826709	0.000614418707816863	0.00862024971029536	0.0168263202072854
0.00665181941249675	0.000617996223058681	0.0086328976045416	0.0168510082993579
0.00665873159890834	0.000599913873733122	0.0086418684129497	0.0168685188935826
0.00667028975824497	0.000596488367414344	0.00865686888122199	0.0168977990990165
0.00674333158170218	0.000610159978311378	0.00875166438657959	0.0170828354472621
0.00676904364805155	0.000606511857499655	0.00878503414938136	0.017147971647838
0.00679894337015927	0.000626680530782971	0.00882383875656527	0.0172237164079015
0.00680213248160467	0.00056973481865947	0.00882797766516309	0.0172317953619593
0.00680807876982695	0.000634578255139696	0.00883569490674269	0.0172468590529542
0.00681403212207656	0.00063614074102609	0.00884342131619363	0.0172619406392009
0.00684705297397369	0.000652250836178443	0.0088862766036819	0.0173455921358614
0.00684727876568349	0.000561318651519391	0.00888656964181023	0.0173461641324445
0.00687908997896667	0.000639216865142121	0.00892785503005064	0.0174267512599364
0.00688870784503687	0.000632719673610584	0.00894033733719238	0.0174511161338033
0.00689488853027912	0.000592968248861775	0.00894835878508708	0.0174667736211544
0.00690596106745121	0.000676216505250845	0.00896272900076815	0.0174948236033038
0.00699770612229801	0.000605729364896113	0.00908179802761628	0.0177272407187992
0.00701794736357334	0.00067544772230572	0.00910806761680423	0.0177785177158985
0.00701955728069638	0.000645720695828676	0.00911015700751271	0.0177825961078571
0.00703004173887509	0.000681585041610678	0.00912376399956753	0.0178091563135433
0.00712118978730501	0.000637370978888273	0.0092420582165559	0.018040061036795
0.00719410367140266	0.000637975759120194	0.00933668767901272	0.0182247732771423
0.00723135074000792	0.000639367388412059	0.0093850278562482	0.0183191310194789
0.00724551936848868	0.000663487769306301	0.00940341625666711	0.0183550243084145
0.00727010217256757	0.000661828786219516	0.00943532043464988	0.018417299756659
0.00732309281484604	0.000634992351229717	0.00950409301556654	0.0185515405857388
0.0073601858320408	0.000649462959522935	0.00955223326102845	0.0186455080706983
0.00738239974070045	0.000670336972187985	0.00958106302728685	0.0187017824124945
0.00739106014230563	0.000643056461740809	0.00959230271309841	0.0187237217482272
0.00739301981541826	0.000624760029559793	0.00959484602587805	0.018728686174625
0.00741372039720639	0.000665130586218628	0.00962171175867225	0.0187811268158815
0.00743338298426298	0.000688322294915718	0.00964723035594219	0.0188309379122343
0.00744166406135653	0.000648396548219158	0.00965797774491515	0.0188519163077946
0.0074695217088679	0.0006806620676723	0.00969413209661286	0.0189224878943492
0.00747679764571238	0.000657139201654778	0.00970357498943065	0.01894091997504
0.0074936857692113	0.000723813473545917	0.00972549281850237	0.018983702541973
0.00751731475342114	0.00067688204501322	0.00975615910520277	0.0190435616849132
0.00753632843140428	0.000641091502361354	0.0097808355320471	0.01909172890438
0.00755068563716883	0.000698302716970509	0.00979946867278147	0.0191280999148497
0.00755397293575928	0.000669930780513044	0.00980373501111194	0.0191364276057256
0.00756768255957603	0.000620640809759852	0.00982152770379756	0.0191711581013075
0.00757837769756363	0.00070806234119868	0.00983540812137774	0.0191982520207025
0.00758561813453004	0.000738657271374841	0.00984480494156587	0.0192165941697967
0.00762497767677388	0.000700541929452375	0.00989588673992532	0.019316303427051
0.00763429518756065	0.000667421766584616	0.00990797923846795	0.0193399074129473
0.00765637601927569	0.000662763532406974	0.00993663629413921	0.0193958446318363
0.00765712225683997	0.000719387471213784	0.00993760477991454	0.0193977350703177
0.00770103693488919	0.000641986644989186	0.00999459834745234	0.0195089838217316
0.00772871891997306	0.000700013711960174	0.0100305247200581	0.0195791104038686
0.00777550255775419	0.000751846619222239	0.0100912416952925	0.0196976270712097
0.00792559723609613	0.000708082139080062	0.0102860383229157	0.020077860885988
0.00793211722894558	0.000782931113633564	0.0102945001327095	0.0200943779389632
0.00796284346519382	0.000706616886480869	0.0103343774106172	0.0201722165016058
0.00797061769923828	0.0007611086848104	0.0103444670060042	0.020191910915161
0.00798165516072985	0.000709871769836353	0.0103587916995898	0.0202198720403306
0.00798858652713891	0.000661628082129104	0.0103677874002784	0.0202374312231108
0.00808520608575096	0.000728211787397718	0.010493182680031	0.0204821968854187
0.00809555528632966	0.00076072351991193	0.0105066141313895	0.0205084144439585
0.00810874738382338	0.000796791567543652	0.0105237351654691	0.020541833893671
0.00814426398468693	0.00075984559345174	0.010569829498388	0.0206318078539971
0.00819527437765203	0.000756780685540726	0.0106360320622171	0.0207610321311315
0.00821059261839016	0.000746710618789925	0.010655912458177	0.02079983772488
0.00825180744783687	0.00073703331438007	0.0107094020946715	0.020904246968426
0.00826206654505745	0.000699085444044873	0.0107227166076383	0.0209302362687493
0.0082708861719166	0.000749744822359613	0.0107341629399669	0.0209525789687212
0.00829292925058093	0.000800237870327248	0.0107627709987847	0.0210084205480669
0.00838757871535893	0.000807875922096251	0.0108856094414848	0.0212481953852351
0.00845536880592071	0.000778293153952709	0.0109735891165377	0.0214199275547112
0.00846150166655971	0.000765753120827993	0.0109815484964662	0.0214354638883243
0.00846969602159791	0.000762466227376783	0.0109921833353866	0.0214562225914991
0.00847345993271421	0.000846171129190694	0.0109970682333739	0.0214657576816038
0.00849122533461477	0.000705025353304365	0.0110201246162972	0.0215107626518689
0.00850118389538467	0.00082190844248925	0.0110330490855414	0.0215359906052718
0.00851110964277707	0.000695221502831245	0.0110459309687637	0.0215611354327715
0.00856231338582657	0.000836795729631842	0.0111123844671682	0.0216908495223429
0.00857006806983144	0.000689721216688224	0.0111224486900249	0.0217104944099175
0.00861160714152632	0.000761654306045307	0.0111763591362189	0.0218157250541174
0.00867123370234599	0.000706899471874213	0.0112537439781916	0.0219667766099288
0.00869444238785449	0.000816849481962436	0.0112838647907251	0.022025571013064
0.00870985792419304	0.000825491234513121	0.0113038714593487	0.0220646230850869
0.00872349566709942	0.000825241125734313	0.011321570863191	0.0220991714852537
0.00876909675476719	0.000867152639884925	0.0113807530953112	0.0222146924065381
0.00881420108109209	0.000809347430520292	0.0114392906181358	0.0223289548857344
0.00883200220564818	0.000811130040257092	0.0114623933628149	0.0223740503519566
0.00889872904628812	0.000749864816579223	0.011548993125526	0.0225430889977294
0.00892551366303178	0.000753029981237511	0.0115837548710555	0.0226109422828313
0.00892849995176877	0.000782115722973437	0.0115876305512694	0.0226185074275189
0.00893823527548498	0.000846075710123565	0.011600265297882	0.0226431698560314
0.0089589149176406	0.000867594440200702	0.0116271038546974	0.022695557451061
0.00898455340610934	0.000799372833162127	0.0116603781262854	0.0227605072572987
0.00900604974471676	0.000828125017337335	0.0116882766121826	0.0228149637838242
0.0090412098440324	0.000882111038817611	0.0117339082684761	0.0229040346212346
0.00904254341510539	0.000791309243843458	0.011735639010369	0.0229074129476481
0.00915258467815143	0.00124386919042027	0.0118784533138311	0.0231861797213487
0.00915428157673004	0.000816001012018537	0.0118806555912481	0.0231904784628295
0.0091631053133478	0.000879647111897622	0.0118921072573242	0.0232128315740246
0.00916398066939575	0.000779630060214487	0.0118932433162971	0.0232150491074713
0.00916972351970144	0.000788891672336685	0.0119006965310603	0.0232295974305935
0.00922338091833587	0.000871402427223984	0.0119703344450522	0.0233655273489572
0.00924363413400184	0.000963140751350812	0.0119966195749038	0.0234168346806978
0.00930155599970493	0.000871077879681202	0.0120717920209175	0.0235635677441125
0.00930773525761245	0.000865634878202085	0.0120798116163815	0.0235792216156064
0.00931204785350417	0.000806498317325138	0.0120854086111936	0.0235901466850733
0.00931762380654399	0.000746457448141357	0.0120926452225108	0.0236042722085015
0.00932384126776183	0.000991126179570281	0.0121007143991864	0.0236200228601782
0.00936554431129212	0.000783921673555802	0.0121548376521296	0.0237256688930992
0.00937038878391566	0.000841913255271986	0.0121611249298672	0.0237379413622273
0.0093927416916092	0.000813478173630421	0.0121901350925484	0.0237945678293185
0.00943932057781604	0.000929527039945472	0.0122505863360686	0.0239125658009068
0.00944229260440068	0.00087309479489819	0.0122544435065045	0.0239200948153821
0.00946181720258227	0.000889533567737954	0.0122797830183612	0.0239695563454684
0.00947966936844985	0.000852282758942912	0.012302952005731	0.0240147811142934
0.00958395975925793	0.000920897442279093	0.0124383026833655	0.0242789792429661
0.00963691656360616	0.000835658365733949	0.0125070313485699	0.0244131343506503
0.00967740686299993	0.000947047702855433	0.0125595806718404	0.0245157081472038
0.00968707415887248	0.000839553989096142	0.0125721271302159	0.0245401982412485
0.00972081787873472	0.0008060096344528	0.0126159205738292	0.0246256809743458
0.00973543008201356	0.000866044413167587	0.0126348846567155	0.0246626979682619
0.00975725638696891	0.000924175790546401	0.0126632113811919	0.0247179903962638
0.00976203904871287	0.000866922389478301	0.0126694184392241	0.0247301062803164
0.00979473209659213	0.00097541658740227	0.0127118482944591	0.0248129273533163
0.00980765362307224	0.000918092580360149	0.0127286181747099	0.0248456613673438
0.00981909710201784	0.000926379718147833	0.0127434698079024	0.024874651053733
0.00982191258857909	0.000919774846499807	0.0127471238167807	0.0248817835064453
0.0098468761468194	0.000849841555574711	0.0127795221470373	0.0249450235165842
0.00986961313582685	0.000969100789258494	0.0128090307800541	0.0250026229742224
0.00990773976700825	0.000890535299446875	0.0128585124755999	0.0250992089063746
0.00992515401687237	0.000974969578770017	0.0128811131246275	0.0251433243056045
0.00999687111863441	0.00104044672009296	0.012974189373036	0.0253250047455046
0.0100162240122866	0.00090791207431777	0.0129993060424599	0.0253740312976893
0.0100303760377478	0.000889752359484322	0.0130176728950648	0.0254098825263098
0.0100334579535731	0.000866164644963874	0.0130216726825058	0.0254176899224415
0.0101101867141967	0.000946267901724729	0.0131212531871331	0.0256120663632147
0.0101394462461267	0.000978509565711794	0.0131592269394924	0.0256861893339108
0.0101898842967969	0.000916531581643539	0.013224686703176	0.0258139637002518
0.0102393413895604	0.00098553117180968	0.0132888733551533	0.0259392530126847
0.0102536853522615	0.000953706622651321	0.0133074893087087	0.0259755904745929
0.0102760681350893	0.00107216022469932	0.0133365382440863	0.0260322926241559
0.010302583245755	0.000922170497797057	0.0133709502178871	0.0260994631713671
0.0103599218466661	0.000998903964021947	0.0134453656882655	0.0262447186541017
0.010418746372341	0.000978300828592408	0.0135217096289674	0.0263937384198056
0.0104501426916305	0.000945000265585339	0.0135624565574056	0.0264732744992008
0.0105494745192271	0.000835275599733344	0.013691371887684	0.026724911133845
0.0105552619487186	0.000927907519086337	0.0136988829584294	0.0267395723891114
0.0105952236270341	0.00101934297592866	0.0137507462240429	0.0268408070335285
0.0106169904589739	0.000981848159770964	0.0137789957629524	0.0268959487989498
0.0106180064672227	0.00098331228917588	0.0137803143638693	0.026898522645648
0.0106770845570105	0.000999061864471673	0.013856987386419	0.0270481847635725
0.0106843996215195	0.000995906453212243	0.0138664810600983	0.0270667159661062
0.0106854958565387	0.000946274462512885	0.0138679037813246	0.0270694930507295
0.0108196350169667	0.000976884846471897	0.0140419929387299	0.0274093068618792
0.0108771525479311	0.00105713611636748	0.0141166406290069	0.0275550156268856
0.0109855271424739	0.00101770495889538	0.0142572918883998	0.0278295602407472
0.0110002318776545	0.00108940167512629	0.0142763760615024	0.0278668116450926
0.0111178527219098	0.00102160998696236	0.0144290273350334	0.0281647797196616
0.0111960920213908	0.00107596606544472	0.0145305682547705	0.0283629827981177
0.0112200893436487	0.00104864685743654	0.0145617125798024	0.028423775049298
0.0113570746911716	0.000933872699696005	0.0147394955900065	0.0287707990866105
0.0113648611348474	0.00104741291872087	0.0147496010313584	0.0287905244307407
0.0113651525899007	0.00109526353707522	0.0147499792890163	0.0287912627718198
0.0113727773085567	0.000956294416367466	0.0147598748395926	0.0288105784190712
0.0114854394008551	0.00110824021453793	0.0149060905208088	0.0290959845214644
0.0115111574245569	0.000990793424854762	0.0149394680152116	0.0291611358137601
0.0115760033635441	0.00101264861928679	0.0150236266967138	0.0293254095843318
0.0116144834390414	0.0010242527131547	0.015073567101133	0.029422890894535
0.0116855000831766	0.00115366604597895	0.015165734278114	0.0296027968699538
0.0116905661693369	0.00100281192401847	0.0151723091714425	0.029615630751128
0.011728134711847	0.00103787569629555	0.0152210665655521	0.0297108028810932
0.0117383040527629	0.00115819605063055	0.0152342645905418	0.0297365648023883
0.0117677731141682	0.00111897724998171	0.0152725102754947	0.0298112185726608
0.0117907521531387	0.00105995757575882	0.0153023330470074	0.029869431213803
0.0118168451862779	0.00113636980455151	0.0153361972380376	0.0299355325149237
0.0118664620444339	0.00106255081512868	0.0154005912375372	0.0300612265599249
0.0120323675807682	0.00108645345162768	0.0156159075921138	0.0304815139123486
0.0121261532309707	0.000995703409011932	0.0157376249546526	0.0307191004540026
0.0121744283872849	0.00109749414218542	0.0158002776599441	0.0308413955749698
0.0122140910261326	0.00107876109306303	0.015851752824657	0.030941872664763
0.0122678365055242	0.00122054128197085	0.0159215050520586	0.0310780257175022
0.0123037445269592	0.00103636790623491	0.015968107380385	0.0311689912608657
0.0123595848091434	0.00111903090365356	0.0160405782952447	0.0313104510630902
0.0124121956277774	0.00116585588665942	0.0161088579315357	0.0314437296875477
0.0124795640607313	0.00101556295147083	0.016196290368799	0.0316143936747103
0.0124824681659374	0.00124206042803406	0.016200059389171	0.031621750624425
0.0124859783856175	0.00118814153168305	0.0162046150400672	0.0316306430397619
0.0124950882375559	0.00119688177108659	0.0162164380337626	0.0316537209649281
0.0126025867684507	0.00117210731609905	0.0163559523158415	0.0319260462527843
0.012637391709892	0.00120202462760603	0.0164011230393627	0.0320142173711982
0.0126538616013145	0.00130929386807367	0.0164224980763851	0.0320559404336928
0.0126757361600145	0.00100146633985779	0.0164508874257783	0.0321113551025735
0.0127183978799275	0.00125522128392468	0.0165062548729087	0.0322194297437715
0.0127499338433459	0.00112009739170223	0.0165471830349903	0.0322993195826769
0.0127567605929268	0.00111258151539525	0.0165560429613425	0.0323166137403667
0.0127688458507223	0.00113505298014072	0.0165717275111782	0.0323472292406958
0.0127842227148969	0.00117314970558946	0.0165916839901002	0.0323861833447922
0.0127934348396976	0.00114890722044055	0.0166036397160742	0.0324095203570958
0.0128072345979504	0.00113380424723496	0.0166215493874853	0.0324444791896236
0.0128224193542279	0.00115424281084703	0.0166412565439735	0.0324829466281074
0.0128483265371378	0.00112659321500997	0.0166748795339278	0.0325485771161223
0.0128587949469618	0.00133945807062659	0.0166884656980264	0.032575096666622
0.012950426449749	0.00112566658681562	0.0168073873541715	0.032807226121467
0.0129607114257644	0.00110705714505796	0.0168207354532855	0.032833280980363
0.0129906621652151	0.00111382775188922	0.0168596062720531	0.0329091549823101
0.0129915869777476	0.00119031089478021	0.0168608065168887	0.0329114978035286
0.01306532961211	0.00136584043491964	0.0169565115521671	0.0330983095112128
0.0130832865501119	0.00121421275162422	0.0169798165154334	0.0331437996985642
0.0131254259560138	0.00132405792862298	0.0170345060903764	0.0332505511652754
0.0131700386466113	0.00109735238362045	0.0170924055560575	0.0333635681870699
0.0133264174725014	0.00124394168658491	0.0172953579075437	0.0337597215895461
0.0133775078395248	0.00117783858305108	0.017361664263706	0.0338891484644117
0.0134531093419468	0.00136343724269767	0.0174597817844451	0.0340806692297474
0.0135031897623627	0.00120283486840831	0.0175247774066399	0.0342075376138287
0.0135374681093165	0.00136237260870231	0.0175692647026644	0.0342943747140545
0.0135442923365051	0.00122008507872787	0.0175781213553929	0.0343116624817855
0.0138888465318646	0.00121344763444404	0.018025292407897	0.0351845192515699
0.0139401373730734	0.00126640781091868	0.0180918589444712	0.0353144539863084
0.0139982344266458	0.0013239060642593	0.0181672587536834	0.0354616308519457
0.0140582043961428	0.00133881938342676	0.0182450892800266	0.0356135523625939
0.0141362686289602	0.00130914337597684	0.0183464029938691	0.0358113119458769
0.0142112067824686	0.001393101332498	0.0184436596037969	0.0360011522539791
0.0142354105274114	0.00126117217512057	0.0184750718293521	0.0360624674343251
0.0142509861799778	0.00132443224215829	0.0184952863008209	0.0361019251276851
0.0143846142282587	0.00145796705198364	0.0186687121240982	0.0364404441419534
0.0144166677344207	0.00116379630719056	0.0187103119660967	0.0365216450683261
0.0147728794079709	0.00142156661672493	0.0191726123853661	0.0374240336473133
0.0147854892553905	0.00125910080893817	0.0191889777607366	0.0374559780869237
0.0148566245079059	0.00130878916443533	0.0192812988706401	0.0376361845321351
0.0148879066860603	0.00129304228678293	0.0193218976638584	0.0377154314585792
0.0149064960421448	0.00126476449629511	0.0193460233951298	0.0377625237463029
0.0150985127314732	0.00144913763794167	0.0195952274571375	0.0382489583027508
0.0152421756719332	0.00133763601662625	0.019781676814471	0.0386128986402551
0.0153440671646741	0.00140782537938501	0.0199139141421941	0.0388710196569778
0.0153750537585586	0.00139183249621283	0.0199541293187541	0.038949517781827
0.0153831478452727	0.00150466137341472	0.0199646340269358	0.0389700224759472
0.0155564501526651	0.00152492508453443	0.0201895500959948	0.0394090480175428
0.015671253307373	0.00132602716425899	0.0203385445015569	0.03969987805859
0.0156814082046196	0.00143360471360241	0.0203517237811913	0.039725603389837
0.0158567453013323	0.00146142034614996	0.020579280650723	0.0401697836492018
0.0160447723392999	0.00128091844853483	0.0208233068434079	0.0406461112493381
0.0160711913742074	0.00149466064297109	0.0208575941276868	0.0407130384084929
0.0160774195610288	0.0015636553247192	0.020865677224319	0.0407288162312672
0.0161775339610539	0.00140825914823581	0.0209956081966681	0.0409824353512538
0.0162050182867786	0.00137800565275872	0.0210312780420138	0.0410520612042978
0.0162499504430399	0.00138382126194928	0.0210895921182237	0.0411658875262578
0.0162540308634245	0.00152507470243461	0.0210948877898557	0.0411762244271119
0.0163801694803127	0.00150654874520114	0.0212585936417507	0.0414957705164208
0.0164341817096419	0.00157824985113428	0.021328692063893	0.0416325993249394
0.0164364390178243	0.00141240188047178	0.0213316216549104	0.0416383177482093
0.016823417799065	0.00163071252600091	0.0218338523960676	0.0426186484291825
0.0169919552791162	0.0016150394332734	0.0220525845530284	0.043045603266495
0.0169968145838245	0.00139971532180404	0.0220588910802166	0.0430579133096412
0.017104683470011	0.0015300383728066	0.0221988860186563	0.0433311768160071
0.0171399653750228	0.00149698493543662	0.0222446757574288	0.0434205562229487
0.0171966846706793	0.00156326602650177	0.0223182874779581	0.0435642428239476
0.0172082125433973	0.00161412688168764	0.0223332486394992	0.0435934463044992
0.0173411225291454	0.00150967384467583	0.0225057425432617	0.0439301462558992
0.0173715215233889	0.00173695558834476	0.0225451951183109	0.0440071558186253
0.0173898555443132	0.00167981426665548	0.0225689894692251	0.0440536012675465
0.0174065643417829	0.00151805057101027	0.0225906745644909	0.0440959295490848
0.0174351201156074	0.00147345981718984	0.0226277349619789	0.0441682696942197
0.0176694036425424	0.00176620365884894	0.0229317939829831	0.0447617785392385
0.0177528307107651	0.00154077481306626	0.0230400677187463	0.0449731237565139
0.0178394390171674	0.00161461262287366	0.0231524701449862	0.0451925279825573
0.0178477917148972	0.00145950115277018	0.0231633104850122	0.0452136878141821
0.0180961287225427	0.00162140243837727	0.0234856084647791	0.0458427982450831
0.0183209612930693	0.00156926307510847	0.0237774017981753	0.0464123650473316
0.0183320684954191	0.00170394394046913	0.023791817003191	0.0464405028465369
0.0183653390122431	0.00180814965979516	0.0238349963120659	0.046524786817637
0.0185788477386176	0.00157172292070251	0.0241120932772968	0.0470656670034944
0.0185948285263357	0.00156122811751234	0.0241328335432985	0.0471061510229437
0.0187295018567212	0.00190037234825223	0.024307615959835	0.0474473180431674
0.0187981510272517	0.0017364573685702	0.024396710570358	0.0476212265140106
0.0189609507465391	0.00186931611064094	0.0246079961178905	0.0480336459215026
0.0189756462858643	0.00178507257566182	0.0246270683563821	0.048070874030051
0.0190045985116296	0.00182901584081358	0.0246646432791147	0.0481442185041568
0.0190423482760219	0.00165924229151379	0.0247136358675156	0.0482398497222679
0.0190624640808666	0.00178603528821439	0.0247397426621666	0.0482908089521217
0.0190709927453957	0.00189202416093517	0.0247508113763059	0.0483124145592271
0.019086783239443	0.00145126685180596	0.0247713046744221	0.0483524165090307
0.0191672378496342	0.00172283753480403	0.0248757206798069	0.0485562316188496
0.0192122090637739	0.00154093197440489	0.0249340854463083	0.048670156885864
0.0192525253431833	0.00170012665727987	0.0249864089220906	0.0487722898387898
0.01946934521619	0.00146520288712787	0.025267803176237	0.0493215581296032
0.0194791436930019	0.00177970011424376	0.0252805198845167	0.0493463805434181
0.0195542019025186	0.0018932188415215	0.0253779323061348	0.049536524988579
0.0195963657029108	0.00176863656141138	0.0254326535408575	0.0496433382536848
0.0197928903441541	0.00184818956303688	0.0256877081356102	0.0501411927736672
0.0198259765013257	0.00178975612415322	0.025730648177917	0.0502250097077296
0.0200666126000196	0.00193060554940237	0.0260429517254364	0.0508346114790282
0.0200906199099437	0.0015493478102048	0.0260741090127113	0.0508954290318946
0.0202443951061664	0.00187151862134391	0.0262736823084948	0.0512849866772683
0.0202709640779559	0.00198635698871498	0.0263081641846091	0.0513522936704932
0.0204760267079713	0.00187147380175307	0.0265742995947369	0.0518717774186217
0.0204897430678562	0.00173063535180938	0.0265921010296603	0.0519065249786387
0.0205313379079006	0.00185070727063786	0.0266460838534131	0.0520118969004141
0.020680414555097	0.0017885752260725	0.0268395592547532	0.0523895517439037
0.0208361659084813	0.00219406254864177	0.0270416972567274	0.052784115574603
0.0208477411321082	0.0019574502656494	0.0270567198714624	0.0528134390088858
0.0210931652344864	0.00190845132435491	0.0273752374099177	0.0534351701969376
0.0213339726445134	0.00175499593030669	0.0276877632895699	0.0540452059500563
0.0214446839733221	0.00193106078529616	0.0278314472211379	0.0543256701967379
0.0215861358143604	0.00199345760116716	0.0280150269583394	0.0546840091713075
0.0215886621030187	0.00190766244310703	0.028018305638946	0.0546904090009642
0.0219082147858799	0.00178711297359671	0.0284330291032082	0.0554999296113494
0.0220911142947844	0.00190566004259616	0.0286704006604287	0.0559632676774293
0.0222997453932065	0.00216893588287112	0.0289411673181069	0.0564917914019924
0.0224088857027971	0.00208457343697342	0.0290828123416404	0.0567682757965102
0.0225983613925864	0.0020934530810424	0.0293287186308923	0.0572482732563281
0.0226938719835182	0.00215792263384955	0.0294526746646528	0.0574902295784504
0.02351802025323	0.0022672312892095	0.030522274902148	0.0595780387133052
0.02371679307512	0.00197598737587283	0.030780247241974	0.0600815885338343
0.0238799233302292	0.00220770578763827	0.0309919617671632	0.0604948452854468
0.0241179750069486	0.00239795035726673	0.0313009111872041	0.061097899958359
0.0241692611514473	0.00238438918705324	0.0313674716282704	0.061227822794954
0.0241889419761821	0.00206828340333654	0.0313930138948552	0.0612776800926914
0.0241959341013003	0.00238506477204251	0.0314020884497162	0.0612953931950911
0.0244367377954162	0.00249000503883445	0.031714609506766	0.0619054195347177
0.0245028140702855	0.00246093311753894	0.0318003649489483	0.0620728101067048
0.0250730898265824	0.00243192092715696	0.0325404830888388	0.0635174857520222
0.025211107341212	0.00233297399012508	0.0327196056713298	0.0638671245711564
0.0253217571140438	0.00238451729689676	0.0328632097140115	0.0641474328785058
0.0256703481863791	0.002396509327015	0.0333156199264225	0.0650305162409266
0.0257764489655378	0.00238772618075348	0.0334533201713388	0.0652993006139379
0.0257920955377398	0.00215791093453076	0.0334736266840844	0.0653389379675221
0.0258097123640052	0.00233183841634575	0.0334964902418323	0.065383566552154
0.0262125579402738	0.00218339894985912	0.0340193133064266	0.0664040924756793
0.0266043511969561	0.00236000443766481	0.0345277923942284	0.067396619634126
0.0267023684372114	0.00257624447961883	0.0346550016201755	0.0676449260337133
0.0267381711349526	0.00257046788670027	0.0347014672567779	0.067735624761289
0.0269202269130057	0.00246060039208807	0.0349377437989966	0.0681968254098147
0.0270887354119087	0.00259015869348665	0.0351564383434985	0.0686237068293842
0.0271550927095976	0.00246925187045224	0.0352425585041249	0.0687918093145446
0.027479523350445	0.00275274277121384	0.0356636127042659	0.0696136872222963
0.0279261646601065	0.00269992084256829	0.0362432749670481	0.0707451605755571
0.0280417471905799	0.00255458809760813	0.0363932808659719	0.0710379650038624
0.0281059390568434	0.00258936401604025	0.0364765906755342	0.0712005818165087
0.0282536640143025	0.00267887957953106	0.0366683118201256	0.0715748124336973
0.0283196255858856	0.00234574046781492	0.0367539183975142	0.0717419124286394
0.0283455789095835	0.00253296822693204	0.0367876012701372	0.0718076598047946
0.0283533287828506	0.00283455254929102	0.0367976592494981	0.0718272925053604
0.0283550206512359	0.00277215263682866	0.0367998549986044	0.071831578503887
0.0289055263597424	0.00273925698502906	0.0375143150759967	0.0732261708233147
0.0292526915184042	0.00274103165949452	0.0379648747019784	0.0741056419284483
0.029596871235914	0.00269548315524742	0.038411559747763	0.0749775500360756
0.0296984673464488	0.00255970172790728	0.0385434137210712	0.0752349227630903
0.0298496436812804	0.0026643491901419	0.0387396141495403	0.0756178967308033
0.0300461741741621	0.00248421136762192	0.0389946763386958	0.0761157660747011
0.0301264431665408	0.00268314549183842	0.039098851444641	0.0763191109601942
0.0301288509999112	0.00271861759304456	0.0391019763910122	0.076325210707886
0.0303328572976805	0.00247280772867589	0.0393667408667307	0.0768420184568115
0.0305191079986628	0.00301191640557243	0.0396084616848475	0.0773138460746987
0.0307257713086045	0.0027729141894026	0.0398766744974189	0.0778373848142589
0.030797638860572	0.00259532387982986	0.039969946003867	0.078019446388628
0.0308978294518294	0.00288290818284275	0.0400999758591031	0.0782732585233387
0.0309279679072509	0.00263510081650527	0.0401390903003526	0.0783496080648616
0.0310352590004272	0.00297052982263823	0.0402783353645723	0.0786214078521748
0.031066380637712	0.00314024447369958	0.0403187258038348	0.0787002480815398
0.0310900451500009	0.00294354026471359	0.0403494381997648	0.0787601972275181
0.031714155079704	0.00307400620709728	0.0411594236763673	0.0803412506135106
0.031774446183101	0.00299749231078624	0.041237670978318	0.0804939856504557
0.0323420803861323	0.00288058794587549	0.0419743608443114	0.0819319694670804
0.0327439747491251	0.00302513146310355	0.0424959494005252	0.082950085688566
0.0327775889384379	0.00290786937488123	0.0425395747361517	0.0830352402828146
0.0338416123883431	0.00342419858260069	0.0439204909821048	0.085730723559372
0.0340915150176986	0.00298010176792727	0.0442448208648851	0.0863638001689667
0.0343145548521199	0.00316279477621146	0.0445342875405252	0.0869288254451882
0.0345763280699686	0.00309274790939255	0.0448740233699516	0.0875919737348472
0.0351598515939082	0.00312725376873485	0.0456313347940333	0.0890702098586819
0.0354205894798818	0.00300019161027344	0.0459697269438571	0.0897307353492332
0.0356871147364397	0.00316043272024112	0.0463156300879752	0.0904059219458218
0.035919038374223	0.00322709881410364	0.0466166263858143	0.0909934524999077
0.0365857729066542	0.0031301138005794	0.0474819311379363	0.0926824864983892
0.036819055908953	0.00327445193735013	0.0477846916530432	0.0932734607212389
0.03701567103118	0.00302930418729948	0.0480398636762795	0.093771544456074
0.0373232966175956	0.00336865090759737	0.0484391078564619	0.0945508502351885
0.0376636580253725	0.00352770014200692	0.0488808374043741	0.0954130854450703
0.0377984201348179	0.0035251705011282	0.049055735040595	0.0957544773686749
0.0381936546830394	0.00371834877295762	0.0495686803226277	0.096755722327274
0.0383166999847654	0.0034463679381161	0.0497283715927371	0.0970674321425895
0.0383708096264153	0.0037803551987214	0.0497985964390257	0.0972045077250692
0.0385111545541466	0.00310371449287873	0.0499807395964519	0.0975600425637826
0.0386114915988111	0.00376166762258002	0.0501109595225827	0.0978142257079008
0.0391075373350422	0.0035070584958287	0.0507547400858385	0.0990708549546882
0.039464076128393	0.00364808811302811	0.0512174650493667	0.099974072224013
0.0411070021010145	0.0037338601393341	0.0533496954684363	0.104136085273836
0.0412707465462731	0.00396527777354884	0.0535622071049631	0.104550897949123
0.0415843265161044	0.0041796426489544	0.0539691790328694	0.10534528792673
0.0423089859889058	0.00343079719816781	0.054909660221385	0.107181062777659
0.0426853481916731	0.00383678586815785	0.0553981125014643	0.108134498553514
0.0427850720695242	0.00377248056987047	0.0555275366443686	0.108387128366367
0.0445051826748676	0.00405732103022966	0.0577599392102768	0.11274467271461
0.0451170417482556	0.00421010233587323	0.0585540252191429	0.114294691090684
0.0461445094771754	0.00437500742675088	0.0598874985360932	0.116897568011068
0.0468715600070393	0.00431495558541638	0.060831082898268	0.118739400110384
0.0478450884700434	0.00450618108512183	0.0620945524868187	0.121205633059962
0.0483917046299397	0.00461282952599871	0.0628039646107419	0.122590372012687
0.0490031425407713	0.00471469592192594	0.0635975040243085	0.124139323460558
0.0493540276156004	0.00449176691156521	0.0640528914505321	0.125028218203695
0.0504844237806099	0.00457051519602479	0.0655199478662191	0.127891843022245
0.0506105121132297	0.00461621387356038	0.0656835884579327	0.128211261726763
0.052212912103573	0.00473701430000715	0.0677632232435921	0.132270610584827
0.0527699842487152	0.00533594750019499	0.0684862054066857	0.133681837612954
0.0527753526455576	0.00451269365210425	0.0684931726463786	0.133695437335697
0.0533795831281868	0.00464044586144153	0.0692773580793567	0.135226130255348
0.0537888814887117	0.00487578816801631	0.0698085557287517	0.136263002972783
0.0545763227263907	0.00473809550413133	0.0708305166619823	0.13825782243623
0.054999138943215	0.00498021695103643	0.0713792581233824	0.139328939845916
0.0556829203201791	0.00490158805377339	0.0722666866967039	0.141061158498232
0.0570774871785313	0.00459968468312422	0.0740765904454773	0.144594005114596
0.0572487928038071	0.00474694082378305	0.0742989151705458	0.145027972475139
0.0589673802733379	0.00542343828422238	0.0765293409727006	0.149381658273919
0.0592149865527938	0.00565426355786404	0.0768506905951465	0.150008917556131
0.0599620764079865	0.00506318944346486	0.0778202824949437	0.151901515140269
0.0619172292231514	0.00562972556098436	0.0803577287194819	0.156854490299661
0.0622062528581568	0.00491379679350094	0.0807328308218641	0.1575866718834
0.0636689348273488	0.0054734774594154	0.0826311360651365	0.161292074040871
0.0640275867149613	0.006235419849986	0.0830966034552489	0.162200644397334
0.0654292997404396	0.00619939293319188	0.084915781678454	0.165751594349655
0.0683722719466004	0.00631262331818236	0.0887352446153261	0.17320700556807
0.0692702243938551	0.00646639959372661	0.0899006297603789	0.175481782317524
0.0705872584357629	0.00658809474872376	0.0916099094807702	0.178818215584042
0.071458949731896	0.0068991837699574	0.0927412122470704	0.181026465140249
0.0736229805454569	0.00663117261423149	0.0955497455622483	0.186508589494208
0.0746575851886128	0.00696788409336839	0.096892481344998	0.189129546310266
0.0770065141070674	0.0071068105952806	0.0999409800452586	0.195080071759757
0.0795354027144789	0.0082605743001156	0.103223034930883	0.201486487849705
0.0799988536852177	0.00821000043642671	0.103824513192244	0.202660545001586
0.0868112593287511	0.00782033406126195	0.112665823623903	0.219918365293897
0.0943950548936346	0.00813197097972635	0.122508263188997	0.239130342360562
0.0975624421350007	0.00820296807357149	0.126618977571482	0.247154262641872
0.108779232333301	0.00877864397014307	0.141176408437935	0.275569679988983
0.111795705056296	0.00954264125829821	0.145091262183902	0.283211289560415
0.120626868511422	0.0104233091503852	0.156552566995311	0.305583215111451
0.130542099397024	0.0106716737057671	0.169420801631985	0.330701401216959
0.140904033706813	0.0117458469047665	0.182868779145226	0.356951218030029
0.145462478557683	0.0128280966153672	0.188784842885558	0.368499094971767
0.251032036484852	0.0227523666882241	0.325795655600916	0.635937728896217


==> linear_structured_bounds_check_fix_struct.dat <==
3.1767868385217e-06	2.24982178350703e-06	2.26588515280657e-06	4.46388826052494e-06
6.04325728612125e-06	5.54301516755205e-06	4.31043304185785e-06	8.49173287953072e-06
6.76848530954293e-06	5.94145969191525e-06	4.82771150417217e-06	9.51079302584362e-06
6.80419136763271e-06	3.95236113220658e-06	4.85317932137535e-06	9.5609656879901e-06
7.1589146261372e-06	3.39245348652977e-06	5.10619036875794e-06	1.00594080043605e-05
8.13558895087043e-06	4.27967844268501e-06	5.8028162250044e-06	1.14317899972541e-05
8.73905459969213e-06	6.22897701194271e-06	6.23324606608903e-06	1.22797547373105e-05
8.78101578715921e-06	7.31839161102548e-06	6.26317543629922e-06	1.2338716844971e-05
8.87178018272312e-06	7.78193494795152e-06	6.32791434044878e-06	1.2466255186389e-05
1.15696944027421e-05	9.01824883059101e-06	8.25223727503186e-06	1.625725163054e-05
1.1715126602697e-05	1.06438675997433e-05	8.35596871185207e-06	1.64616068876878e-05
1.18251484842769e-05	8.77938894432499e-06	8.43444327124855e-06	1.66162050428528e-05
1.20034900468146e-05	7.13860708629315e-06	8.56164774498387e-06	1.68668031617778e-05
1.20391577255169e-05	8.56324762992895e-06	8.5870881877437e-06	1.69169218951291e-05
1.21851052671029e-05	1.0937402289051e-05	8.6911871988903e-06	1.71220012890313e-05
1.22187919168526e-05	7.81851848269991e-06	8.71521464675763e-06	1.71693363635087e-05
1.29795750705319e-05	1.00308331270796e-05	9.25785327429034e-06	1.82383570930679e-05
1.38650587883173e-05	1.27063117417014e-05	9.88943622697893e-06	1.94826018530295e-05
1.51174585181505e-05	1.05480568549307e-05	1.07827268674106e-05	2.12424216736063e-05
1.65753391424281e-05	1.4036869818733e-05	1.18225794703473e-05	2.32909746733803e-05
1.69435682416595e-05	1.36423850250144e-05	1.20852237371149e-05	2.38083948337384e-05
1.74092080421763e-05	1.31061917043462e-05	1.24173474706187e-05	2.44626924415378e-05
1.74257951057257e-05	1.43823777017967e-05	1.24291784123533e-05	2.44859998902204e-05
1.76997089811755e-05	1.72015020948803e-05	1.26245511019837e-05	2.48708922377377e-05
1.7864906780149e-05	1.67153685037443e-05	1.27423806125441e-05	2.51030212881808e-05
1.82342558028953e-05	1.81821415689911e-05	1.30058236789761e-05	2.56220151171954e-05
1.8339269907057e-05	1.67270550402625e-05	1.30807263750305e-05	2.5769576552595e-05
1.84803835513015e-05	1.83058629486136e-05	1.31813775447012e-05	2.59678635549813e-05
1.85039439921423e-05	1.31084109577393e-05	1.31981823399691e-05	2.60009697025826e-05
1.85604389522986e-05	1.32960369351082e-05	1.32384781167933e-05	2.6080354063653e-05
1.86481237788487e-05	1.22271717252727e-05	1.3301020476538e-05	2.6203565120976e-05
1.88973375407603e-05	1.68733287336151e-05	1.3478775483264e-05	2.65537498983425e-05
1.9102077240985e-05	8.29122769667577e-06	1.3624808776908e-05	2.68414415778329e-05
1.91185566606104e-05	1.20347866149695e-05	1.3636562940335e-05	2.68645977700474e-05
1.95761247708575e-05	1.52982821397945e-05	1.39629294361145e-05	2.75075533793969e-05
1.99191845851247e-05	1.69291015334999e-05	1.42076213779008e-05	2.79896067107549e-05
2.01255402665267e-05	1.46240542534121e-05	1.43548072912445e-05	2.82795690991291e-05
2.02412228002943e-05	1.68366948160949e-05	1.44373193849334e-05	2.84421213652547e-05
2.0496821849779e-05	1.08041184995904e-05	1.46196287824866e-05	2.88012784825134e-05
2.12681518082548e-05	1.77879355112663e-05	1.51697900587248e-05	2.98851191437902e-05
2.18100904684144e-05	1.25339882857359e-05	1.55563349622345e-05	3.06466287263943e-05
2.18806048431722e-05	1.01954500594235e-05	1.56066302709221e-05	3.07457125823135e-05
2.29517514212789e-05	2.0253457673205e-05	1.63706397092815e-05	3.22508430425217e-05
2.31835698476768e-05	1.83387226840549e-05	1.65359872621827e-05	3.25765846183416e-05
2.38339496339833e-05	1.22359036823591e-05	1.69998792306661e-05	3.34904711450704e-05
2.38804560232749e-05	2.21378722001505e-05	1.70330505269375e-05	3.35558199822916e-05
2.38933729936775e-05	2.2463829859165e-05	1.70422637275668e-05	3.35739703718114e-05
2.42331853767738e-05	1.92017211644916e-05	1.72846393950278e-05	3.40514605461373e-05
2.45061073397715e-05	1.89179507061616e-05	1.74793045873838e-05	3.44349590945145e-05
2.46308486511441e-05	1.89663852718412e-05	1.75682779753448e-05	3.46102403798553e-05
2.49783029428755e-05	1.91180283668989e-05	1.78161043352254e-05	3.50984686455947e-05
2.49842829952384e-05	2.13098180202318e-05	1.78203696870414e-05	3.5106871566579e-05
2.52562526220405e-05	1.24053604217455e-05	1.80143556142668e-05	3.54890319343169e-05
2.5403683620397e-05	2.45936307704547e-05	1.81195127201377e-05	3.56961958189588e-05
2.54491446086091e-05	1.97867266699682e-05	1.81519383694856e-05	3.57600757006399e-05
2.54494987975634e-05	1.6760717707404e-05	1.81521909999454e-05	3.57605733931829e-05
2.57859617808839e-05	1.59710135139482e-05	1.83921776648377e-05	3.62333571328037e-05
2.60352045204639e-05	2.17233611920721e-05	1.85699533392039e-05	3.65835826262834e-05
2.60670315095244e-05	1.24764087680229e-05	1.8592654359921e-05	3.662830458395e-05
2.67098516129463e-05	1.94909407724375e-05	1.90511542850408e-05	3.75315685603517e-05
2.71990398064302e-05	1.5962644932848e-05	1.94000742220286e-05	3.82189553895799e-05
2.72334692701343e-05	2.36856456302188e-05	1.94246314914013e-05	3.82673342345217e-05
2.75489906472448e-05	1.60005223121332e-05	1.96496812794665e-05	3.87106917037797e-05
2.76273768390697e-05	2.19361309560018e-05	1.97055912653445e-05	3.88208367079507e-05
2.78201824819844e-05	2.8235253778456e-05	1.98431124363786e-05	3.90917591508611e-05
2.80156599327813e-05	2.3049356978407e-05	1.99825393081418e-05	3.93664359036942e-05
2.830531736177e-05	1.6992852220546e-05	2.01891412933017e-05	3.97734504317758e-05
2.83763379637045e-05	2.86132513980222e-05	2.02397976758715e-05	3.98732456183032e-05
2.84814201047826e-05	2.67215021972795e-05	2.03147488995566e-05	4.00209026551593e-05
2.90249267427432e-05	2.35525355128566e-05	2.07024121845584e-05	4.07846154959503e-05
2.90798839622049e-05	2.76890448947511e-05	2.07416111468912e-05	4.08618390867247e-05
2.91244833437066e-05	2.00291207867324e-05	2.07734222452595e-05	4.09245082773431e-05
2.9143266048925e-05	2.46435460945603e-05	2.0786819256694e-05	4.0950900948655e-05
2.91764754245676e-05	2.56084625439232e-05	2.08105062819864e-05	4.09975653764609e-05
2.92066312255099e-05	1.98264406697037e-05	2.0832015305554e-05	4.1039939050025e-05
2.94123297054838e-05	2.91056379891222e-05	2.09787324627647e-05	4.13289779692656e-05
2.97644346030484e-05	2.36428027097174e-05	2.12298759295905e-05	4.18237410740427e-05
2.97864159635314e-05	2.92993012397513e-05	2.12455544249057e-05	4.18546283637597e-05
2.98318122931809e-05	2.79589362694482e-05	2.12779339565165e-05	4.19184173915752e-05
3.00800617998868e-05	2.96450403611378e-05	2.14550011939548e-05	4.22672472347582e-05
3.02883854685333e-05	2.12693643259101e-05	2.16035908011481e-05	4.2559974958564e-05
3.03990796189395e-05	2.59678621649025e-05	2.16825448654134e-05	4.27155177583207e-05
3.05223299323554e-05	2.09764862210277e-05	2.17704547789828e-05	4.28887039547526e-05
3.06665445492773e-05	2.7532920777003e-05	2.18733177581986e-05	4.30913483141966e-05
3.07828885484795e-05	1.73398224113064e-05	2.19563016513626e-05	4.32548300449667e-05
3.08722337508788e-05	3.15883434879471e-05	2.20200282970129e-05	4.33803741949201e-05
3.14310493103406e-05	1.43257174079675e-05	2.241861087179e-05	4.41655984920092e-05
3.22705460139881e-05	1.79370245671163e-05	2.30173929785456e-05	4.53452242173679e-05
3.23923378171088e-05	2.80139454940119e-05	2.3104262590036e-05	4.55163609753134e-05
3.24278235685525e-05	1.97764619025166e-05	2.31295732702736e-05	4.55662240710837e-05
3.24688869746544e-05	2.92408548808293e-05	2.31588622878733e-05	4.56239246573925e-05
3.25239522361536e-05	1.98513398339744e-05	2.31981383120395e-05	4.5701300063193e-05
3.29067017990956e-05	3.15663760586045e-05	2.34711394904431e-05	4.6239123771458e-05
3.29130423019902e-05	1.36332094531113e-05	2.34756619380949e-05	4.62480331819623e-05
3.29362899606387e-05	1.76782861804611e-05	2.34922436371933e-05	4.62806998208046e-05
3.33674727648419e-05	1.89946438957322e-05	2.3799790464816e-05	4.68865798989216e-05
3.36856776608597e-05	2.26138014125482e-05	2.4026754307785e-05	4.7333708136175e-05
3.41471605111786e-05	2.84529526028739e-05	2.43559130437942e-05	4.79821645752406e-05
3.41525124705971e-05	2.64228043797535e-05	2.43597303992992e-05	4.79896849248063e-05
3.46587175990176e-05	1.65623708825239e-05	2.47207878900152e-05	4.87009832411334e-05
3.4691747538501e-05	2.01600372013844e-05	2.47443469308067e-05	4.87473955341343e-05
3.52397802888389e-05	3.17044860267021e-05	2.51352385242807e-05	4.95174682772674e-05
3.54273290767696e-05	3.07842152919136e-05	2.5269010173787e-05	4.97810040063764e-05
3.57574240411541e-05	3.32062615507882e-05	2.55044547650238e-05	5.02448396714472e-05
3.57887396626005e-05	3.37790846140566e-05	2.55267910455129e-05	5.02888430756514e-05
3.63005922112519e-05	3.05073270667299e-05	2.58918766333382e-05	5.10080769112948e-05
3.63980058237224e-05	2.7787182701962e-05	2.59613581788808e-05	5.11449584540713e-05
3.68302532891809e-05	2.8133312595413e-05	2.62696643897109e-05	5.17523345487806e-05
3.69280304143434e-05	3.48767308177223e-05	2.63394052147012e-05	5.18897268828836e-05
3.69670016776958e-05	2.7474325880729e-05	2.63672019828796e-05	5.19444876755911e-05
3.833270455833e-05	3.14384840477861e-05	2.73413075923346e-05	5.3863516355916e-05
3.84038275436524e-05	2.71311425926193e-05	2.73920370008e-05	5.39634554065035e-05
3.85435603187295e-05	3.390249438801e-05	2.74917032468755e-05	5.4159802068326e-05
3.86725531261705e-05	3.56097876325131e-05	2.75837090701244e-05	5.4341057377666e-05
3.90990908879197e-05	4.00354388571516e-05	2.78879427603175e-05	5.49404104368567e-05
3.98221320633303e-05	3.89197733698194e-05	2.84036614235728e-05	5.59563977139644e-05
4.02422996578851e-05	3.0235885398528e-05	2.87033515075448e-05	5.65467996793868e-05
4.04789602512645e-05	3.76638145465165e-05	2.88721527999123e-05	5.687934526601e-05
4.06651602742081e-05	2.17466781010829e-05	2.90049624245759e-05	5.7140985766053e-05
4.08553426295095e-05	3.42571783781486e-05	2.91406125003648e-05	5.74082220732874e-05
4.09779563938366e-05	2.85225510961891e-05	2.92280683864322e-05	5.75805138166032e-05
4.10252408109382e-05	2.42885895350504e-05	2.92617946213594e-05	5.76469559061225e-05
4.10348975669465e-05	2.15208785794175e-05	2.92686824303976e-05	5.76605251772165e-05
4.15373360212984e-05	2.08216688923758e-05	2.96270532910607e-05	5.83665307202807e-05
4.16273445828346e-05	1.84055774922311e-05	2.96912530856856e-05	5.84930069934488e-05
4.17471700404746e-05	3.90704064264059e-05	2.97767201755317e-05	5.86613807252564e-05
4.22539876955378e-05	3.68102884764111e-05	3.01382145588371e-05	5.93735397382073e-05
4.27163202260265e-05	2.45093433938206e-05	3.04679793396475e-05	6.00231901108091e-05
4.29273597027124e-05	4.41178845096425e-05	3.06185060324263e-05	6.03197339740136e-05
4.33079385996226e-05	3.39229414326974e-05	3.08899589548615e-05	6.08545075534438e-05
4.35809012570806e-05	4.00153444507355e-05	3.10846531743658e-05	6.12380632865138e-05
4.35818964380953e-05	2.78976007514976e-05	3.1085363000102e-05	6.12394616728208e-05
4.36409462411163e-05	2.76419721627582e-05	3.11274810517274e-05	6.1322435991256e-05
4.37508453057917e-05	3.44177348039626e-05	3.12058680110295e-05	6.14768615705813e-05
4.37683307508178e-05	4.06018378975374e-05	3.12183397343408e-05	6.15014313856971e-05
4.38730911134226e-05	3.77918779210556e-05	3.12930614466969e-05	6.16486362756624e-05
4.42064553172253e-05	3.55168476500623e-05	3.15308378665921e-05	6.211706574045e-05
4.43092714383987e-05	3.56999619092766e-05	3.16041728225973e-05	6.22615386625627e-05
4.463001037805e-05	4.0153788880905e-05	3.18329441055059e-05	6.27122276318851e-05
4.50489550563043e-05	3.97440721887424e-05	3.21317619279632e-05	6.33009112057416e-05
4.50988664210454e-05	2.56896040306197e-05	3.2167361867404e-05	6.33710445713045e-05
4.51049096767523e-05	2.62434685069669e-05	3.21716722996223e-05	6.33795363025615e-05
4.51390605073622e-05	2.7960257683167e-05	3.21960308304758e-05	6.34275236243312e-05
4.52275144458254e-05	4.3346387432499e-05	3.22591217708907e-05	6.35518154084556e-05
4.5464590523277e-05	2.31521031630075e-05	3.24282194117755e-05	6.38849448140183e-05
4.54650558352159e-05	3.80500713342831e-05	3.24285513018063e-05	6.38855986512221e-05
4.56466594885474e-05	4.64774628129457e-05	3.25580825046305e-05	6.41407805234995e-05
4.57233011261329e-05	2.63628040207626e-05	3.26127481643257e-05	6.42484741531899e-05
4.59081136772356e-05	3.84994814347746e-05	3.27445681560582e-05	6.45081650350813e-05
4.59167948960384e-05	3.46307721722542e-05	3.27507601510193e-05	6.45203635234214e-05
4.59797021809554e-05	3.04234005629508e-05	3.27956296018993e-05	6.46087582131484e-05
4.66278730083238e-05	3.43340457613711e-05	3.32579460007204e-05	6.55195408019259e-05
4.66404289473432e-05	2.6285935309743e-05	3.32669016909179e-05	6.55371838851545e-05
4.67291686461136e-05	2.95461017047824e-05	3.33301964520244e-05	6.56618772045427e-05
4.6746060375109e-05	3.56764910391746e-05	3.33422447015224e-05	6.56856127585832e-05
4.71412227127401e-05	3.75586370395872e-05	3.36240994554999e-05	6.62408783800092e-05
4.77613471885934e-05	2.24636412831564e-05	3.40664114250664e-05	6.71122514087755e-05
4.80177255856438e-05	4.15035632692456e-05	3.42492767010012e-05	6.74725036296314e-05
4.82754339630869e-05	3.21126633406756e-05	3.44330906037499e-05	6.78346246848778e-05
4.83860732996847e-05	2.66207380762032e-05	3.45120055713611e-05	6.79900904625952e-05
4.84437786494611e-05	2.43990226916013e-05	3.45531646742979e-05	6.80711756121164e-05
4.86226208016453e-05	2.93862223866147e-05	3.46807261994957e-05	6.8322477137315e-05
4.86989999265531e-05	3.84133886229533e-05	3.47352046200837e-05	6.84298018981545e-05
4.9118217006156e-05	2.17075904584686e-05	3.50342167357806e-05	6.90188682377971e-05
4.94802448353904e-05	3.66950548801822e-05	3.52924378641885e-05	6.95275746310984e-05
5.03765069521194e-05	3.12019485850432e-05	3.59317086509558e-05	7.07869647448527e-05
5.04931594182078e-05	2.52577291146685e-05	3.60149125624442e-05	7.0950879920899e-05
5.05153438389439e-05	3.64184186352834e-05	3.60307358938066e-05	7.098205254367e-05
5.08026118090208e-05	2.31628677846889e-05	3.62356335659315e-05	7.1385709503986e-05
5.08275126892276e-05	3.53660472382421e-05	3.62533944480591e-05	7.14206991825793e-05
5.14170252180912e-05	3.14732996627376e-05	3.66738720416534e-05	7.2249057579974e-05
5.17164694258449e-05	2.46039510203225e-05	3.68874545757436e-05	7.26698240806053e-05
5.2113366686976e-05	4.67698377965405e-05	3.71705467880326e-05	7.32275275465189e-05
5.2154973603954e-05	2.6383362337455e-05	3.72002234699881e-05	7.32859918477782e-05
5.22589559329565e-05	4.4746061177651e-05	3.72743902392275e-05	7.3432103476657e-05
5.25730287101444e-05	3.80385151991534e-05	3.74984067939612e-05	7.38734254331563e-05
5.27967060777538e-05	4.34654127830742e-05	3.76579476291517e-05	7.41877275328893e-05
5.30656141162166e-05	3.13806530336087e-05	3.78497498373997e-05	7.45655858831595e-05
5.30691940755862e-05	3.0762762759669e-05	3.7852303290995e-05	7.45706162932461e-05
5.34247206065186e-05	3.82842961483557e-05	3.8105887282819e-05	7.50701873340634e-05
5.37115491600131e-05	2.39201829408905e-05	3.83104715356801e-05	7.54732268453572e-05
5.37947634141322e-05	3.45494250389056e-05	3.83698252006984e-05	7.55901560410696e-05
5.39227183875365e-05	2.99365457185801e-05	3.84610907753559e-05	7.57699530298088e-05
5.40313347808381e-05	3.90558863048691e-05	3.85385628515284e-05	7.59225762512094e-05
5.43383688227332e-05	5.20638375235592e-05	3.87575589348348e-05	7.63540076695941e-05
5.44114318383768e-05	4.80234965485623e-05	3.88096720955103e-05	7.64566727697515e-05
5.44551669737112e-05	5.05588067919522e-05	3.88408667573853e-05	7.65181275547668e-05
5.51675175367666e-05	3.48521572811718e-05	3.9348960201538e-05	7.75190928321966e-05
5.58077553006719e-05	4.2145031631636e-05	3.98056182390465e-05	7.84187282131794e-05
5.58774466386871e-05	4.26136805512996e-05	3.9855326505738e-05	7.85166555718809e-05
5.60831108940523e-05	3.17907731150675e-05	4.00020192513233e-05	7.88056463992012e-05
5.61756957875107e-05	3.54267319280812e-05	4.00680566493885e-05	7.89357428277927e-05
5.64348161284167e-05	3.10869990476437e-05	4.02528776528522e-05	7.92998479134535e-05
5.64782533970899e-05	4.67541336671308e-05	4.02838598581136e-05	7.93608841500785e-05
5.65799062229179e-05	4.06658528426284e-05	4.03563650784574e-05	7.95037224583301e-05
5.66069344039111e-05	3.60474745376783e-05	4.03756432858028e-05	7.95417013308897e-05
5.74988720926167e-05	4.71252907578416e-05	4.10118296164436e-05	8.07950149374227e-05
5.75035465700529e-05	3.59601803268325e-05	4.10151637499007e-05	8.08015833193992e-05
5.81323578619419e-05	3.89242396297269e-05	4.14636717045227e-05	8.16851626971577e-05
5.82295114905897e-05	3.64772385706434e-05	4.1532967812797e-05	8.18216789207813e-05
5.83365610492501e-05	4.20286379466296e-05	4.16093223242406e-05	8.19721004930524e-05
5.84299028854966e-05	4.53601775249962e-05	4.16758996214717e-05	8.210326054552e-05
5.87563516425108e-05	4.07198556242896e-05	4.19087435071881e-05	8.25619727122407e-05
5.89654604988647e-05	3.12966095078697e-05	4.20578931595072e-05	8.28558037483036e-05
5.95907346979513e-05	3.5355381447631e-05	4.25038782371682e-05	8.37344129532204e-05
6.01028359737901e-05	5.02932421436161e-05	4.28691412326815e-05	8.44539962894087e-05
6.01671565284515e-05	2.66891913787033e-05	4.29150187174985e-05	8.45443768480364e-05
6.03876209591783e-05	3.88195254513359e-05	4.30722678837047e-05	8.48541642642856e-05
6.08508962499196e-05	3.77287629951534e-05	4.34027051004239e-05	8.5505139363675e-05
6.09337500994613e-05	3.86089378532292e-05	4.34618017024531e-05	8.56215621345768e-05
6.11664176709509e-05	3.59956974990255e-05	4.36277549195318e-05	8.59484968940887e-05
6.1350268457453e-05	3.35543451194217e-05	4.37588889200226e-05	8.62068363446215e-05
6.14169097347267e-05	4.29573270387768e-05	4.38064216907283e-05	8.63004778854915e-05
6.18307667048033e-05	5.21699134677214e-05	4.41016106394057e-05	8.68820124266423e-05
6.21417747901896e-05	4.4347973487524e-05	4.43234412619386e-05	8.73190280055312e-05
6.28615933152202e-05	2.93435668367156e-05	4.48368613273635e-05	8.83304869490392e-05
6.30621499865376e-05	5.13680947597766e-05	4.49799110209697e-05	8.86123008120099e-05
6.31988775349505e-05	3.14738628926495e-05	4.50774337499316e-05	8.88044246557132e-05
6.36735360540997e-05	3.74450121449864e-05	4.54159902049582e-05	8.94713949932196e-05
6.42789600252479e-05	3.75035892488581e-05	4.58478168452598e-05	9.03221114859936e-05
6.43671944507446e-05	3.61093456229098e-05	4.59107512144363e-05	9.04460948182479e-05
6.44957409932495e-05	4.81947617721493e-05	4.60024387323318e-05	9.06267230527651e-05
6.47412274062621e-05	5.30298399714455e-05	4.6177535158296e-05	9.09716703151423e-05
6.50236324912196e-05	3.32058577410114e-05	4.6378964312846e-05	9.13684941511646e-05
6.51163093177261e-05	3.25578781182212e-05	4.64450672827839e-05	9.14987197590805e-05
6.51911692519558e-05	5.36145339078022e-05	4.64984621201687e-05	9.16039098158136e-05
6.55005598748886e-05	4.61368050475487e-05	4.67191390656555e-05	9.20386526028022e-05
6.60860657462731e-05	4.30146660812248e-05	4.71367588578648e-05	9.28613810122704e-05
6.62395483559077e-05	3.13829430359003e-05	4.72462323561026e-05	9.30770483699107e-05
6.64329407187412e-05	5.67191489029939e-05	4.73841720117318e-05	9.33487952449283e-05
6.65220230086509e-05	6.47213188639266e-05	4.74477111317118e-05	9.34739699614895e-05
6.69447322850273e-05	5.66736565842726e-05	4.77492141034825e-05	9.40679433914905e-05
6.70718262418918e-05	4.35522709791073e-05	4.78398655455832e-05	9.42465305134775e-05
6.72987714081927e-05	5.24013583814998e-05	4.80017371829785e-05	9.45654243907712e-05
6.76021494051138e-05	5.92465099018732e-05	4.82181255441086e-05	9.49917184877013e-05
6.76822048157735e-05	5.24830374073708e-05	4.82752261219013e-05	9.51042090076035e-05
6.76848496628866e-05	5.71005331602232e-05	4.82771125938306e-05	9.51079254359886e-05
6.78242972035787e-05	2.9927006191141e-05	4.83765753931306e-05	9.53038712991777e-05
6.7937721123481e-05	5.00892654146197e-05	4.84574765010853e-05	9.54632498562133e-05
6.79648839900888e-05	5.6157043650369e-05	4.84768507746487e-05	9.55014179832292e-05
6.80687345771905e-05	5.71569730745744e-05	4.85509235761489e-05	9.56473444917424e-05
6.8151174089466e-05	5.90333587768583e-05	4.86097246478292e-05	9.57631850555304e-05
6.89006181548105e-05	5.46776454679422e-05	4.91442755216148e-05	9.68162725728696e-05
6.89578044309331e-05	4.7397836921078e-05	4.91850643875462e-05	9.68966283400478e-05
6.92492281057663e-05	4.38582825547459e-05	4.93929261710105e-05	9.73061247233348e-05
6.93812199395425e-05	4.32190895740585e-05	4.94870710885357e-05	9.749159413762e-05
6.96729201853649e-05	4.03295918733669e-05	4.96951301401224e-05	9.79014791473363e-05
6.97755775945473e-05	5.37322986036118e-05	4.97683518932089e-05	9.80457290549775e-05
6.98452117149254e-05	3.14224032980385e-05	4.9818019348402e-05	9.81435760133248e-05
6.99495719713743e-05	5.27883991420749e-05	4.98924556785596e-05	9.82902186884558e-05
7.01158924694693e-05	4.0888746321281e-05	5.00110859697079e-05	9.85239253100573e-05
7.02835853771179e-05	4.19637834380245e-05	5.01306951504331e-05	9.87595603849546e-05
7.05524099527448e-05	6.47109729745484e-05	5.03224378280085e-05	9.91373014573167e-05
7.06361066159329e-05	5.15561092482039e-05	5.03821355780702e-05	9.92549085149162e-05
7.08648581532502e-05	4.99556851772958e-05	5.05452956316573e-05	9.95763406258474e-05
7.08871170592022e-05	5.61161835161817e-05	5.05611720899315e-05	9.96076179108507e-05
7.16226328857886e-05	6.01386238839044e-05	5.10857884639457e-05	0.000100641134049275
7.19120743793626e-05	3.47773945902531e-05	5.12922364301664e-05	0.000101047845153622
7.2308426089628e-05	4.15191630344066e-05	5.15749395208978e-05	0.000101604782033837
7.23390511203229e-05	6.50612647529693e-05	5.15967832271102e-05	0.000101647815046171
7.24350823086769e-05	4.17619636899234e-05	5.1665278740726e-05	0.000101782754064925
7.24641100976e-05	3.76057086233757e-05	5.1685983194153e-05	0.000101823542701753
7.29710237748056e-05	4.90581502694552e-05	5.20475460669632e-05	0.000102535836641885
7.29946859453643e-05	3.82439302351988e-05	5.20644234222473e-05	0.000102569085735745
7.30691258780328e-05	3.35092025774445e-05	5.21175186869949e-05	0.000102673685621888
7.34217703324639e-05	3.17349036494626e-05	5.23690470001167e-05	0.00010316920688992
7.36687461694894e-05	4.46365711771326e-05	5.25452057762924e-05	0.000103516247026524
7.39785299240089e-05	6.11691985164614e-05	5.27661631292152e-05	0.000103951542227857
7.39966382080779e-05	7.27579607900907e-05	5.27790791005562e-05	0.000103976987230121
7.45015722064113e-05	3.91796703515849e-05	5.31392299420853e-05	0.000104686499409734
7.47415643108102e-05	3.61805923912354e-05	5.3310407478879e-05	0.000105023726296989
7.47558310736608e-05	6.4616530545638e-05	5.33205834355534e-05	0.000105043773356074
7.48031832940443e-05	6.15408788275218e-05	5.33543580316536e-05	0.000105110310719121
7.53912676767582e-05	5.367183595628e-05	5.3773816981676e-05	0.000105936662346192
7.54040968889323e-05	6.8607159183584e-05	5.37829675866376e-05	0.000105954689419636
7.58083736138548e-05	3.56541005552488e-05	5.40713232982876e-05	0.00010652276219883
7.59475828469213e-05	3.69860561430899e-05	5.41706161210711e-05	0.000106718373201192
7.62735044855792e-05	6.63887851018399e-05	5.44030840335261e-05	0.000107176344684906
7.68723441526631e-05	5.88065364433717e-05	5.48302143315719e-05	0.000108017809187553
7.71230791899527e-05	4.61064288836326e-05	5.50090544068217e-05	0.00010837013159517
7.7504336370406e-05	6.46485763120389e-05	5.52809911246344e-05	0.000108905858271672
7.7819027833957e-05	4.0455109806451e-05	5.55054489647155e-05	0.000109348049578712
7.80628074054474e-05	4.38679331582692e-05	5.56793279626512e-05	0.000109690598457094
7.87419313515951e-05	7.11755332734436e-05	5.6163722083117e-05	0.000110644875078368
7.8859481409024e-05	6.42459529573366e-05	5.62475662134338e-05	0.000110810051512209
7.89096445725398e-05	7.00891946777449e-05	5.6283345752208e-05	0.00011088053869595
7.89107782868733e-05	4.25749904717959e-05	5.62841543889235e-05	0.000110882131744008
7.90147792533403e-05	3.89473118786189e-05	5.6358334451313e-05	0.000111028269560946
7.95980018089204e-05	6.54122756907208e-05	5.67743256381111e-05	0.000111847789549826
7.97220385543179e-05	4.74392115080293e-05	5.68627964847678e-05	0.000112022080807836
7.98483559519659e-05	4.83719055643699e-05	5.69528940365645e-05	0.000112199576742822
7.99334316200658e-05	5.95459202664116e-05	5.70135753803344e-05	0.000112319121521052
8.01201099208468e-05	3.49302992032333e-05	5.71467261424356e-05	0.000112581434076076
8.01609942306077e-05	5.34585022139932e-05	5.71758874156347e-05	0.000112638883000587
8.01777719478476e-05	6.0813575090813e-05	5.71878543440146e-05	0.000112662458348633
8.02921178098207e-05	5.93955664068255e-05	5.72694130394224e-05	0.000112823132380379
8.03963525671696e-05	5.25502858836177e-05	5.73437598567862e-05	0.000112969598711573
8.04543667140246e-05	5.98517711003626e-05	5.73851392133053e-05	0.000113051117769838
8.04618236174189e-05	5.32098089476725e-05	5.73904579473341e-05	0.000113061595897718
8.09328854467551e-05	6.44983612377358e-05	5.77264490162929e-05	0.000113723512317669
8.1265692106125e-05	6.67679017664279e-05	5.79638277597339e-05	0.000114191158343255
8.19737950468227e-05	3.86355215229999e-05	5.84688915308923e-05	0.000115186155038519
8.20540377613606e-05	6.49686717996833e-05	5.85261257065383e-05	0.000115298908751765
8.2192260699116e-05	5.96577215509517e-05	5.86247150415e-05	0.000115493133853775
8.27334980773869e-05	3.55833975572554e-05	5.9010759746724e-05	0.000116253658024894
8.28868276181331e-05	7.79708827173306e-05	5.91201240657618e-05	0.000116469110294956
8.32794726239918e-05	5.1564374543453e-05	5.94001833001286e-05	0.000117020838667858
8.449401864055e-05	8.07319733270493e-05	6.02664742808984e-05	0.000118727468032752
8.45862217322997e-05	3.8648307064818e-05	6.03322393529885e-05	0.000118857027967814
8.49050544447809e-05	3.95642697684467e-05	6.05596509949915e-05	0.000119305038387842
8.51051896897072e-05	7.78682251201302e-05	6.07024001003267e-05	0.000119586260079382
8.51966202686871e-05	4.6657190367986e-05	6.07676141675433e-05	0.000119714734511861
8.5376630255833e-05	5.30954759234791e-05	6.08960086674322e-05	0.000119967677031944
8.54125009070078e-05	4.20907346261651e-05	6.09215938829049e-05	0.000120018080973578
8.56828218584957e-05	6.92294199641586e-05	6.11144038705732e-05	0.00012039792469134
8.58453907352548e-05	4.12341887783116e-05	6.12303582683406e-05	0.000120626359691371
8.66532132387568e-05	5.78208161235285e-05	6.18065483333548e-05	0.00012176147815219
8.67031370834576e-05	8.42681345256035e-05	6.18421571742927e-05	0.000121831629054074
8.69583359794141e-05	7.63533393364296e-05	6.20241811552736e-05	0.00012219022388878
8.73590471188094e-05	6.5178340035815e-05	6.23099936663366e-05	0.000122753286456742
8.78685904715438e-05	8.13175339356041e-05	6.26734321895659e-05	0.000123469275506432
8.82272056426696e-05	4.44826645484526e-05	6.29292191951493e-05	0.000123973186576243
8.86054174220537e-05	6.62072339745436e-05	6.31989837397676e-05	0.000124504633980952
8.94455334600942e-05	5.16271487695972e-05	6.37982075957443e-05	0.000125685129970701
8.95463644832783e-05	7.56767549986249e-05	6.38701266536447e-05	0.000125826813514491
8.96467832110344e-05	4.64408957410983e-05	6.39417516368604e-05	0.000125967917718885
8.96673745546899e-05	4.34225146534665e-05	6.39564386847912e-05	0.000125996851815902
9.05082435426966e-05	5.22763348691942e-05	6.45561995915113e-05	0.000127178405818016
9.09332153740934e-05	6.68931373424346e-05	6.48593163616227e-05	0.000127775558498059
9.12592103191301e-05	4.97998365234448e-05	6.50918365595633e-05	0.000128233632986361
9.16832244363878e-05	5.21515176320792e-05	6.53942702259847e-05	0.000128829439923643
9.18832257580081e-05	6.9726613331022e-05	6.55369238100629e-05	0.000129110473434322
9.21064386234528e-05	7.22637896465213e-05	6.5696133331777e-05	0.000129424122832687
9.21138353659866e-05	6.58018680759836e-05	6.57014091562609e-05	0.000129434516426974
9.24265508614923e-05	4.80415475588039e-05	6.59244576120582e-05	0.000129873931188189
9.24714844106162e-05	4.96393921265787e-05	6.59565070591131e-05	0.000129937069935662
9.26526764408746e-05	6.03141210424052e-05	6.60857446666813e-05	0.000130191673413039
9.270006842542e-05	5.16908531586282e-05	6.6119547625942e-05	0.000130258266652695
9.2803971288938e-05	5.89542876873916e-05	6.61936577146879e-05	0.000130404266618638
9.30485533332144e-05	8.36500328906186e-05	6.63681090866932e-05	0.000130747943097811
9.31810132257499e-05	7.98195423061848e-05	6.64625878546358e-05	0.000130934070211343
9.33413142774897e-05	4.55993353893834e-05	6.65769246949809e-05	0.000131159318555784
9.35154533488149e-05	3.95003387365232e-05	6.6701131686697e-05	0.000131404011510107
9.3867394411527e-05	6.49847791466095e-05	6.69521582962001e-05	0.000131898544401084
9.39615633106821e-05	6.97080046593055e-05	6.70193255064243e-05	0.000132030866606753
9.50952012191155e-05	4.89895400732221e-05	6.78279077113405e-05	0.000133623807276197
9.51858047029435e-05	7.02226157799575e-05	6.78925318423748e-05	0.000133751119509791
9.56780335234475e-05	8.56762976357784e-05	6.82436205471563e-05	0.000134442778902031
9.61421995542072e-05	6.40382750243532e-05	6.85746930959502e-05	0.000135095005632108
9.61641119125839e-05	8.32933047979074e-05	6.85903223754031e-05	0.000135125795964523
9.62454578340714e-05	8.07232707998265e-05	6.86483434274414e-05	0.000135240099857082
9.6330046245217e-05	7.85376916881794e-05	6.87086772280588e-05	0.000135358959960806
9.64007924125326e-05	5.57048030574512e-05	6.8759137866312e-05	0.000135458369522865
9.64907944848154e-05	7.8248206542923e-05	6.882333303226e-05	0.000135584836677347
9.67626045014037e-05	8.23803772364533e-05	6.90172051154336e-05	0.000135966772767554
9.6775593919815e-05	6.72130772989798e-05	6.90264699892029e-05	0.000135985024955315
9.68872522647287e-05	8.28456550739472e-05	6.91061117784023e-05	0.000136141922601877
9.69749675217842e-05	4.30735117040458e-05	6.91686758435262e-05	0.000136265176419702
9.75919238474399e-05	9.41863152463053e-05	6.96087280872362e-05	0.000137132097694279
9.77230836643869e-05	5.80696902128329e-05	6.97022795587924e-05	0.000137316397995252
9.79543008161945e-05	5.29080215615864e-05	6.98671982446703e-05	0.000137641294685149
9.82925728151674e-05	7.697646756929e-05	7.01084752135966e-05	0.000138116620377535
9.84455327348731e-05	4.76513837639409e-05	7.02175758955688e-05	0.000138331553271582
9.84729981641878e-05	6.75591941801169e-05	7.02371659758394e-05	0.000138370146546812
9.864277862421e-05	5.16764932881535e-05	7.0358264130159e-05	0.000138608714961795
9.86985102402658e-05	6.07251440744094e-05	7.03980154413552e-05	0.000138687026702869
9.87775010259286e-05	4.53010133118435e-05	7.04543566618951e-05	0.00013879802125731
9.88506818577522e-05	5.98275398683015e-05	7.05065538563373e-05	0.000138900851907493
9.90593299956871e-05	8.91944055751737e-05	7.06553748955191e-05	0.000139194035561969
9.936161305426e-05	8.20036891434375e-05	7.08709822777841e-05	0.000139618791097961
9.95355191133323e-05	6.03278085441974e-05	7.09950230704144e-05	0.000139863156633152
9.97631785227204e-05	4.73917101012032e-05	7.11574041493604e-05	0.00014018305413155
0.000100048565748705	7.48719253246882e-05	7.13609603562052e-05	0.000140584068349312
0.000100084018584854	8.53467627167488e-05	7.13862475590401e-05	0.000140633885193619
0.000100710723883554	6.66416697440354e-05	7.18332533880802e-05	0.000141514505321328
0.00010073631831802	8.364780045638e-05	7.18515089556645e-05	0.000141550469550904
0.000101110062457562	7.05402640387201e-05	7.21180868973388e-05	0.000142075639214901
0.000101157007596388	8.34576007754178e-05	7.21515711374343e-05	0.000142141604564509
0.000101684393941914	4.40654779899778e-05	7.25277364106337e-05	0.00014288266584247
0.000102055041006358	6.0310760812407e-05	7.2792105322655e-05	0.000143403483625912
0.000102085039742625	6.14117564269331e-05	7.2813502316941e-05	0.000143445636597119
0.000102160124701581	4.74606888469448e-05	7.28670576559637e-05	0.000143551142848773
0.000102729849256904	4.4781091571555e-05	7.32734212164484e-05	0.000144351696012249
0.000102759562725572	6.17992771679385e-05	7.3294614740667e-05	0.000144393448138936
0.000102780487125512	8.63010189807647e-05	7.33095393440719e-05	0.000144422850230145
0.000102840145202265	4.70308047494069e-05	7.33520912556331e-05	0.00014450667927075
0.000103171158051205	9.49825483486908e-05	7.35881905401212e-05	0.000144971804708833
0.000103253264976035	4.54531314701551e-05	7.36467543879784e-05	0.000145087177931795
0.000103303593826353	5.54711480708417e-05	7.36826521047906e-05	0.0001451578979312
0.000104245450097817	8.51145462958544e-05	7.43544435247679e-05	0.000146481355048805
0.000104280720294093	6.07028987176177e-05	7.43796004579889e-05	0.00014653091525654
0.000105287895529234	5.13927509158503e-05	7.50979814914269e-05	0.000147946155855904
0.000105443435388054	6.85255553966433e-05	7.52089223504488e-05	0.000148164713975492
0.000105967511523135	6.55153886890125e-05	7.55827265714702e-05	0.000148901123882184
0.000106230235422856	5.49992091193044e-05	7.57701178610783e-05	0.000149270292538755
0.000106293338807031	8.92222060691184e-05	7.58151271832425e-05	0.000149358962780746
0.000106956635393439	8.72883909755956e-05	7.62882322295797e-05	0.000150290999455122
0.000106971804150969	9.7901088863473e-05	7.62990515463228e-05	0.000150312313960377
0.000106994073736755	9.18881127868161e-05	7.63149356221509e-05	0.000150343606252279
0.000107135901251334	6.93018663676245e-05	7.6416095970393e-05	0.000150542896357688
0.000107344488005918	7.33720115284574e-05	7.65648732263075e-05	0.000150835993757302
0.000107395121982812	8.49570028207098e-05	7.66009885784659e-05	0.000150907142507416
0.000107532330498436	5.07076238204828e-05	7.66988543637505e-05	0.000151099942186383
0.000107540265375241	6.21580651282665e-05	7.67045140199957e-05	0.000151111091945249
0.000107701377037234	9.97719890068892e-05	7.6819429038255e-05	0.000151337479324297
0.000107878759955023	5.71962344076833e-05	7.69459497475156e-05	0.000151586730398687
0.000108070228564638	4.83642180092703e-05	7.70825172611423e-05	0.000151855774096728
0.000108409140079784	5.80108386499422e-05	7.73242503734328e-05	0.000152331998410567
0.000108551901631475	9.38350619764566e-05	7.74260769341764e-05	0.000152532600982392
0.000108718083091535	6.02871628336035e-05	7.75446080555682e-05	0.000152766112235437
0.000108769491521044	5.7233227812133e-05	7.75812757961148e-05	0.000152838349213716
0.000109461616765182	5.61712613557906e-05	7.80749432640364e-05	0.000153810894716266
0.000110287998998018	5.34851777534346e-05	7.86643713015717e-05	0.000154972092535105
0.000110805591386704	5.05895323579391e-05	7.90335509059817e-05	0.000155699391754181
0.00011155212575066	8.5436902307335e-05	7.95660263964857e-05	0.000156748390679891
0.000111552332691471	6.40411864443649e-05	7.95661740000315e-05	0.000156748681465033
0.000111801657605612	5.39036966227999e-05	7.97440082861402e-05	0.00015709902242609
0.000111871116641606	0.000108462382221282	7.97935508608528e-05	0.000157196623364682
0.000111907826575265	7.89638462490491e-05	7.98197347058436e-05	0.000157248206631436
0.000112589018893408	6.99125697868934e-05	8.0305604119652e-05	0.000158205389642128
0.000113998308087807	4.80604598956696e-05	8.13107982429137e-05	0.000160185663991346
0.000114237220519474	9.60657011153441e-05	8.14812056892148e-05	0.000160521373768211
0.00011510160920249	9.52681326583962e-05	8.20977423288403e-05	0.00016173597666386
0.00011531108011237	0.000109310975680055	8.22471502208879e-05	0.000162030316442959
0.000116036448034733	8.18428384707325e-05	8.27645284685767e-05	0.000163049573170622
0.000116408358102556	9.44203460587213e-05	8.30297982337584e-05	0.000163572165672365
0.000116740708550086	0.000100280106740868	8.32668515774789e-05	0.000164039170646929
0.00011725770836219	0.000100071930628971	8.36356085188295e-05	0.000164765637202149
0.000118577266163764	9.29411824492092e-05	8.45768005424303e-05	0.000166619824745523
0.000118607906541578	0.000105780570393864	8.45986551958348e-05	0.000166662879324282
0.000119017430983882	7.59477903702841e-05	8.48907539109235e-05	0.00016723832597637
0.000119707043623308	6.60131177522058e-05	8.53826292302142e-05	0.000168207340871368
0.000119829274695067	7.06614691064954e-05	8.54698121561505e-05	0.00016837909487184
0.000120095583462898	9.48906929769808e-05	8.5659760399421e-05	0.000168753300833776
0.000120344448307383	0.000116488972727025	8.58372665359016e-05	0.000169102995326379
0.000120651326079503	0.000109978759198112	8.6056151158486e-05	0.000169534207162492
0.00012068076803951	5.25563219611022e-05	8.60771510251198e-05	0.00016957557777566
0.000121761994261416	6.62775576374299e-05	8.6848349902269e-05	0.000171094871730154
0.000121878630821148	8.81833860262525e-05	8.69315424685681e-05	0.000171258764555704
0.00012193335454144	5.30678525040143e-05	8.69705748842142e-05	0.000171335660042559
0.000122357197728187	0.000106954857943312	8.72728866332562e-05	0.000171931226797518
0.000122730389029765	6.0973816240604e-05	8.75390702555129e-05	0.000172455619635816
0.000123183464441818	6.50538589973956e-05	8.78622322748292e-05	0.000173092262292875
0.000123311771506523	9.558253942608e-05	8.79537489825199e-05	0.000173272554024164
0.00012332537819433	6.59242219851611e-05	8.79634541316748e-05	0.000173291673572798
0.000123537498264971	5.94686473248496e-05	8.81147515723222e-05	0.000173589735841452
0.000123691237573195	8.58735779386479e-05	8.82244081637568e-05	0.000173805763900327
0.000123927599709085	0.000106373141595993	8.83929965781222e-05	0.000174137890108406
0.000124616924282917	9.56258789977703e-05	8.88846664304217e-05	0.000175106500224862
0.000124778714758647	8.65847358808334e-05	8.90000656240281e-05	0.000175333841449537
0.000125051030459528	8.68895464358074e-05	8.91942983924384e-05	0.000175716488104705
0.000125270974621965	0.000115172121681283	8.93511764694952e-05	0.000176025544459852
0.000125504285998413	6.73479445838563e-05	8.95175888889116e-05	0.000176353383867122
0.000125568507610804	0.000112995658115376	8.95633958019442e-05	0.000176443625396391
0.000125810669866941	0.000102914876725426	8.97361212275707e-05	0.000176783901689209
0.000125884973474959	7.51448740041931e-05	8.97891192579883e-05	0.000176888310019666
0.000126604373252635	7.62973971359148e-05	9.03022406463081e-05	0.000177899180556819
0.000126856183571996	0.000110042382330247	9.04818476813111e-05	0.000178253013907139
0.000127471187245246	6.62369052822468e-05	9.09205071703002e-05	0.000179117191396824
0.000127810559178966	0.000123546851570371	9.11625686820099e-05	0.000179594062671217
0.000127812985160128	0.00011000666874674	9.11642990458868e-05	0.000179597471560227
0.000128166033694972	6.73685217485696e-05	9.14161155738674e-05	0.000180093560623552
0.000128239728121197	0.000113194594617036	9.14686790962382e-05	0.000180197112955034
0.000128351452682216	0.000114965138570093	9.15483681138196e-05	0.000180354103643478
0.000128471428747408	0.000110915845060611	9.16339426269637e-05	0.000180522689003663
0.000129472996177571	0.000124313658980658	9.23483238188897e-05	0.000181930049748416
0.000129503024970917	7.1952821843991e-05	9.23697422519609e-05	0.000181972244954924
0.000129655926995584	7.58543982337646e-05	9.24788016400325e-05	0.000182187096498264
0.000130036590444894	8.47901904210676e-05	9.2750314871236e-05	0.000182721988888483
0.000130320447154064	8.03629322046197e-05	9.29527794164653e-05	0.00018312085248733
0.000130601264508409	5.73869196719972e-05	9.31530761012598e-05	0.000183515445310699
0.000130897788032877	7.78064138218048e-05	9.33645754195618e-05	0.000183932107789337
0.000131031181099718	0.000119397821786587	9.34597197854245e-05	0.000184119546158534
0.000131280827558187	9.94664446562842e-05	9.36377834175778e-05	0.000184470338940865
0.000131338245923164	0.000114870719662446	9.367873782497e-05	0.000184551020831626
0.000131681353941125	7.16775032455746e-05	9.39234641483969e-05	0.00018503314189625
0.000131703655741906	0.000108150995826457	9.39393712025401e-05	0.000185064479456391
0.000132146628650984	6.94068113671673e-05	9.42553274778918e-05	0.00018568692649729
0.000132199609668138	6.49722986255582e-05	9.42931168878396e-05	0.000185761373211074
0.000132321684698652	0.0001040028556747	9.4380188514472e-05	0.000185932907947275
0.000132603165780283	6.60044695468369e-05	9.45809586120845e-05	0.000186328433413642
0.00013291525806396	9.63983792865127e-05	9.48035625542383e-05	0.000186766972464439
0.000134068974571788	6.83638740677897e-05	9.56264660846494e-05	0.000188388126742447
0.00013412035324145	8.13423945657045e-05	9.56631125991931e-05	0.000188460321904615
0.000134828714537991	6.99138726975443e-05	9.61683606452489e-05	0.000189455681629113
0.000134902828772258	7.57554043432376e-05	9.6221223601784e-05	0.000189559823858387
0.000135008300160109	7.40034703106629e-05	9.62964524611409e-05	0.000189708027849097
0.000135622088564739	8.50009285414652e-05	9.67342451442761e-05	0.000190570497695095
0.000135718302135463	5.97712428296961e-05	9.6802870743712e-05	0.00019070569298834
0.000135995686178691	0.000114624449004131	9.70007185738792e-05	0.000191095461465953
0.000136139991263482	7.90577208331182e-05	9.71036460816212e-05	0.000191298232949285
0.00013625133799541	0.000103996082104261	9.71830656081762e-05	0.000191454692729167
0.000136367964453544	6.09160480629648e-05	9.72662509690786e-05	0.000191618571359784
0.000136750839245089	0.00013135510323655	9.75393414686549e-05	0.000192156571034485
0.000136768427816839	8.97241106106513e-05	9.75518867496509e-05	0.000192181285761308
0.00013792230316164	7.21621304780777e-05	9.83749035720451e-05	0.000193802663229248
0.000137983128963383	0.000129535754001447	9.84182883793527e-05	0.000193888133109213
0.000138000282318898	8.87725684718372e-05	9.84305232365564e-05	0.000193912236288217
0.000138396619188512	8.76789964423402e-05	9.87132157413203e-05	0.000194469152313635
0.000138479802842255	7.24217810982222e-05	9.87725475797135e-05	0.000194586038509985
0.000138571731881198	9.82673145048919e-05	9.88381171806588e-05	0.000194715213358739
0.000138588147282992	7.06248301702377e-05	9.88498256827267e-05	0.000194738279596172
0.000139966659868837	6.88250467260878e-05	9.98330679831011e-05	0.000196675307938697
0.000141097878558562	7.4547331709027e-05	0.000100639924648172	0.000198264849222673
0.000141878982923894	0.000122126457616429	0.000101197057648793	0.000199362424471774
0.000142618163607155	7.06538607759041e-05	0.000101724288029717	0.000200401090312839
0.000143338043037197	0.00012726015494942	0.000102237751536963	0.000201412634838546
0.000144080192989509	7.53904082643468e-05	0.000102767099788444	0.000202455472972946
0.000144116094950938	0.000118006498983599	0.000102792707336816	0.000202505920911322
0.000144187648594058	8.09228900737892e-05	0.000102843743916444	0.000202606465101912
0.000145041343579887	9.16338394490854e-05	0.000103452653135871	0.000203806041661634
0.000145056048027711	0.00010768873595661	0.000103463141278163	0.000203826703739407
0.000145074331235826	0.000102699967701	0.000103476182017647	0.000203852394540116
0.000145333661749419	0.000123258856706573	0.000103661152929873	0.000204216794952291
0.000145344108173007	6.96811170111389e-05	0.000103668603979642	0.000204231473831117
0.000145354924691187	6.99845682138738e-05	0.000103676319003779	0.00020424667275046
0.000145678717322756	0.000115268735958484	0.000103907268372783	0.000204701652640237
0.000146014722761115	0.000120773379933285	0.000104146928687786	0.000205173793456964
0.000146183121292683	0.000122815009937279	0.000104267041163325	0.000205410420043636
0.000146336659544038	6.45237008140367e-05	0.000104376554348023	0.000205626165585258
0.000146533642612102	8.15337393238882e-05	0.000104517055122299	0.000205902957970834
0.000146863062797212	7.47149080143028e-05	0.000104752018418117	0.000206365845463856
0.000146988673976409	8.07004286939487e-05	0.00010484161225016	0.000206542349049915
0.000147398977053185	8.50579217953631e-05	0.000105134266336258	0.000207118889806057
0.000147484578430928	6.4321620362593e-05	0.000105195322649448	0.000207239173289684
0.000147843709436042	9.42044246091839e-05	0.00010545147757968	0.000207743809186399
0.000148227552845949	8.57323382662825e-05	0.000105725258959192	0.00020828316992339
0.000148679467344534	0.000101524793412008	0.000106047592941675	0.00020891818131335
0.00014891694884278	7.18873910236812e-05	0.000106216979755698	0.000209251880402056
0.000149623474270313	7.94146963131423e-05	0.00010672091834359	0.000210244660439355
0.00014984111869626	7.7792136072026e-05	0.000106876156104417	0.00021055048530311
0.000149894554784011	0.000117010874335125	0.000106914270099367	0.000210625571462887
0.000150324641732433	0.00012205626214562	0.000107221035292531	0.000211229911688519
0.0001508287595862	0.000115046506529307	0.000107580604008083	0.000211938277055678
0.000151165718193288	7.88968309593206e-05	0.000107820944182951	0.000212411757224695
0.000151679531384066	0.000112960498947754	0.000108187428224169	0.000213133746071851
0.000152117863277546	0.000126382740754956	0.000108500074234738	0.000213749671753058
0.000152980064290284	0.000141894753192878	0.000109115050489791	0.000214961200626016
0.000153374301268774	0.000127931682541687	0.00010939624521875	0.000215515165970626
0.00015340114323161	0.000154984070538782	0.000109415390604319	0.000215552883178747
0.000153449105566262	0.000137298854483476	0.000109449600371703	0.000215620277847373
0.000153566967032445	0.000159819736184104	0.000109533666618165	0.000215785891859285
0.000153625136700624	0.000114712323888307	0.000109575156902416	0.000215867629449809
0.000153659303481208	0.000116748525108157	0.000109599526809671	0.000215915639183564
0.000155067625470436	9.49695154378494e-05	0.000110604031060988	0.000217894554456277
0.000155749623754483	0.000127086926110739	0.000111090475340757	0.00021885286997689
0.000156062953551455	0.000137222759151154	0.00011131396195482	0.000219293147928164
0.00015680581188106	0.000124007631196299	0.000111843815466373	0.000220336981445979
0.000157147407280028	0.000102861315486817	0.000112087462894353	0.000220816977041572
0.000157638023971452	9.98016118240169e-05	0.000112437401726498	0.000221506371136757
0.000157718693095332	0.000105901424824106	0.000112494940044012	0.000221619724022169
0.000157931254887182	7.6310703777196e-05	0.000112646552548167	0.000221918406979073
0.000159344991949068	0.000127908679071572	0.000113654919171311	0.000223904931285384
0.000159756370142214	0.000113742209383145	0.000113948340098138	0.000224482982749746
0.000162682984554401	9.95403072440665e-05	0.000116035786465623	0.00022859533916055
0.000162761441044944	0.000144467208074212	0.000116091746592824	0.000228705582945219
0.000164252448215907	0.000140678109566696	0.000117155227141372	0.000230800683983362
0.000164907547026235	0.000112945556139706	0.000117622485016281	0.000231721201486141
0.00016523908711454	8.14468760752502e-05	0.0001178589603618	0.000232187067780141
0.000165537783963821	0.000136759501921432	0.000118072009832975	0.000232606784124594
0.000165606339900369	0.000104012545406012	0.000118120908260002	0.000232703116065379
0.000165693084682703	8.14938102288204e-05	0.000118182780121279	0.000232825006212755
0.000167157689014419	8.32845824732567e-05	0.000119227428495706	0.000234883007082395
0.000167348137619968	8.22638178431817e-05	0.000119363268478437	0.000235150617514227
0.000167572055845434	0.000149276838295557	0.000119522981108385	0.000235465258056797
0.000167801405504051	0.000113564198817904	0.000119686567780946	0.0002357875306249
0.000168219589781382	0.000102442048632267	0.000119984843237219	0.000236375145714752
0.000168238459669619	8.87915300622709e-05	0.000119998302433933	0.000236401660893658
0.000168544780123439	0.000145405688496957	0.000120216789542089	0.000236832089609768
0.000169047274612975	9.78162218494587e-05	0.000120575200370086	0.000237538173890147
0.000169121436615741	0.000121503349991926	0.00012062809739773	0.000237642383240928
0.000169478247872889	9.94279942092648e-05	0.00012088259773822	0.000238143759526837
0.000169561860220036	0.000160694942879723	0.000120942235347622	0.000238261248104828
0.000169635698433799	0.000127752433134988	0.000120994901428947	0.000238365002481728
0.000169992651719134	0.000142423427152312	0.000121249503072271	0.000238866578338447
0.000170141092651374	7.90626340913186e-05	0.000121355380527068	0.000239075161340518
0.00017028498007074	9.75033487949603e-05	0.000121458010128074	0.000239277345935155
0.000170356600663597	7.5560113138664e-05	0.000121509094461724	0.000239377984203159
0.000171059578168108	0.000104038529717013	0.000122010502447428	0.000240365778848597
0.00017231691405091	7.59249659856258e-05	0.000122907313865128	0.000242132534747242
0.000172324143665808	9.90085041513164e-05	0.000122912470483828	0.000242142693501163
0.000172396791188982	0.000128374822843196	0.000122964287288197	0.000242244774767036
0.000172444768679654	0.000109216358826697	0.000122998507867351	0.000242312190735301
0.000173227102708489	0.000133686302715435	0.000123556517941737	0.000243411493856299
0.000173541249515481	0.000147399855282501	0.000123780587299425	0.000243852919836823
0.000174404931451273	0.000124601611588467	0.00012439661984222	0.000245066529640689
0.000174459812279734	7.45655641040365e-05	0.000124435764317263	0.00024514364588923
0.000175391490282624	8.72555944714509e-05	0.000125100295953055	0.000246452800929187
0.000175429385752808	0.000118910280547105	0.000125127325397535	0.000246506050062204
0.000176260124774712	0.000161145904905926	0.000125719860971764	0.000247673369857943
0.000176291026376762	0.000109234642971372	0.00012574190194716	0.000247716791498798
0.000176885724474424	9.44930272848777e-05	0.000126166078216959	0.000248552436442586
0.000176896485534565	8.71362313600819e-05	0.000126173753685475	0.000248567557435705
0.000179601454171882	9.64052825119247e-05	0.000128103108276687	0.000252368466453283
0.000179838256170365	0.000154687248922786	0.000128272010428744	0.000252701210737702
0.000179874215727265	7.75002856541491e-05	0.000128297659056761	0.000252751739604693
0.000180504418213036	0.000100975260734275	0.000128747159300289	0.000253637273832985
0.000180579270524727	0.000157768087172352	0.000128800548699345	0.000253742453175982
0.000180951994409168	0.000130433113271069	0.000129066398930594	0.00025426618922009
0.000181322122069692	0.000164095220243327	0.000129330397370954	0.000254786277158906
0.00018147488584224	0.00012443489094608	0.000129439358147511	0.000255000934433451
0.000181969428627305	0.000131625344872443	0.000129792097319024	0.000255695845313992
0.000182281226961071	0.000100977880416651	0.000130014491596715	0.000256133971317053
0.000183374145138431	0.000132378238009893	0.000130794029915996	0.000257669694320383
0.000183374435669192	9.63287726670583e-05	0.00013079423714045	0.0002576701025612
0.000184038379589787	0.000117822911686693	0.000131267803907012	0.000258603048843677
0.000185876112914098	0.000150574762479025	0.000132578591461628	0.000261185354998888
0.000186271441592376	8.5407950971266e-05	0.00013286056486098	0.000261740854356651
0.000187298212819504	0.000107536631639579	0.000133592922993988	0.000263183630425148
0.00018828439318619	0.000105427095830797	0.000134296329160327	0.000264569369911729
0.00018880617014569	0.000101337734273121	0.000134668493464846	0.00026530254911451
0.000190005129586232	0.000137930513768722	0.00013552366711475	0.000266987276873898
0.00019100694701589	0.000105681932680348	0.000136238226622426	0.000268394988908115
0.000191663260029236	9.27683288589811e-05	0.00013670635054355	0.000269317212558059
0.000192857494812624	9.22480564962858e-05	0.000137558154269048	0.000270995301425808
0.000193245415848602	0.000154967831127981	0.000137834844069345	0.000271540391873056
0.000193345242982901	0.000131777499339902	0.000137906047090333	0.000271680664794261
0.000193900445936526	0.000129010913196582	0.000138302052927334	0.000272460812810456
0.000194667617585205	0.000155500871353022	0.000138849248233486	0.000273538810386953
0.000195141039574093	0.000126762409235193	0.000139186922717815	0.000274204043205399
0.000195305630018194	9.86102480008671e-05	0.000139304319025015	0.000274435318827154
0.000195757726089829	9.68446069858419e-05	0.00013962678251611	0.000275070585354482
0.000196221520613306	0.000134718114288221	0.000139957590083424	0.000275722290059991
0.000196296178125509	8.84648807905934e-05	0.000140010840539481	0.000275827195679485
0.000196548606443193	0.000148033997046391	0.000140190888368948	0.000276181897413285
0.000196658376397657	0.000176023465126281	0.000140269183238963	0.000276336141572874
0.000196685449186066	0.000178003763786796	0.000140288493262353	0.000276374183124368
0.000197123495519483	9.36171366807679e-05	0.000140600935593014	0.000276989707547661
0.000198162351979845	0.000182858276702199	0.000141341913678074	0.000278449465281236
0.00019880655016299	0.000169952486294228	0.000141801396536667	0.00027935466567758
0.000199862194873963	0.000117515759805618	0.000142554349063269	0.000280838013560444
0.000200064669990205	0.000150823471690778	0.000142698767113644	0.000281122523143322
0.000200877625701266	9.25199346453504e-05	0.000143278618506849	0.000282264854573393
0.000201134896364857	0.00011092275310587	0.000143462120203965	0.000282626360570519
0.000201233333722333	0.000165464333835637	0.000143532331948948	0.000282764680636651
0.000201983717049348	0.000115147861486209	0.000144067552763642	0.000283819087965522
0.000203466867466375	0.000118820455771126	0.000145125429378517	0.000285903149020592
0.00020432623728145	0.000197061982251241	0.000145738386245189	0.00028711069961421
0.000204541915164564	0.000158423636583163	0.000145892221341685	0.00028741376117073
0.000204738350736988	0.000108162407843308	0.000146032331607638	0.000287689784238622
0.000204855004635414	0.000164271260157434	0.000146115536541101	0.000287853701428
0.000206796101841985	0.000156844045863758	0.000147500049749486	0.000290581250196215
0.000206800395355507	0.000117163255433623	0.000147503112154962	0.000290587283262734
0.000206802847308975	0.000102816862044295	0.000147504861042965	0.000290590728645045
0.000207662510156914	0.000134160150424793	0.000148118026918745	0.000291798690995327
0.000208170279483999	0.000157947293429738	0.000148480200094152	0.000292512187257029
0.000208558060741042	0.000176760997359993	0.000148756790195539	0.000293057081293265
0.000209059282770179	0.00011642060029176	0.000149114293425109	0.000293761377566888
0.00020917870330689	0.00013345321923451	0.00014919947169922	0.000293929182319649
0.00020939660498215	9.12857273771639e-05	0.000149354892946051	0.000294235368658488
0.000209584666991831	0.000195643608949855	0.000149489030656336	0.000294499625542599
0.000209717275600146	0.000106451016473215	0.000149583615497773	0.000294685961625341
0.00021003208127401	9.85385943192862e-05	0.000149808154800615	0.000295128313417417
0.000210445758395452	0.00012089749252341	0.000150103215468544	0.000295709595240142
0.000211601699286036	0.0001335632419105	0.000150927705569696	0.000297333875128686
0.000211681840190798	9.49923467882418e-05	0.000150984867128223	0.000297446485783176
0.000212349626905242	0.000108687354576147	0.000151461174818232	0.000298384831799168
0.000212773126283046	0.00017678455267358	0.000151763241341244	0.00029897991544862
0.000212995950476911	0.000127882248478693	0.000151922173638123	0.000299293018702497
0.000213225101055721	0.000181554179846012	0.000152085618313751	0.00029961501153072
0.000213259382762021	0.000186418331349767	0.000152110070193102	0.000299663182752923
0.000213312637850465	0.000137263329304259	0.000152148055088672	0.000299738014581536
0.000214098235800524	0.000161303269317707	0.000152708393197525	0.000300841904027537
0.000214748844304684	0.000161941727446389	0.000153172448303022	0.000301756111940989
0.000215619485700312	9.377062148982e-05	0.000153793444772456	0.000302979500887378
0.000216032235753144	9.48880497628064e-05	0.000154087844196686	0.000303559480032437
0.000216063798141604	0.000136691055681507	0.000154110356486433	0.000303603830182221
0.000217779784412334	9.87425922672786e-05	0.000155334306348415	0.000306015062460963
0.000219603673886915	0.000183635086069902	0.000156635219595875	0.000308577915819221
0.000219738136221558	0.000118898630883496	0.000156731126630528	0.000308766856677746
0.000219854273746889	0.000103541101910935	0.000156813963254074	0.000308930048281228
0.000220102887179185	0.000120241157198122	0.000156991290066907	0.000309279389498764
0.000220114901987315	0.000110201559634902	0.000156999859787094	0.000309296272204973
0.000220204641084228	0.000119559639086276	0.000157063867382904	0.000309422369838461
0.000220593377723858	0.000139257029927589	0.000157341138923117	0.000309968606337606
0.0002210782708678	0.000107610389653899	0.000157686995359209	0.00031064995794229
0.000221627161046075	0.000153817950968575	0.000158078498525439	0.000311421235509261
0.00022171201625445	0.000149637340857134	0.000158139022623539	0.000311540470506964
0.000221954357407736	0.00017876193855181	0.000158311875649771	0.000311880998178296
0.000222829987726445	0.000113452693078759	0.000158936430534957	0.00031311139735214
0.000223087688180987	0.000128954949401354	0.000159120238786512	0.000313473507274298
0.000223164972777462	0.000110825385161312	0.000159175363045053	0.000313582104362842
0.000223947954010092	0.000115297170828517	0.000159733834746312	0.000314682316908036
0.000227778550119999	0.000109500761856823	0.000162466057992637	0.000320064910663637
0.000228000660519237	0.000109102269209398	0.000162624481167392	0.000320377010925694
0.000228094439699127	0.000177913579106943	0.00016269137040591	0.000320508785515507
0.000228515568399186	0.000133815354292127	0.000162991746010335	0.000321100537984817
0.000229248675601592	0.000108970383120371	0.00016351464440103	0.000322130669624444
0.000229465370936497	0.000111375091990579	0.000163669205209707	0.000322435160864231
0.000229606762069558	0.00014875290064639	0.000163770054301905	0.00032263383778225
0.0002297950799161	0.000130022673165092	0.000163904374491783	0.000322898454158771
0.000230356262810733	0.000118039659801042	0.000164304645600561	0.00032368700493827
0.000230729957469953	0.000162105650840285	0.00016457118824987	0.000324212105074836
0.000231739985427292	0.000119611564070654	0.0001652916040243	0.000325631354198822
0.000231900103378324	0.000212404991082619	0.000165405810267199	0.000325856345260846
0.000232482904956668	0.000160657869039082	0.000165821501186781	0.000326675273710786
0.000232759012554297	0.000174051777972469	0.000166018438576443	0.00032706324858263
0.000233042210063539	0.000123430929539266	0.000166220432938101	0.000327461185900228
0.00023375931533132	0.000203073788417489	0.00016673191773777	0.000328468832289479
0.000234528603659103	0.000141660151139186	0.000167280622793777	0.000329549804136162
0.00023517846856348	0.00017984793322201	0.000167744147516355	0.000330462967173138
0.0002361044145599	0.000164713144699414	0.000168404590722329	0.000331764067835827
0.000236165971710105	0.000214195435977483	0.000168448497172246	0.00033185056537349
0.000236511709576122	0.000128476966239507	0.000168695099269141	0.000332336381790085
0.000240311669483007	0.00012141010850026	0.000171405470840089	0.000337675926833763
0.000241192272670026	0.000144169300815624	0.000172033572688962	0.000338913313674012
0.000241294109961105	0.000115237606429017	0.000172106209481133	0.000339056411184252
0.000241496012673706	0.000137581193830963	0.000172250219256717	0.000339340116448763
0.000241908936151012	0.000145590709749398	0.000172544742378253	0.000339920339282675
0.000242086862965372	0.000118139762900253	0.000172671651027477	0.000340170354614972
0.00024217439621853	0.000203611161784644	0.00017273408527518	0.000340293352687064
0.000247102157582344	0.000149249847935365	0.000176248876124234	0.000347217637260736
0.00024801194373855	0.000108207886280398	0.000176897793111485	0.000348496030791784
0.000248813239911203	0.000142792900891857	0.000177469328185234	0.000349621978725654
0.000248830056898946	0.000116112955676416	0.000177481323124102	0.00034964560925553
0.000249206070522396	0.000210206087539577	0.000177749519804747	0.000350173967902815
0.00024929037156654	0.000154874608895899	0.000177809648637438	0.000350292424211176
0.000251214102389779	0.000113326317608338	0.000179181775044429	0.000352995570463992
0.000251376438359107	0.00015147795690936	0.00017929756331695	0.000353223678190357
0.000251926284278383	0.000119527112241032	0.000179689748179141	0.000353996298726806
0.000253203311202889	0.000141689836159408	0.000180600604491751	0.000355790723654235
0.00025380116532064	0.000249748478728809	0.000181027031833808	0.000356630803304263
0.000256764773596492	0.000152711615963443	0.000183140864562388	0.000360795141946994
0.000257766923959735	0.000127055993486727	0.000183855661538902	0.000362203321804727
0.000257827143063274	0.000144996639058452	0.000183898613609564	0.00036228793917545
0.000257831456883671	0.000200459950767512	0.00018390169049881	0.000362294000775602
0.000257987097708178	0.000152664590623454	0.000184012703371851	0.00036251270076581
0.00025803241123005	0.000205340210630451	0.000184045023838826	0.00036257637343383
0.000258036833873305	0.000118739474591674	0.000184048178348487	0.000362582587949436
0.000259402366157882	0.000117032603603293	0.000185022162277817	0.00036450137691484
0.000260397112892961	0.000114339259287606	0.000185731678519163	0.000365899153504034
0.000262900628533741	0.000139546412448894	0.000187517344101464	0.000369416989180826
0.000263289930651665	0.000191884577930636	0.00018779501897687	0.000369964020267125
0.000263426572409435	0.000161674534689087	0.0001878924805144	0.000370156023561155
0.000264140705363071	0.000192387725523698	0.000188401845271216	0.000371159493377558
0.000265328414943609	0.000139639439675275	0.000189248994809519	0.000372828413302407
0.000266064553485619	0.000123855851787132	0.000189774055343385	0.000373862804454266
0.000267165178673007	0.000150378454218212	0.000190559090788358	0.000375409357024491
0.000268571344060068	0.000128864704397822	0.000191562056814907	0.000377385241930252
0.000268953351862402	0.000151976329141001	0.000191834528922854	0.00037792202334765
0.000270348758206924	0.000132209724099741	0.000192829820920308	0.000379882790096013
0.000271054982689794	0.000186382681001034	0.000193333544856569	0.000380875147260644
0.000271308226388068	0.000204990687780447	0.000193514174267916	0.000381230994735004
0.000271590519004808	0.000266122105253991	0.000193715523204074	0.000381627660537448
0.000272050341885759	0.000136274348597779	0.000194043497943364	0.000382273784453593
0.000272183107708195	0.000117330332612967	0.000194138194919142	0.000382460341445663
0.000274028665051544	0.000136501144311201	0.000195454563059221	0.000385053641587001
0.000274392977693854	0.000183522407895134	0.000195714413861435	0.000385565558505674
0.000275016424673301	0.000190894478717824	0.000196159095649567	0.000386441600175859
0.000275380402866128	0.000180656062972691	0.000196418707900634	0.000386953047138822
0.000276656090711764	0.000131097418436712	0.000197328609098907	0.000388745590451168
0.000278150733971727	0.000122730738925792	0.000198394683135941	0.000390845800769803
0.00028005076789685	0.000183055963892782	0.000199749907417562	0.000393515649130659
0.000282156999579584	0.000125665752313088	0.000201252204971322	0.000396475237972015
0.000284708635538702	0.000247608638074523	0.000203072193005732	0.000400060690311043
0.000285176806849968	0.000156706331251661	0.000203406122374315	0.000400718545095262
0.000285532229978597	0.00019077937399022	0.000203659632612983	0.000401217970839285
0.000286391125334231	0.000230687247182355	0.000204272251064593	0.000402424854741118
0.00028876137391078	0.000284674467383522	0.000205962862153264	0.00040575542910076
0.000289449561673098	0.000146311319114869	0.000206453721160145	0.000406722441817919
0.000289821288705907	0.000186026011346768	0.000206718860374108	0.000407244777128317
0.00029225093117733	0.000154202488001499	0.000208451834942914	0.000410658809310795
0.000292396312971609	0.00015724725321573	0.000208555530427212	0.000410863093739975
0.000292517763541164	0.000228871509575436	0.000208642156648586	0.00041103375100924
0.000292891112443718	0.000138280846877418	0.000208908452682831	0.000411558365303841
0.000293751347993131	0.00021074528650063	0.000209522027045139	0.000412767132389619
0.00029494152924545	0.000209390687024714	0.000210370939535995	0.000414439525404532
0.000295812783037789	0.000200458056291187	0.000210992372805954	0.000415663774866175
0.000295907149234126	0.000248123794507554	0.000211059680741405	0.00041579637430641
0.000296508116128142	0.00014737113491731	0.000211488328311996	0.000416640827899256
0.000297939907385183	0.000214155666603778	0.000212509572328991	0.000418652721208566
0.000298778040295518	0.000232143957548772	0.000213107381691719	0.000419830430587617
0.000300577889651545	0.000189404796205749	0.000214391148006228	0.000422359503772767
0.000304220070081455	0.000150819478736665	0.000216988981282162	0.000427477343681325
0.000304630563164001	0.000139824624342668	0.000217281770892668	0.000428054151426203
0.000306450019350127	0.000171720383647408	0.000218579522038037	0.000430610775311451
0.000309801004721342	0.000170316014061752	0.00022096965659293	0.000435319440076499
0.000314139147903679	0.000303208061158036	0.000224063894490133	0.000441415217793866
0.000314432182802512	0.000213680732839342	0.000224272905500311	0.000441826978201714
0.000316032002104685	0.000166365460587702	0.000225413997738154	0.000444074977504933
0.000317337873614535	0.000168345510759054	0.000226345427832461	0.000445909933640431
0.000318336722711573	0.000263289732918668	0.000227057870137846	0.000447313474697828
0.000318580743503602	0.000151048800539461	0.000227231921189576	0.000447656362529361
0.000319237035426608	0.000277023749940148	0.000227700030068078	0.000448578556544714
0.000319643136792605	0.000240134876635933	0.000227989687228325	0.000449149193231927
0.000319719862232224	0.000196168680214288	0.000228044412661447	0.00044925700461776
0.000321610044718843	0.0001752819413284	0.000229392610273626	0.000451913010146734
0.000326796349169001	0.000174995376758444	0.000233091810392344	0.000459200588673309
0.00032715934775544	0.000165303083906803	0.000233350723926841	0.000459710659135486
0.000329224415319485	0.000205669529596245	0.000234823660629248	0.000462612405875046
0.000329509592346692	0.000162677428697356	0.000235027066908842	0.00046301312472987
0.000329663271200476	0.00022381251312387	0.00023513668037964	0.000463229067839292
0.000333485644658106	0.00014907930264114	0.00023786303871171	0.000468600107469185
0.000334049519917336	0.000181811748147642	0.000238265230184395	0.000469392441445679
0.000334416578797167	0.000184610714911775	0.000238527039776156	0.000469908217261461
0.000336353822020058	0.000144948580260265	0.000239908804080384	0.000472630350573829
0.000337100642558664	0.000245653964456304	0.000240441483689657	0.000473679751622029
0.000337253961403096	0.000206692722853973	0.000240550840378763	0.000473895188860806
0.000338218697297935	0.000168998314210998	0.000241238950992515	0.000475250795470817
0.000340523612312041	0.000290339117664238	0.000242882962056089	0.000478489565837344
0.000342449276683152	0.000177914216158767	0.000244256467591047	0.000481195429029779
0.000344806317154973	0.000166637891338465	0.000245937657824651	0.000484507443911998
0.000345083244227958	0.000184372223581072	0.000246135179715649	0.000484896570275852
0.000346183946102253	0.000229753921776562	0.000246920269859131	0.000486443230604424
0.000348187194186167	0.000165252110944832	0.000248349113001612	0.000489258111191796
0.000348214481419747	0.000306407305883508	0.000248368575981128	0.000489296454073238
0.000348917971565639	0.000214789429236839	0.000248870349615309	0.000490284969061427
0.000352904878947343	0.000203580652186635	0.000251714063940251	0.000495887204892166
0.000355255385506508	0.00022736378631195	0.000253390593774535	0.000499190038593341
0.000356497970743167	0.000212763095551761	0.000254276884098855	0.000500936067499196
0.000359183855434079	0.000265761412878011	0.000256192626814091	0.000504710160553355
0.000360496408818893	0.000187638592043291	0.000257128822843943	0.000506554505780663
0.000360684800584208	0.000325771038527596	0.000257263195757571	0.00050681922602517
0.000360723057960494	0.000181783548087903	0.000257290483336172	0.000506872983693172
0.000362053956745862	0.000177179255675609	0.000258239764465	0.000508743107111238
0.000367641965312002	0.000280078674754156	0.000262225485347687	0.000516595143493541
0.000369204630811431	0.000243870964916272	0.000263340077145385	0.000518790935824347
0.000369538204231727	0.000201084348010656	0.000263578002791274	0.000519259659270566
0.000371412193982697	0.000308645240522506	0.000264914650721749	0.000521892911444851
0.000375804116866669	0.000310462983490109	0.000268047247700207	0.000528064258152239
0.000376241087189849	0.000227238286271491	0.000268358922552664	0.000528678270611458
0.000377651932917254	0.00032895875738602	0.000269365226893156	0.000530660732134927
0.000380204294710108	0.000199808080298147	0.000271185732638525	0.000534247204386136
0.000382234898384899	0.000306302952944985	0.000272634087517418	0.000537100523908072
0.000383038035271883	0.000236196775279154	0.000273206935504416	0.000538229058335801
0.000383126699690097	0.000199956490062937	0.000273270176571369	0.000538353645875469
0.000383577719391541	0.000274061608688448	0.000273591872328062	0.000538987399934002
0.000383934562221411	0.000335213818009329	0.000273846395187706	0.000539488820583586
0.000384633288030069	0.000201114765480823	0.000274344770595107	0.000540470640923276
0.000384915304436121	0.000257712550413774	0.000274545922520264	0.000540866918605831
0.000385552481065638	0.000165397691590765	0.000275000397163159	0.000541762252608358
0.000386606062510161	0.000219347992990143	0.000275751878037382	0.000543242701274655
0.000388564928141821	0.000175865730210846	0.000277149064810277	0.000545995217493563
0.000389567638726702	0.00023663979850322	0.000277864261372558	0.000547404184551924
0.000390238129523884	0.000206558508163327	0.000278342497785219	0.000548346330231987
0.000392200649047797	0.000180565667790937	0.000279742290744397	0.000551103980746578
0.00039457616583745	0.000256274832656445	0.000281436659455927	0.000554441957779981
0.000396908110603692	0.000310713900562612	0.0002830999498475	0.000557718709226801
0.000398305016559458	0.000383169140454985	0.000284096311461961	0.00055968158316528
0.000400228392012225	0.000223367631054718	0.000285468184395608	0.000562384230065038
0.000400582276887639	0.000226841498635234	0.000285720597455353	0.00056288149432082
0.000403033158057364	0.000209811017576352	0.000287468720805798	0.000566325370234978
0.000405078125136784	0.00020593846304593	0.000288927320572853	0.000569198872613905
0.000405340338712328	0.000173891535073802	0.000289114347867396	0.000569567324185014
0.000408067893681371	0.000178304848773939	0.000291059812458039	0.000573399970573417
0.000410259004233126	0.000187952634512895	0.000292622650985796	0.000576478827658698
0.000411654111352104	0.000237461405949463	0.000293617729557282	0.000578439173948999
0.000413917486604462	0.000269991739506885	0.000295232111835903	0.00058161957437336
0.000414404624136104	0.000192129992939573	0.000295579569112094	0.000582304079699811
0.000416726259406046	0.000200634549182935	0.000297235506118618	0.000585566344671377
0.000416946810269679	0.000168478906980403	0.000297392816933661	0.000585876253538405
0.000417998466682543	0.00031840034903859	0.000298142924753937	0.000587353997231157
0.000419410211132958	0.000336148694865009	0.000299149870120877	0.000589337721603465
0.000420206437648558	0.000222599709882574	0.000299717789195577	0.000590456545868384
0.000421492851499593	0.000308484193779326	0.000300635340857899	0.000592264160914007
0.000422750726129507	0.000365083021623286	0.000301532536543331	0.000594031673836112
0.000424211956170896	0.000345353916457634	0.000302574778161886	0.000596084933296299
0.000426430068602569	0.000237159263856095	0.000304156876136939	0.000599201732296059
0.000426798489193183	0.000194203901623978	0.000304419656987435	0.00059971942153206
0.000434461656991433	0.000296700553620874	0.000309885512588579	0.000610487385045766
0.000442025918256543	0.000205441124560643	0.000315280821798299	0.000621116369225896
0.000443139689920174	0.00019744940428732	0.000316075234140979	0.000622681394675713
0.000446635187663749	0.000347130371437954	0.000318568444053436	0.000627593122194407
0.000450468280693232	0.000330114314770821	0.000321302448262176	0.000632979224520249
0.000450847355399243	0.000230712006824814	0.000321572828300514	0.000633511884473258
0.000454598066569954	0.000210555149325927	0.000324248072559868	0.000638782227247946
0.000458532669622289	0.000218215679294619	0.000327054480131379	0.000644310967218371
0.000461334313964754	0.000297693746351334	0.000329052789945114	0.000648247720900425
0.000464837114698523	0.000204129477124867	0.000331551208812917	0.000653169710278417
0.000466023586814939	0.000249332642060375	0.000332397475713593	0.000654836891370326
0.000467026811237611	0.000388042305197368	0.000333113038777718	0.000656246580452605
0.000467116852076129	0.000253333246680516	0.000333177261594224	0.00065637310207984
0.00047100004792029	0.000276095930148646	0.000335947002295766	0.000661829606787061
0.000471094179005662	0.000309690525809722	0.000336014142535173	0.000661961875859095
0.000472710035873649	0.000248645434623872	0.000337166673778697	0.000664232410480624
0.000473117847255362	0.000260986671123449	0.000337457550631283	0.000664805450012619
0.000474113149001845	0.000225719711505895	0.000338167462741405	0.000666204006479813
0.000477248389326941	0.000293733195279003	0.000340403714294548	0.000670609515312991
0.000478716815168486	0.000234044286717364	0.000341451088412328	0.000672672886010728
0.00048033040352739	0.000276695179547631	0.00034260200161132	0.000674940233017038
0.000486302221626006	0.000364035653909221	0.000346861479710532	0.00068333158253424
0.000487563589973402	0.000227594526559453	0.000347761167336552	0.000685104004683242
0.000497182731334096	0.00023515920484912	0.000354622146902861	0.000698620420598592
0.000500613700267446	0.000273234259946758	0.000357069330790003	0.000703441474927681
0.000503396612829997	0.000297843922684789	0.000359054279915215	0.000707351907496075
0.000505062421070628	0.000378715246259065	0.000360242439634817	0.000709692631701531
0.000507781274740042	0.000355998816330222	0.000362181697908792	0.000713513051387234
0.000519050833276764	0.000280196545615157	0.000370219859314925	0.000729348564626993
0.00052082483497498	0.000299617466685684	0.000371485189446717	0.000731841317763223
0.000521660471601048	0.000292496828947565	0.000372081218302219	0.000733015519468774
0.000524735154603092	0.000255775078893639	0.000374274276545042	0.000737335935679039
0.000530984824350219	0.000225061258905417	0.000378731936000123	0.000746117710733397
0.000532844561278267	0.00032702020058816	0.00038005841791644	0.000748730935435765
0.000535661565668971	0.000273118315799979	0.000382067683487383	0.000752689272416481
0.000536026883774414	0.000412793762346986	0.000382328251449453	0.000753202602169982
0.000542812856501586	0.000334669815966013	0.000387168436085284	0.000762737967785445
0.000543870801640754	0.000255086186475241	0.000387923029422354	0.000764224548133371
0.000547292292716066	0.000484780442325381	0.000390363453102132	0.000769032284571986
0.000548316485644317	0.000241758652228277	0.000391093972229643	0.000770471437722952
0.000551016514531443	0.000231489826970847	0.000393019803479336	0.000774265405610781
0.000555322110928631	0.00032528650539233	0.000396090826951702	0.000780315449942952
0.00056650080630453	0.000370058195613169	0.000404064179009443	0.000796023286063198
0.000567570264586298	0.00045574408417501	0.000404826984247218	0.000797526044198028
0.000574729021295733	0.000270269877340057	0.000409933061980374	0.000807585230305555
0.00057526048930638	0.00034356201339936	0.000410312138554948	0.000808332026968654
0.000578559939330118	0.000321421439476876	0.000412665514843833	0.000812968276416487
0.000595860342042112	0.000447689744195151	0.00042500525547713	0.000837278080151539
0.000596181784525543	0.000266633691003858	0.000425234528572061	0.000837729757711475
0.00059663369583577	0.000283283206836923	0.000425556860279847	0.000838364764620187
0.000597948883558971	0.000294128636571706	0.000426494935286273	0.000840212811509718
0.000609623250956937	0.000249967456172183	0.000434821831957649	0.00085661714526508
0.000611189386956144	0.000461956770761089	0.000435938899134522	0.000858817814196109
0.000614377329014478	0.000405273987039289	0.000438212740895339	0.000863297377306284
0.000618137722013902	0.000281092135767358	0.000440894890846663	0.000868581324582188
0.0006264674617004	0.00054998560721864	0.000446836187646532	0.000880285927087913
0.000629753308750918	0.000565090264631641	0.000449179861435085	0.000884903062205404
0.000636195973564488	0.00029619940121074	0.000453775177169128	0.000893956025870924
0.000639906268424633	0.000552875599115329	0.000456421593960877	0.000899169577332045
0.000641267478398634	0.000309740628245954	0.000457392494945807	0.000901082292768389
0.000655149700931713	0.000298599250541708	0.000467294173439685	0.000920589012397832
0.000658322349235365	0.000366499908174516	0.000469557106727233	0.000925047085360676
0.00066041276855402	0.000291176753455969	0.000471048125904202	0.000927984455329338
0.000660940345891012	0.000315617810946291	0.000471424427405226	0.000928725784981796
0.000670577525072506	0.000326128769608286	0.000478298272685402	0.000942267546890088
0.000674615137742324	0.000502015917521114	0.000481178153226813	0.000947941031675757
0.000679517586157056	0.000583601048449657	0.000484674889279621	0.000954829747547764
0.00067980311474377	0.00046333531702329	0.000484878546314935	0.000955230960401815
0.000686973620610019	0.000322757610729179	0.000489993004288085	0.000965306655931667
0.000691168139476487	0.000408311803718967	0.000492984800245024	0.00097120061875389
0.000692413599467532	0.00031535300081635	0.000493873141026514	0.000972950687145895
0.000696173048954226	0.000330389635859251	0.000496554618005204	0.00097823330863764
0.000699736653026469	0.000372951122149825	0.000499096405655717	0.000983240736326468
0.000702990682282115	0.000342077273365314	0.000501417384981942	0.000987813162406591
0.000706836544500059	0.000333262708194545	0.000504160496982068	0.000993217207461348
0.000707451307950776	0.000311338286278586	0.000504598985129174	0.000994081047400375
0.000708251268193266	0.000631566037663565	0.000505169567333442	0.000995205118141624
0.000724234068215429	0.000608375371967911	0.00051656951045273	0.00101766348157536
0.000727834331840098	0.000457862761593212	0.000519137446013836	0.00102272242173868
0.000742364641059417	0.000445773664637467	0.000529501380892617	0.00104313980572698
0.000747100777943362	0.000465853161232823	0.00053287949305152	0.00104979482758022
0.000748311207788316	0.00048819690132426	0.000533742848118105	0.00105149567307172
0.000749882600916802	0.000482854002794831	0.000534863665012983	0.00105370372910361
0.000751567818304272	0.000532082904634531	0.000536065668562499	0.00105607172623142
0.000755845251735208	0.000372457028083302	0.00053911660442743	0.0010620821971391
0.000756211725823532	0.000691287061004701	0.000539377996910777	0.00106259715123391
0.00075731943890727	0.000382811576839404	0.000540168087889937	0.00106415366341735
0.000761628806108892	0.000364910689995543	0.000543241800938316	0.00107020900632645
0.000764342066825304	0.000726539434970361	0.000545177069965723	0.00107402156703002
0.000768046502619186	0.000422454683292389	0.00054781930770059	0.00107922688557478
0.000768823428117253	0.000364280766583296	0.000548373460069411	0.00108031858885491
0.000780034061251127	0.000371008807530884	0.000556369592153947	0.00109607130257809
0.000784557975764552	0.000357571704656856	0.00055959633390541	0.00110242811841505
0.000797375892048532	0.000536973046317865	0.000568738881916242	0.00112043931932975
0.000804392779619281	0.000390842467795531	0.000573743769612234	0.00113029915684346
0.00084226156945758	0.000625280434234482	0.000600754183906198	0.00118351079960011
0.00085331325923252	0.000664857264972425	0.000608636947542197	0.0011990401727511
0.00087027564557409	0.000724076576937572	0.000620735593536381	0.0012228750099911
0.000895436330591261	0.000424948042621103	0.000638681784295286	0.00125822975431722
0.000897409308316838	0.000396370981152334	0.000640089036704758	0.00126100210026002
0.000926965205092128	0.000448513396823918	0.000661170170275441	0.00130253281268301
0.000927450674818848	0.000454773689533887	0.000661516437967217	0.00130321497447855
0.000967065049151251	0.000494335621135432	0.000689771913446908	0.00135887943970227
0.000993117456464342	0.000464250175357088	0.000708354136905445	0.00139548719497542
0.000998290954537257	0.000548456634437793	0.000712044202706112	0.00140275677851444
0.001025221777977	0.000537373732253446	0.000731252968063858	0.00144059884746194
0.00102565925137285	0.000453052970732242	0.000731565001738528	0.00144121356681589
0.00104636866964776	0.000802666475405437	0.000746336267727617	0.00147031357692016
0.00107228178971773	0.000498244721398762	0.000764819142721479	0.0015067256115741
0.00110328038650208	0.000586595830926646	0.000786929301119465	0.00155028354582724
0.00110690151816705	0.000595075743470052	0.000789512121085752	0.00155537180888959
0.00110799689043672	0.000641694979627529	0.000790293409817863	0.00155691098027921
0.00111827728246554	0.000559103760041654	0.0007976260351541	0.00157135655803354
0.00113030107962469	0.000910265078660455	0.000806202167215399	0.0015882518959026
0.00118686395576072	0.000837309044667052	0.000846546385359421	0.00166773168839344
0.00120283458484481	0.000867118694047511	0.000857937647396791	0.00169017294973372
0.00121731363293985	0.000584592990133649	0.000868265019602164	0.00171051830373038
0.00131609890720281	0.000784661355115028	0.000938724920628073	0.00184932724761605
0.00134139126061985	0.000626251771967174	0.000956765025610704	0.00188486700688005
0.001368973389773	0.0011063175758425	0.000976438343366348	0.00192362426342777
0.00138623986531073	0.000922138588805297	0.000988753884994819	0.00194788639411398
0.00139725344605351	0.000618730739855154	0.000996609466860575	0.00196336221804385
0.00139795953364779	0.000832138271003667	0.000997113093159272	0.00196435438285841
0.00141101040790082	0.000799363939067528	0.00100642180151725	0.0019826929265875
0.00142403491967726	0.000695842530519623	0.00101571170649074	0.00200099442686484
0.00142662137989523	0.000661156643774617	0.00101755653338705	0.00200462881279784
0.00150155073652652	0.000701992999269904	0.00107100088621782	0.0021099164170249
0.00155502206269566	0.000685408064442349	0.00110914001553324	0.00218505209254969
0.00156149781469549	0.000851673435690078	0.00111375893113968	0.00219415154894819
0.00157396952983477	0.00090509216112942	0.00112265454661376	0.00221167628246598
0.00158900308894314	0.00101211867685653	0.00113337743112013	0.00223280081219233
0.00163551171821872	0.00123974534440194	0.00116655032495532	0.00229815279668066
0.0017636473944036	0.00119431129409116	0.00125794478763418	0.00247820370019792
0.00179169258644591	0.00104187978198647	0.001277948391109	0.00251761163338853
0.00185606210357177	0.00108015974402899	0.0013238607990022	0.00260806099193304
0.0020008398707086	0.000979889179735273	0.00142712545276089	0.00281149666698024
0.00208059552666882	0.00161643406754028	0.0014840122273045	0.00292356598556412
0.00209985631957791	0.00098785111878592	0.00149775024212648	0.00295063044777252
0.00214712399791895	0.000988090187393983	0.00153146453772806	0.00301704901632238
0.00227202792711808	0.00159303191232968	0.00162055391420447	0.00319255880387624
0.00248931738989455	0.00177698435091147	0.00177553849217359	0.00349788488684291


==> linear_structured_bounds_check_notstruct.dat <==
1.55739240049249e-05	4.15828636539146e-06	8.9966193312026e-06	1.49346549544191e-05
2.88084084108627e-05	1.01084832937362e-05	1.66418099849716e-05	2.76258982171844e-05
2.99478910452296e-05	9.67242952196828e-06	1.73000571609994e-05	2.87186080548233e-05
4.05769003591504e-05	1.75317363079901e-05	2.34401378904876e-05	3.89113241975576e-05
4.40597739664857e-05	1.2952500551668e-05	2.54520963419338e-05	4.22512349072129e-05
6.10539546758943e-05	1.75088876332225e-05	3.52691581588444e-05	5.85478487245016e-05
6.23823305060943e-05	1.36120733306174e-05	3.60365236390728e-05	5.98216981838641e-05
6.28581849303303e-05	1.87332121661467e-05	3.63114114008575e-05	6.02780200223584e-05
6.43723021347006e-05	1.40531114955723e-05	3.71860744662633e-05	6.17299866558587e-05
6.5134375702812e-05	2.13508727859119e-05	3.76263030042029e-05	6.24607790872349e-05
6.82094576273493e-05	2.46856512862274e-05	3.9402691631666e-05	6.54096369014257e-05
6.85188729211224e-05	3.2984164850794e-05	3.95814321733849e-05	6.57063515026181e-05
7.35789359682501e-05	2.03670638784536e-05	4.25044887526065e-05	7.05587121300721e-05
7.45243880914547e-05	2.55562540185244e-05	4.30506499413769e-05	7.14653559040829e-05
7.78134078142226e-05	2.72995359476145e-05	4.49506244377982e-05	7.4619369926643e-05
7.80389196710184e-05	3.00855765719965e-05	4.50808963159467e-05	7.4835625108594e-05
8.29830600584936e-05	3.00646596637376e-05	4.79369876242177e-05	7.95768213998948e-05
8.70085131913141e-05	2.90248240071041e-05	5.02623790580099e-05	8.3437040157534e-05
8.77866394725733e-05	2.43126174389769e-05	5.07118807983471e-05	8.41832263799592e-05
8.81930385046323e-05	2.85974814969193e-05	5.09466461270368e-05	8.45729437893733e-05
9.15780244849278e-05	3.39096183380606e-05	5.29020576403167e-05	8.7818984904334e-05
9.25247764811961e-05	3.28255226501459e-05	5.34489697293181e-05	8.87268751950021e-05
9.36678173162889e-05	3.01894761696093e-05	5.41092723781622e-05	8.98229971784871e-05
9.57584320752073e-05	3.41094134829058e-05	5.53169619205174e-05	9.18277976422102e-05
9.95447294895855e-05	3.62563934114756e-05	5.75041997997511e-05	9.54586774012656e-05
0.000100976090977315	2.51267747567106e-05	5.83310572074525e-05	9.68312852249285e-05
0.000103226287798896	3.45337651632028e-05	5.96309328340216e-05	9.8989117322941e-05
0.000104195540465815	2.45680092735794e-05	6.01908429297215e-05	9.99185846902855e-05
0.000106197593811639	3.74644806146403e-05	6.13473730262753e-05	0.000101838458956448
0.000106956372332164	3.61038041315707e-05	6.17856981075909e-05	0.000102566091593366
0.000111239528356998	3.82738843220926e-05	6.42599572782016e-05	0.000106673435209953
0.000112869856851628	3.91164808296945e-05	6.52017523483688e-05	0.000108236842962679
0.000115037687459234	2.64611527521319e-05	6.6454047322005e-05	0.000110315689765449
0.000116377789540151	3.75190144804406e-05	6.72281867285635e-05	0.000111600784143453
0.000123633331861697	4.6764299586471e-05	7.14195101411949e-05	0.00011855850533467
0.000125084108155629	3.84493671556316e-05	7.22575829382058e-05	0.000119949731037267
0.000125100472544647	4.20777375873858e-05	7.22670361870168e-05	0.000119965423710702
0.000125356592708342	4.68929129061399e-05	7.24149896260524e-05	0.00012021103080821
0.000126481550335499	3.81004014574662e-05	7.30648461125782e-05	0.000121289811852384
0.000126739503750209	4.8831778350524e-05	7.3213858569336e-05	0.000121537176950724
0.000126937691197814	4.06562209950697e-05	7.33283459022497e-05	0.000121727229319372
0.000128274562332991	4.79918968837862e-05	7.41006188820237e-05	0.00012300922537355
0.000129861398593858	4.42044222770712e-05	7.50172897079158e-05	0.000124530926135524
0.000130368786569109	4.54001475564467e-05	7.53103935181768e-05	0.000125017487154827
0.00013168272668716	3.00484242398188e-05	7.60694198921569e-05	0.000126277493450457
0.000132601712919854	4.18401528088922e-05	7.6600292477868e-05	0.000127158757689887
0.000134775448900827	4.89188264390072e-05	7.78559988201598e-05	0.000129243267465816
0.000138108270237575	3.87405692405293e-05	7.97812762811355e-05	0.000132439285160092
0.000138388162614365	5.08342779560607e-05	7.99429622612963e-05	0.000132707688683213
0.000138689900636013	4.68559200227712e-05	8.01172678581168e-05	0.000132997041144321
0.000142201844746225	5.08329601262231e-05	8.21460195241738e-05	0.000136364829088364
0.00014291805370442	4.66636786048711e-05	8.25597533626365e-05	0.000137051639532702
0.000143927592443177	4.25041383706057e-05	8.31429355927425e-05	0.000138019739333477
0.000145967534577471	2.84361977078213e-05	8.43213529803012e-05	0.000139975947151945
0.000146081467525368	5.75933439103748e-05	8.43871688505464e-05	0.000140085203448832
0.000147314035781172	4.28795951000938e-05	8.50991889807129e-05	0.000141267177985396
0.000147460296264958	5.03152791975391e-05	8.51836795622391e-05	0.000141407434856954
0.000151706809031546	5.16731694881282e-05	8.76367709497406e-05	0.000145479639325684
0.00015241708352034	4.12211240653571e-05	8.80470766115842e-05	0.000146160758895146
0.00015246720049709	4.56111736121177e-05	8.80760277841796e-05	0.000146208818700426
0.000155696723291273	5.16764207351885e-05	8.99416325727681e-05	0.000149305777988483
0.000159891342823988	4.4085171226325e-05	9.23647466937267e-05	0.000153328219305544
0.000166626832554692	5.65074726327165e-05	9.62556503026824e-05	0.000159787234711378
0.000166652808469932	5.65749465169599e-05	9.62706558607627e-05	0.000159812144382897
0.000167186728440352	6.42421043899062e-05	9.65790864608917e-05	0.000160324148328017
0.000167474771623361	4.96388609714288e-05	9.67454809333225e-05	0.000160600368087972
0.000168231596830257	6.01158917514109e-05	9.71826776401091e-05	0.000161326127589702
0.000170953462454729	5.96363477889073e-05	9.87550231123435e-05	0.000163936267713729
0.000171011576102109	5.98663812088245e-05	9.87885937373997e-05	0.000163991995947119
0.000171260959947695	5.23950937490602e-05	9.89326557942954e-05	0.000164231143234845
0.000172013164468101	5.22538443093663e-05	9.93671832600234e-05	0.000164952471717241
0.000173867697274148	5.79373706373536e-05	0.000100438494876027	0.000166730880777874
0.000175995593657374	5.37462964083246e-05	0.000101667720967671	0.000168771432552249
0.000178599081550264	6.11757457561799e-05	0.000103171682942721	0.000171268054042506
0.00017998142713642	5.1723977939748e-05	0.000103970225238091	0.000172593657939794
0.00018149142400733	4.62322501941271e-05	0.000104842508102358	0.000174041673368801
0.000183729588946718	4.35170407911657e-05	0.00010613543324786	0.000176187967462072
0.000183788211130604	5.97448111117688e-05	0.000106169297640201	0.000176244183357869
0.000183805657861295	6.4173965227353e-05	0.000106179376127456	0.000176260913945669
0.00018644461996273	5.26299654588189e-05	0.000107703830558374	0.000178791553520529
0.000186766717824896	6.37656406784163e-05	0.000107889897464337	0.000179100430103687
0.000186991542079367	3.5876445442607e-05	0.000108019772133897	0.000179316025907599
0.000189172063622307	6.87515603077899e-05	0.000109279398305125	0.000181407042715835
0.000189411286429023	6.96399789162383e-05	0.000109417590614699	0.000181636446048894
0.000189624843733111	3.57248296399646e-05	0.000109540956682857	0.000181841237381415
0.000189904848349923	9.03020282348946e-05	0.000109702707500932	0.000182109748537396
0.000189937260452581	4.99391360358952e-05	0.000109721431064065	0.00018214083020759
0.000190518205520176	5.06821552708387e-05	0.00011005702674463	0.000182697928992024
0.000190609866192316	6.83933228481157e-05	0.000110109976545504	0.000182785827232112
0.000191401520320933	7.27663540205095e-05	0.000110567292944048	0.000183544986018966
0.000191899268234237	6.42475155890043e-05	0.000110854827960752	0.000184022302675778
0.000192640662158286	6.2260109758738e-05	0.000111283110448006	0.000184733264308663
0.000192837862339065	6.93643020983253e-05	0.000111397027464549	0.000184922369935219
0.000193630462984779	7.12197845413998e-05	0.000111854890639489	0.000185682436387107
0.000199955131693299	6.95531767691563e-05	0.000115508474460016	0.000191747493904588
0.000200861153586958	6.31563995090393e-05	0.000116031857910482	0.000192616325957363
0.000201518891150743	7.76832416050809e-05	0.000116411814463457	0.000193247065105864
0.000201630753709584	7.28002474229663e-05	0.000116476434327981	0.000193354335997778
0.000203102484971246	5.64626600924616e-05	0.000117326612222442	0.000194765656521212
0.000203932695915876	5.70705507173531e-05	0.000117806201812777	0.000195561789467123
0.000204512141300175	4.11389748124367e-05	0.00011814093116834	0.000196117450126357
0.000205923593502873	7.6112300491813e-05	0.000118956287540174	0.000197470965889326
0.000206149194481156	5.07119645551333e-05	0.000119086610901307	0.000197687306534559
0.000207519202122792	6.56723764146944e-05	0.000119878025911984	0.000199001078927841
0.000208700323856659	7.55582108981973e-05	0.000120560326828571	0.000200133718688309
0.000210806747938132	7.22322294320745e-05	0.0001217771489734	0.000202153679543038
0.000210866818007907	7.48306586289202e-05	0.000121811849768832	0.000202211283892776
0.000212506982783292	5.93869893380365e-05	0.000122759326982662	0.000203784124172529
0.000214420973973823	7.01781912315257e-05	0.000123864986040652	0.000205619551005699
0.000214963062542108	6.89989423650382e-05	0.000124178135410785	0.000206139388248998
0.000215326719260223	6.54399567903847e-05	0.000124388209702858	0.000206488117805222
0.000215746058734866	4.96882755449553e-05	0.000124630450362483	0.000206890244485728
0.000216345917607552	7.65439291160751e-05	0.000124976972018059	0.000207465480712776
0.000218496702896402	6.88733133132951e-05	0.000126219420388862	0.000209527981862766
0.000219770183308954	7.43767888999703e-05	0.000126955074325137	0.000210749189218514
0.000221933706627799	7.48298998190621e-05	0.000128204881098798	0.000212823905535517
0.000223859283262758	7.29717991904798e-05	0.000129317232743271	0.000214670442260771
0.000226548699274185	8.32715238375175e-05	0.000130870832983673	0.00021724946474392
0.000227232218691144	8.34490382066468e-05	0.000131265682990513	0.000217904927467618
0.000227551152665848	7.56759497880989e-05	0.000131449922207379	0.00021821077003266
0.00022820307193608	4.49468375199519e-05	0.000131826517695266	0.000218835929713417
0.000229373585003144	8.41081407387483e-05	0.000132502690282421	0.000219958396265245
0.000229425333297084	6.26573935954927e-05	0.000132532583821228	0.000220008020426389
0.000230005339812018	7.34422873976391e-05	0.00013286763732623	0.000220564219183306
0.000231749022332169	7.18244346211445e-05	0.000133874913839414	0.0002222363280738
0.000231792861100673	7.62953648151845e-05	0.000133900238267095	0.000222278367374944
0.000233517421042585	7.93877313660814e-05	0.000134896468202872	0.00022393213861927
0.000235007949294617	5.55601803554369e-05	0.000135757504591755	0.000225361484565538
0.00023533288675606	8.55255163244403e-05	0.000135945211854621	0.000225673084189812
0.000237477827698656	9.19713025326848e-05	0.000137184284110422	0.000227729980888752
0.000237593381770063	8.32615332991344e-05	0.000137251036458275	0.000227840791766248
0.000240484073190263	8.51601283746885e-05	0.000138920907860196	0.000230612827826444
0.000244158364924533	7.74158049815738e-05	0.000141043443197761	0.000234136299447073
0.000244977178382058	8.61314326787727e-05	0.000141516448779289	0.000234921502743063
0.000245344256575561	7.92326529512062e-05	0.000141728499561782	0.000235273513332015
0.000250232110952194	8.66348629881615e-05	0.000144552076019392	0.000239960734006738
0.000253260856254878	8.59104807998585e-05	0.000146301697279314	0.000242865157196816
0.000254799798695677	9.12207760797824e-05	0.000147190701187907	0.000244340930055395
0.000256546222650399	8.38090859729634e-05	0.000148199561350995	0.000246015667851705
0.000260677791310043	9.48587068403082e-05	0.000150586252750015	0.000249977646369949
0.0002659972098096	6.31041844154651e-05	0.000153659131703882	0.000255078716583462
0.000266326413382698	7.38985277748174e-05	0.000153849303379864	0.00025539440720661
0.000267210510421927	5.68459957125387e-05	0.000154360021456521	0.000256242214363171
0.00026742645391034	9.62875561061333e-05	0.000154484765956474	0.000256449293933361
0.000269283035385969	5.91944490166702e-05	0.000155557261031467	0.00025822966757102
0.000269731198311182	5.92665920301981e-05	0.000155816152190511	0.000258659434574461
0.000272044743743928	6.18088473413818e-05	0.000157152622533969	0.000260878014988011
0.000273065253479625	9.186288826157e-05	0.00015774214240147	0.000261856635454853
0.000273631692601089	7.28135029387481e-05	0.000158069358403584	0.000262399823724493
0.000275627583033797	9.82959082102982e-05	0.000159222328357989	0.000264313788049085
0.000276597845977324	8.64658054485997e-05	0.000159782822062166	0.000265244224223812
0.000277338170806776	9.44605900064545e-05	0.000160210486963439	0.000265954160645651
0.000278398879147169	8.05019675408637e-05	0.00016082322843803	0.00026697132966908
0.000278444312610602	7.60127905535476e-05	0.00016084947407627	0.000267014898207076
0.000278942424756842	9.45498302402074e-05	0.000161137219500131	0.00026749256414601
0.000282742550034983	5.94505819352403e-05	0.000163332445348639	0.000271136704171007
0.000283407395627619	0.000101519910671269	0.00016371650801063	0.000271774259582272
0.00028349842595989	0.000105336929789674	0.000163769093681831	0.000271861553356303
0.000285847419372557	8.89833376814339e-05	0.000165126041329616	0.000274114126702449
0.000285995345646049	9.15844471019895e-05	0.00016521149419116	0.000274255980987379
0.000286405553152192	6.37052335190779e-05	0.000165448459568569	0.000274649350542928
0.00028713107027543	9.3112125316804e-05	0.000165867570473052	0.000275345087076358
0.000287219344876308	7.94061828298545e-05	0.000165918564235475	0.000275429738234597
0.000287633995105632	6.08366562369763e-05	0.000166158096049529	0.000275827368151102
0.000288343863018105	8.77026913078799e-05	0.000166568166843629	0.000276508097833142
0.000288574209925204	6.61106644919372e-05	0.000166701231794802	0.000276728989599164
0.000288877865204206	7.97149295284481e-05	0.000166876644937451	0.000277020180619202
0.000289364397386779	0.000109501810093394	0.00016715770094091	0.000277486741921841
0.000291052881999488	9.48493366662817e-05	0.000168133091170266	0.000279105918635346
0.0002912173068318	7.01535603326899e-05	0.000168228074786754	0.000279263594256193
0.000293483934974454	9.8033125948384e-05	0.000169537442326907	0.000281437183212311
0.000294457617145952	6.08708493027223e-05	0.000170099911223235	0.000282370898264599
0.000298002376180441	9.85084313317219e-05	0.000172147619151183	0.000285770154165675
0.000298252028709739	5.96369338568709e-05	0.000172291836419127	0.000286009559108346
0.00030084294414315	9.51003099782773e-05	0.000173788535636766	0.000288494124205867
0.000301468368520465	8.43565319628345e-05	0.000174149825767717	0.00028909387654011
0.000303287027962619	0.000115874339370097	0.000175200414346997	0.00029083788474508
0.000305376167224489	9.93998313417741e-05	0.000176407251536069	0.000292841270277069
0.000306375546109631	7.47389451533438e-05	0.000176984564703541	0.000293799627259779
0.000306469537125951	0.000101481089867523	0.000177038860678924	0.000293889760189484
0.000307210823205346	0.000102350257181768	0.000177467080867345	0.000294600618404457
0.000308917734531644	7.52717581799738e-05	0.000178453115692606	0.000296237465462912
0.000308982364233107	0.000100143350917991	0.000178490450459448	0.000296299442283323
0.000310124181124723	0.000102826560993233	0.000179150046070455	0.000297394390563026
0.000311052525195461	0.00010815509480549	0.000179686324416887	0.000298284628525602
0.000311606328168183	7.13990950447812e-05	0.000180006240870087	0.000298815699327522
0.000311835672193822	9.99495988102138e-05	0.000180138726484754	0.000299035629377758
0.00031337322901511	0.000112017037616553	0.000181026929959796	0.000300510073492901
0.000317680595428455	7.81207203165656e-05	0.000183515174793186	0.000304640633724556
0.000318268180084721	0.000108156281508976	0.000183854605978006	0.000305204099559824
0.000321102798609755	0.000107762112940369	0.000185492085640219	0.000307922364371275
0.000322224072983215	8.16136398518165e-05	0.000186139814414333	0.000308997613349732
0.000322837896260865	0.000101425929302123	0.000186494402915207	0.00030958624077926
0.000323574707998993	0.000109597931571826	0.000186920038402102	0.000310292808313032
0.000327353525684311	9.51277353005327e-05	0.000189102955451529	0.00031391651536644
0.000327778691309678	0.00011503952675767	0.000189348561715109	0.000314324229049345
0.000328765640504875	8.44504363661793e-05	0.000189918694599128	0.000315270666548535
0.000329677321601703	8.04242599126025e-05	0.000190445347212627	0.000316144925508916
0.000329712173011421	8.86871199349966e-05	0.00019046547989507	0.000316178346358963
0.000329911927615969	8.89915372614978e-05	0.00019058087253062	0.000316369901556841
0.000330285493437515	0.000112269354198524	0.000190796671033973	0.000316728133473587
0.000333951161872631	9.72980067817214e-05	0.000192914224933344	0.000320243335759052
0.000334082886662608	9.16189343370769e-05	0.00019299031865202	0.000320369653589203
0.000334229014395024	0.000131172737740753	0.000193074732546801	0.00032050978315849
0.000334318234565935	0.000118676845819598	0.000193126272538526	0.000320595341073573
0.000334849336492521	0.000122122467498445	0.000193433075233727	0.000321104642648223
0.000335038029893617	0.000114597680742303	0.000193542078122109	0.000321285590676264
0.00033516445775296	9.02696263225967e-05	0.00019361511195244	0.000321406829000999
0.000336943338426493	0.00012943805658998	0.000194642721452162	0.000323112691252279
0.000337955247382866	0.000107362499612592	0.000195227272890543	0.000324083063979405
0.000338170337965784	8.73123315411154e-05	0.000195351524690901	0.000324289325653651
0.000338444095817549	0.000107925674657484	0.000195509666927917	0.000324551846458033
0.000338925442020472	0.000101204236906212	0.000195787727136304	0.000325013434651992
0.000341528202915391	8.70767869938927e-05	0.000197291269145006	0.000327509358985652
0.000342055627961932	0.000123124847996045	0.000197595947809674	0.000328015134606615
0.000342478686952378	0.000126173909372314	0.000197840337129314	0.00032842082812648
0.000345841419206715	8.93419684685527e-05	0.000199782893288921	0.000331645528973019
0.000347059515489036	0.000109794766339419	0.000200486553365683	0.000332813625572949
0.000347355568218374	0.000112997176558124	0.000200657574728506	0.000333097526108201
0.000348375328899302	0.000130111391640432	0.000201246661888065	0.000334075428267023
0.000348660303908835	6.93853974598154e-05	0.000201411283962685	0.000334348705794039
0.000351174342597205	0.000107698262381527	0.000202863573639714	0.000336759549736838
0.000351402176082456	0.000131812123936936	0.000202995186657541	0.000336978031250437
0.000351478919620331	0.000121529409700962	0.000203039519248106	0.000337051624665802
0.000355406111587792	0.000124681123551915	0.000205308147961116	0.000340817615623203
0.000360801576483741	0.000138230839226412	0.000208424956786455	0.00034599161072644
0.000361691880746219	0.000112866366425783	0.000208939260601982	0.000346845370315889
0.000362296914036784	0.000105182474107525	0.000209288771373718	0.000347425568564428
0.00036279374592505	0.000116887227408705	0.000209575777228435	0.000347902006796646
0.000365437192702077	0.000159046994963007	0.000211102822330728	0.000350436946962836
0.000365475415777304	0.00012759591572556	0.000211124902729822	0.000350473601080297
0.000369112926536859	0.000129945634805944	0.000213226190729335	0.000353961801489505
0.00036980455330991	8.40008828070633e-05	0.000213625724128524	0.000354625038783425
0.000371931137886518	0.000138655328236376	0.000214854192426257	0.00035666433259743
0.000372483448109468	0.000137805621053467	0.000215173246559759	0.000357193971923072
0.000372639088592355	0.000154388380950107	0.000215263155703826	0.000357343223769178
0.000372760646679023	9.63161975296121e-05	0.000215333376402992	0.000357459792212734
0.00037402217484601	0.000106001690142579	0.000216062125862049	0.000358669537931492
0.000374066237560866	0.000104206325325482	0.00021608757965726	0.000358711791986573
0.000374376091841308	0.000133684965442767	0.000216266573789272	0.000359008927555174
0.00037490199807111	0.000103241043104764	0.000216570375076085	0.000359513246702871
0.000375141039947861	0.000107207766977644	0.00021670846286749	0.000359742476532669
0.000377064116289221	0.000135067784397706	0.00021781937016244	0.00036158661559487
0.000381527914723625	0.000113942992056608	0.000220397981389312	0.000365867186720221
0.000381973072544337	0.000133907882623163	0.000220655136583724	0.000366294071970881
0.000383012704991612	0.000109540704582725	0.000221255703105658	0.000367291030211755
0.00038412138331374	0.000114086039777026	0.000221896155494008	0.000368354200174007
0.00038439646043621	0.000105667868272847	0.000222055059836729	0.000368617986096466
0.00038485217702553	7.90595988525598e-05	0.000222318314535784	0.00036905499670576
0.000384914791731554	7.60797758499706e-05	0.000222354485296246	0.000369115041241052
0.000384993910189065	0.000108438732272347	0.000222400189811311	0.000369190912091782
0.00038671681728259	0.000117578754886108	0.000223395464942907	0.000370843098332846
0.000393644942011142	7.84858915700176e-05	0.000227397648390198	0.000377486841571183
0.000394608322818624	0.000133580460131639	0.000227954166477301	0.000378410678103641
0.000394788224099483	0.000122664344104197	0.000228058090404281	0.000378583194905099
0.000395010446281548	0.000143964014834669	0.000228186461929553	0.000378796295444906
0.00039531975848278	0.00011995211622519	0.000228365142917601	0.000379092911185238
0.000396528585288442	0.000137608942485117	0.000229063448277538	0.000380252118796402
0.000397216708628616	0.000143508350836814	0.000229460957841763	0.000380911996464248
0.000397818118212008	0.000108603677894241	0.000229808375299444	0.000381488719749362
0.00039787074270365	0.000136947277158821	0.000229838774993102	0.000381539184142574
0.000398847135061221	0.000134192742091992	0.000230402809487953	0.00038247549813485
0.000399962980411906	0.00012467598772833	0.000231047402067795	0.000383545540937787
0.000401167853582823	0.000104100194222591	0.000231743423523768	0.000384700957200625
0.000402018770276124	0.000136828302062309	0.000232234974244689	0.000385516945978109
0.000403118152293978	0.000146454163525766	0.000232870056418654	0.000386571201225184
0.000403585619257664	0.000132959172337805	0.000233140098979595	0.000387019479886556
0.000404057530977069	0.000134786170577562	0.00023341270915132	0.000387472020857992
0.000405737251442618	7.92597116149845e-05	0.000234383036578538	0.00038908279316977
0.000407802161630316	0.000140389557013323	0.000235575877310646	0.000391062944168026
0.00040799820670693	8.21023071119286e-05	0.000235689127055893	0.000391250942104437
0.000408107291070426	0.00015005524310429	0.000235752142034844	0.000391355548838695
0.000410151910102075	0.000139787593789416	0.000236933261134903	0.000393316241580053
0.000410511093690704	0.000135003670602043	0.000237140751425461	0.000393660681617116
0.000410974804509873	0.000146225707755014	0.000237408624167007	0.000394105358313928
0.000412512081593862	0.000116154297606295	0.000238296666045653	0.00039557953417426
0.000413121083506401	0.000146027062599899	0.000238648469379056	0.000396163538143169
0.000416183379100095	0.000147287959099055	0.000240417471701616	0.000399100134472122
0.000417798068865005	9.08794781287035e-05	0.000241350232716007	0.000400648545424284
0.000417919371173727	0.000112396700726386	0.000241420305659423	0.000400764868588912
0.000420535074435932	0.000124143867023524	0.000242931324110906	0.000403273204039363
0.000420599000648198	0.000147624411295705	0.00024296825249176	0.000403334506246979
0.000421886297430175	0.000131861504081261	0.000243711887757354	0.000404568962846143
0.00042312093900144	0.000143346616650186	0.000244425105583743	0.000405752925593963
0.000423975935799665	0.000102298677905972	0.000244919013266906	0.000406572826998683
0.000425032939639014	0.000129351101252056	0.000245529614755088	0.000407586443581195
0.000425465957665284	0.000115898811705393	0.000245779757130553	0.000408001687344381
0.000426234547933906	0.000128620999169119	0.000246223750183702	0.000408738728982671
0.000426301655313383	0.000129234179679737	0.000246262516235679	0.000408803081778862
0.000429379122977386	0.000134941966659412	0.000248040283037955	0.000411754227404122
0.000430056509913502	0.000118126829051916	0.000248431590482517	0.000412403809369356
0.00043073226559553	0.00011490675111351	0.000248821955597319	0.000413051827039237
0.000431185821661304	0.000147013238997781	0.000249083962222486	0.000413486765808855
0.000432203152896549	0.000140770763549869	0.000249671645959375	0.000414462338244416
0.000433683979550853	0.000179677309537929	0.000250527078007204	0.000415882380818294
0.000434167738869664	0.000135568228391784	0.000250806532204996	0.000416346283076014
0.000438194130690528	0.000144882018126282	0.000253132465892558	0.000420207401990995
0.000439946459028424	0.000153037731709112	0.000254144736852294	0.000421887801810916
0.000442896248843723	0.000137854570636135	0.000255848747740424	0.00042471651043089
0.000444372500523935	0.000138242242091186	0.000256701536953966	0.000426132165821456
0.000448923514890115	0.000122144875588921	0.000259330530379798	0.000430496372891557
0.000449569196215914	0.000165270581816697	0.000259703522382047	0.000431115550679265
0.000449853559532163	0.000123791182318097	0.000259867791098605	0.000431388241621415
0.000450576918990486	0.000162113602430988	0.000260285655580549	0.000432081909056459
0.000450982270957216	0.000120341867136881	0.000260519816048949	0.000432470622379852
0.000451196059367544	0.000163964461602057	0.000260643315620704	0.000432675635332303
0.000451274715060519	9.10517294135295e-05	0.000260688752809668	0.000432751062413776
0.000451696377266776	0.000138897476355714	0.000260932335246236	0.000433155416483809
0.000453500475170983	0.000150610406331234	0.000261974512033232	0.000434885460864069
0.000454693510659754	0.000128983741304878	0.000262663695192062	0.000436029525350806
0.000455738934885372	0.000159773243346818	0.00026326760746199	0.000437032037632596
0.000459177650019117	9.49625637644589e-05	0.000265254056801088	0.000440329602459083
0.00045926717513581	0.000162682129163963	0.000265305772951444	0.000440415452802718
0.000459965161929857	0.00012989005834731	0.000265708980356479	0.000441084789055323
0.000460652941074765	0.000165042296940303	0.000266106291088747	0.000441744336656224
0.000463225598866715	0.000163777961752053	0.00026759244337871	0.000444211393540951
0.000463574276475743	0.000159975654204697	0.000267793864659355	0.000444545758841534
0.000465850772998911	0.000167432559855016	0.000269108932886301	0.000446728811106827
0.000468223039149026	0.0001626911572751	0.000270479324542131	0.000449003701905113
0.000469225814069001	0.000147496155740612	0.00027105859950373	0.000449965315524265
0.000469402172141548	0.000113855884460893	0.000271160476618591	0.000450134434556892
0.00046989669485886	0.000168352767979248	0.000271446148529978	0.000450608658403614
0.000470606687536253	0.000156956031175521	0.000271856291397275	0.0004512895077293
0.000475135622833858	0.000131801175753231	0.00027447253036411	0.000455632542019131
0.000475186995145196	0.000128275028815606	0.000274502206708307	0.000455681805630781
0.000478585073322283	0.000172342340348212	0.000276465181216675	0.000458940401541927
0.000478689462793927	0.000180245839988792	0.000276525484088209	0.000459040506097425
0.000479037572179414	0.000176746926948559	0.000276726577122043	0.000459374326498564
0.000482489666230137	0.000112205755716196	0.000278720755086443	0.000462684721072305
0.000483033732400386	0.000178805584655495	0.000279035046861796	0.000463206454742154
0.000486052959614402	0.000162181078257281	0.000280779169788704	0.000466101750536333
0.000486124927089638	0.000125232817801275	0.000280820743381764	0.000466170763934001
0.000488031299099751	0.000170805699191917	0.000281922001052805	0.000467998884334279
0.00048848263242089	0.000176644898201254	0.000282182723660704	0.000468431691597144
0.000488730382180118	0.000120481928950159	0.000282325841751717	0.000468669271873505
0.000490312559014296	0.000147171990803475	0.000283239820957423	0.00047018650446613
0.000490776410333145	0.000179266181590896	0.000283507774861695	0.000470631315895476
0.000493569125182978	0.000181373308473811	0.000285121047945384	0.000473309397068542
0.000494681687575369	0.000126705507353296	0.000285763744052247	0.00047437629167008
0.000497957926611972	0.000199240718125915	0.000287656335504537	0.000477518049620381
0.000498424494580668	0.000125655556898075	0.000287925858741274	0.000477965466188168
0.000498759731000558	0.000151638066788312	0.000288119515423735	0.000478286942025448
0.000500575492857641	0.000145957195644575	0.000289168430149345	0.000480028171583672
0.000501940904686621	0.000178527554962444	0.00028995719028788	0.000481337536810449
0.000503324210832028	0.000164391300934464	0.000290756287471403	0.000482664061838531
0.000504206371972988	9.77208397881323e-05	0.000291265887233896	0.000483510012560409
0.000505785405097611	0.000111514367832923	0.000292178050406716	0.000485024230484573
0.000507075691897048	0.000167758749148433	0.00029292341292158	0.000486261554368762
0.000509061987119527	0.000155579343662695	0.000294070839992008	0.000488166317341534
0.000509495510371058	0.000176091524440312	0.000294321274221944	0.000488582045591799
0.000513607560898489	0.000172998451746698	0.000296696690543114	0.000492525307146363
0.000513806287684605	0.000167175818260585	0.000296811489436767	0.000492715876715079
0.00051450305650771	0.000119447198315369	0.000297213993254131	0.000493384044991281
0.000514736123411643	0.000174146852131092	0.000297348629471229	0.000493607545105346
0.000515233136961433	0.000151436202253983	0.000297635740266716	0.000494084157542355
0.000515992173031501	0.00013638688309512	0.000298074214127183	0.000494812037157078
0.000516347700944572	0.000186066425494742	0.000298279592636446	0.000495152971574551
0.000516966673969927	0.000186537892183689	0.000298637156002213	0.000495746537368042
0.000517766294250011	0.000158685382676114	0.000299099074223154	0.000496513335316577
0.000518166656733878	0.000162872587993964	0.000299330352407169	0.000496897263962392
0.000518504111428118	0.000208887876967664	0.00029952529052454	0.000497220867019633
0.000521556348681281	0.000182769145211646	0.00030128848242573	0.000500147817876758
0.00052233678438795	0.000183951178589233	0.000301739318256389	0.00050089621872869
0.000523214004019423	0.000110851529330392	0.000302246063447371	0.000501737430777186
0.000525016032151524	0.00013919774216504	0.000303287044585041	0.000503465490344098
0.000525240197198913	0.0001904651589866	0.000303416538449149	0.000503680453999663
0.000526074618441782	0.000162324483311125	0.000303898560210754	0.000504480624422027
0.000527282812401093	0.000189321334650975	0.000304596499993094	0.000505639225163538
0.000528920924069609	0.000172497404857913	0.000305542791184638	0.000507210096611116
0.000529774903444236	0.000128594002974677	0.000306036111130709	0.000508029022354828
0.000531115572157447	0.000113036720989899	0.00030681057786486	0.000509314660106345
0.000534257016434392	0.000175314113708364	0.000308625302163048	0.00051232715627108
0.000537385118353513	0.00016769352642493	0.000310432318955131	0.000515326857747057
0.000538304504658172	0.000196175422173132	0.000310963422651202	0.00051620850563654
0.000539969633577916	0.000184199292093531	0.000311925320951436	0.000517805285347493
0.000541917000864699	0.000200226187798286	0.000313050260444636	0.000519672718275022
0.0005442855641315	0.00018193377508405	0.000314418513048574	0.000521944058183718
0.000545626968508194	0.00012364349425648	0.000315193404754897	0.000523230401401647
0.000546603237060335	0.000182277839561273	0.000315757367730822	0.000524166596670384
0.000547744598469425	0.000186289005230702	0.000316416700222341	0.000525261108163932
0.000550407123280927	0.000171953288930899	0.000317954766170357	0.000527814343260931
0.000561265005114822	0.000188824232912395	0.000324227060138907	0.000538226537302317
0.000566098761238618	0.000197452001903865	0.000327019385552329	0.000542861880316697
0.000569201894179783	0.000128200640980818	0.000328811978465775	0.000545837637726283
0.000569513799567337	0.000178853426804159	0.000328992157464869	0.000546136740209386
0.000570402607555589	0.000120647241047504	0.00032950559692472	0.000546989064942773
0.000572325039332667	0.000195386947872013	0.000330616131872952	0.000548832585898378
0.000573528454040851	0.000165424876806863	0.000331311310815887	0.000549986603564581
0.000574627540826403	0.000175419338706562	0.000331946222442426	0.000551040575697872
0.000576151210476621	0.0001927141216899	0.000332826403688025	0.000552501702674177
0.000583216179891115	0.000137346343669253	0.00033690763847437	0.000559276673480227
0.00058364158929612	0.000133016584352608	0.000337153385562614	0.00055968462093625
0.000583900204069136	0.000211263572547131	0.000337302780067526	0.000559932620245858
0.000584349130278636	0.000144052048698121	0.000337562112154506	0.000560363119202753
0.000584467548323815	0.000167180366449992	0.000337630518939725	0.000560476676495351
0.000584973059052511	0.000195408063203796	0.000337922538317275	0.000560961437324186
0.000587899853253734	0.000109648621245743	0.000339613265283763	0.000563768094240197
0.000588966254630019	0.000213460597875904	0.000340229295465603	0.00056479072261521
0.000589547045942038	0.000130994285255392	0.000340564802325881	0.000565347673955334
0.000590224589037648	0.000142349722521338	0.000340956199979405	0.000565997405670121
0.000591701728943626	0.000167891498529833	0.000341809502296073	0.000567413912827097
0.00059343644007032	0.00016244536281414	0.000342811596286741	0.000569077418576488
0.00059544335334762	0.000195462044277873	0.000343970933829476	0.000571001953286587
0.000595802271063452	0.000206854261799784	0.000344178270532772	0.000571346138364239
0.00059887253013754	0.000190307775852924	0.000345951873134724	0.00057429037129344
0.000599753886729505	0.000219411540714365	0.000346461008131816	0.000575135550490965
0.000606578659043022	0.000221100424723643	0.000350403487786104	0.000581680183661939
0.000612521094306134	0.000149388096252451	0.000353836266059944	0.000587378697422214
0.000613724053777959	0.000178549286358428	0.000354531182025596	0.000588532278538327
0.000614400238324489	0.000195711475918104	0.000354921794883399	0.000589180707468938
0.000615101401027517	0.000185029373097242	0.000355326836922026	0.000589853089267727
0.00061550108759712	0.000219322333132203	0.000355557724649318	0.0005902363697438
0.000615659637807597	0.000186817294741792	0.000355649314661449	0.000590388411880751
0.000616715163994192	0.000202810880770474	0.000356259062551057	0.000591400611464309
0.000616785164053347	0.000150743415290292	0.000356299499622997	0.000591467738203206
0.000618291207296236	0.000214928326980834	0.000357169498587183	0.000592911962290332
0.00062060337698002	0.000217327649648351	0.000358505174199031	0.000595129223425834
0.000620840033256982	0.000200051835042408	0.000358641883896311	0.000595356165578505
0.000620886043143397	0.000162094773781914	0.000358668462517949	0.00059540028687882
0.000622114377042857	0.000194697691949713	0.000359378036579153	0.000596578200868349
0.000625545231248713	0.000178453962522803	0.000361359944880566	0.000599868227437579
0.000626105681978683	0.000174986021426665	0.00036168370155678	0.000600405673123612
0.000626197395267269	0.000133490887775006	0.000361736681752699	0.000600493621820378
0.000627133292192778	0.000213984287041343	0.000362277323171611	0.000601391102612692
0.0006310380500688	0.000202928720586284	0.000364532992338866	0.000605135580339725
0.000635717028147236	0.000154678444082591	0.000367235906814205	0.000609622498544709
0.00063653534657101	0.000168867183347144	0.000367708626428611	0.000610407227126796
0.000638224559439005	0.000207063296176636	0.000368684437350631	0.0006120271022026
0.000639623951602081	0.000200784752743013	0.00036949282697564	0.000613369052959189
0.000640461331570773	0.000147989729016328	0.000369976557910215	0.000614172060659381
0.000641447495988417	0.000245252288736462	0.000370546237450241	0.000615117745594095
0.000643130039264808	0.000228145293992843	0.000371518195536153	0.000616731224847675
0.000649764016840574	0.00022905636539237	0.000375350458418778	0.000623092894908354
0.000651854359779902	0.000185000226288099	0.000376557990938576	0.000625097434709974
0.000655155310078137	0.000193918638282341	0.000378464857394008	0.000628262889588927
0.000658566940000427	0.000233623346285893	0.000380435660365698	0.000631534480981401
0.000661015631447407	0.00019231798273606	0.000381850200773182	0.000633882660017007
0.000662085325489298	0.000207559263922322	0.000382468133035642	0.000634908445902272
0.000665238994965803	0.000244496050654288	0.00038428991948892	0.00063793266545394
0.000667221409748724	0.000210125746928591	0.000385435104938191	0.000639833707269098
0.000667563997898684	0.000216420969081993	0.000385633008509031	0.000640162233067061
0.000668048591250994	0.000212512890012468	0.000385912944504596	0.000640626935123374
0.000669890375045315	0.00024444897870373	0.000386976891373904	0.000642393118486034
0.000671083933981611	0.000244318455111318	0.000387666376913695	0.000643537684934137
0.000671921542356344	0.000235010513416935	0.000388150239792037	0.000644340911664896
0.000672300252848176	0.000142931517442325	0.0003883690102272	0.000644704077076603
0.000673600125895018	0.000249250986728549	0.000389119910448469	0.000645950593717687
0.000675304242235214	0.000202739982182763	0.000390104330688608	0.000647584760516946
0.000680582248075537	0.000200543253007938	0.000393153286710111	0.000652646117953113
0.000682923903655875	0.000231969882849819	0.000394505995497852	0.00065489165466585
0.000683406919605485	0.000233409872578991	0.000394785020272095	0.000655354844067739
0.000685163986648218	0.000231888107023213	0.000395800028648781	0.000657039788080995
0.000685404721332709	0.000233813887600042	0.000395939094327765	0.000657270641233181
0.000685967117828447	0.000205243876680099	0.000396263975018319	0.000657809952816361
0.000686040063180767	0.00019110777560979	0.000396306113503558	0.000657879903951803
0.000686392867836001	0.000241957492049006	0.000396509918863107	0.000658218226894085
0.000686710223971605	0.000197732471710632	0.000396693246606555	0.000658522556386216
0.000687436762406217	0.00025215170827608	0.000397112947493989	0.000659219272308846
0.000689048546547159	0.000140124420193582	0.000398044030010864	0.000660764896905343
0.000691437061153296	0.000180786094130659	0.000399423807944263	0.000663055369202816
0.000691659512517858	0.000240496925803326	0.000399552311861839	0.000663268689517775
0.000695667200454732	0.000231450870606259	0.000401867440839926	0.000667111872294529
0.000697261737908209	0.000162297948095255	0.000402788560428909	0.000668640958135197
0.000698006900416996	0.000271115139703133	0.000403219019921926	0.000669355533662225
0.000698248442504001	0.000215394099752751	0.000403358552014709	0.000669587161075152
0.000698489861796226	0.000223846474817662	0.000403498013172389	0.000669818670733706
0.000699046657684861	0.000181355114956861	0.000403819658549216	0.00067035261160013
0.000699705266759769	0.000242374989809424	0.000404200118549736	0.00067098418648649
0.000700863362595266	0.000216264085457825	0.000404869118050294	0.000672094745501792
0.000704524154266153	0.00024486597042938	0.000406983854779675	0.000675605271201507
0.000704915948772252	0.000160578646808013	0.00040721018348311	0.000675980983562746
0.000708255067930275	0.000191529249973857	0.000409139099018897	0.000679183040569123
0.000708833650620033	0.000173967053829087	0.000409473330020006	0.000679737873945181
0.00071068760332754	0.000270006575357103	0.000410544306529345	0.00068151572671881
0.000712168082122718	0.000207545751320026	0.000411399537628708	0.000682935435712274
0.000712472980002136	0.000231770408585556	0.000411575668586786	0.000683227818327215
0.000714161945583695	0.000251099616859744	0.000412551336658364	0.000684847456267049
0.000714246045605224	0.000247708246650816	0.000412599918883319	0.000684928104201558
0.000716095975277679	0.00024558602836087	0.000413668571398081	0.000686702099075253
0.000717061889866922	0.000168096634055401	0.00041422655317988	0.000687628365384323
0.000721673728030838	0.000141970090852835	0.000416890682808659	0.000692050899593551
0.000721731814034883	0.000152021003544871	0.000416924237464935	0.000692106601318295
0.000723077826134278	0.000253092925953254	0.0004177017909235	0.000693397363123899
0.000723258956882772	0.000259612420458268	0.000417806425079469	0.000693571058926546
0.000724969499668213	0.000148241157051584	0.00041879455769688	0.000695211388382196
0.000729137974302279	0.000260079972753874	0.000421202568642779	0.000699208757980657
0.000732113858493399	0.000265181059718877	0.000422921653520347	0.000702062489870233
0.000734481052688705	0.00023971456953422	0.00042428911525006	0.000704332516904255
0.000735318566048717	0.000225699972520477	0.000424772923241061	0.000705135652520401
0.000735888597814655	0.000168989802630769	0.000425102214613179	0.000705682285965809
0.000735901107509825	0.000244842727869159	0.000425109441113408	0.000705694282170548
0.000736834416807067	0.000261014163521688	0.000425648587732006	0.000706589281550001
0.000737566580896986	0.000291435472190474	0.000426071538402813	0.000707291392209427
0.000741974075794801	0.000258855591793493	0.000428617624654891	0.000711517970911841
0.000744634221181024	0.00027104297551406	0.000430154316075624	0.000714068924252777
0.00074838771914093	0.000199941887592708	0.00043232260662944	0.000717668350889608
0.00074864806454593	0.00027804182241497	0.000432473000871936	0.000717918009793261
0.000749708897061184	0.000261040537041994	0.000433085814078863	0.000718935297894496
0.000752659109626176	0.000249057129640237	0.000434790069177641	0.000721764411911389
0.000753815161133753	0.000269721961587895	0.000435457887727265	0.000722873010513111
0.000754061213609852	0.000258468447069606	0.000435600025345393	0.000723108963175398
0.000756431888635994	0.000183273405361335	0.000436969497853506	0.00072538232816121
0.000756833769338888	0.00026612862241683	0.000437201653070094	0.000725767712707113
0.000757322441243037	0.000166956622128587	0.000437483945130726	0.000726236325901326
0.000758564651068358	0.0001813781075455	0.000438201534925332	0.00072742754624607
0.000761006709425291	0.00024258723264506	0.000439612243582634	0.000729769364462713
0.00076225937007062	0.000274003754414518	0.000440335870523002	0.000730970606648501
0.000767395139089598	0.000267027067172973	0.00044330266031998	0.000735895565714679
0.000770764185120701	0.000280511781968945	0.000445248863771438	0.000739126321173879
0.000771352973768314	0.000182557176024797	0.000445588990468309	0.000739690941579783
0.000773270417304516	0.000286614351176411	0.000446696643849616	0.000741529679048818
0.000773584890265231	0.000217571408055846	0.000446878306063752	0.000741831243712887
0.000773762208269018	0.000278198184051788	0.000446980737703981	0.000742001283274074
0.000776051608905987	0.000196182627550523	0.000448303260275744	0.000744196709972878
0.000776269001258063	0.000148767016905337	0.00044842884174362	0.000744405178934648
0.00078321803160521	0.000192737024671153	0.00045244310178075	0.000751068969670343
0.000788149254843683	0.000253930487132123	0.000455291731214135	0.000755797779027992
0.000788841371755575	0.000285291879572866	0.000455691547752793	0.000756461486341829
0.000789252892035664	0.000199985571711116	0.000455929271482911	0.00075685611478537
0.000791048945111965	0.000230148400945641	0.000456966800998338	0.000758578444556974
0.000791227703323189	0.000229180096154608	0.000457070064606032	0.000758749865208831
0.000796963150966733	0.000236318035879584	0.0004603832719343	0.000764249887652653
0.000797748938027487	0.000178473153148136	0.000460837199092206	0.000765003420199512
0.000798690113537925	0.000289403795830993	0.000461380889801662	0.00076590596290458
0.000803735121323624	0.000192358126131893	0.000464295249378384	0.000770743886249907
0.000806111900710793	0.000243809930008376	0.000465668248204745	0.000773023105028612
0.000806302789743455	0.000295141836998201	0.000465778519447935	0.000773206158563257
0.000815751705342554	0.000238611867769804	0.000471236893118622	0.000782267220767063
0.000817356432115768	0.000292408312693985	0.000472163898791991	0.000783806077682409
0.000819850981110833	0.000276784987044276	0.00047360492981953	0.000786198231933092
0.000820930829125187	0.000233861985345222	0.000474228727747248	0.000787233754996675
0.000821627986861985	0.000295124525492823	0.00047463145622915	0.000787902296222675
0.000822283970897264	0.000302083686686301	0.000475010399817862	0.000788531353820452
0.000822302356608641	0.000245642071004444	0.000475021020727939	0.000788548984846225
0.000824682425679583	0.000188504739168053	0.0004763959199124	0.000790831358275745
0.000827728381913861	0.000292067012691453	0.000478155483445048	0.000793752285933464
0.000830887400678927	0.000261788875958525	0.000479980360032377	0.000796781635199318
0.000832115218430902	0.00028015739417287	0.000480689635929647	0.000797959054227873
0.000834576764795032	0.000252383990056378	0.000482111602262422	0.000800319560519734
0.000836373926895295	0.000275647587862268	0.000483149772429903	0.000802042953792752
0.000837159310285109	0.000302549790627407	0.000483603466398421	0.000802796099238311
0.000837953981107669	0.00029496571560794	0.000484062525456494	0.000803558150891674
0.000841193075147318	0.000189935891488986	0.000485933659285288	0.000806664288550479
0.000843990612286675	0.000280694450377465	0.000487549718070456	0.000809346994070633
0.000844141531427492	0.000297364137729449	0.000487636899827558	0.000809491718373474
0.000844554385441089	0.000242384040904156	0.000487875394018137	0.000809887625804232
0.000848519714213233	0.000200444972857707	0.000490166053294165	0.000813690188149732
0.000852887743635484	0.000254030323765561	0.000492689341447303	0.000817878921331649
0.000855803685973144	0.00031093347036058	0.000494373799596409	0.000820675171824855
0.000856063060827982	0.000198205683641441	0.000494523633179283	0.000820923900016905
0.000856725062891145	0.000202369753070804	0.000494906053214007	0.000821558728618182
0.000857464292518683	0.000301276133961456	0.000495333085447835	0.000822267614793296
0.0008595160403969	0.000301813480001327	0.000496518322682721	0.000824235143760622
0.000861572766562295	0.000268374517022791	0.00049770643573456	0.000826207446669394
0.000863814902063941	0.000290528256890958	0.000499001654562577	0.000828357548343677
0.000865107307865078	0.000244183168690609	0.000499748241165323	0.00082959690425006
0.000865897149564999	0.000319245789350813	0.000500204510574616	0.000830354325003699
0.000867274053600395	0.000292437546257565	0.000500999909438649	0.000831674710711725
0.000868569791342648	0.000237008309035838	0.000501748420810377	0.000832917261791713
0.00086955879677218	0.000285494430872613	0.000502319741523332	0.000833865671122171
0.000872362723124881	0.000206100857627818	0.000503939491177947	0.000836554503595088
0.000872845687246126	0.000316498884925283	0.000504218486012396	0.000837017643296032
0.000877057896332814	0.000294297419739792	0.000506651761125615	0.000841056952161649
0.000878270861298941	0.00022205059796353	0.000507352456984853	0.000842220128072562
0.000885727320070611	0.000302234978304798	0.000511659844198654	0.000849370518616495
0.000889053706818504	0.00030357560135108	0.000513581404578022	0.000852560365845043
0.000889557866979931	0.00031326827754928	0.000513872643770719	0.00085304383154388
0.000891736000611386	0.000289455424972046	0.00051513089051242	0.000855132558458184
0.000894684846040321	0.000296722142757248	0.00051683435585502	0.000857960361456396
0.000895944808440788	0.000270868527894201	0.000517562200814649	0.000859168605679276
0.000899367646716712	0.000198341511104381	0.000519539478538043	0.000862450945351637
0.000899498001662521	0.000464976951240258	0.000519614780936141	0.000862575949566159
0.000899996196941538	0.000292478428107006	0.000519902574383477	0.000863053695225486
0.000900643592617668	0.000264160857816472	0.000520276556717856	0.000863674516993906
0.00090439751938451	0.00030298717850877	0.000522445094981419	0.000867274354836265
0.000906827897327542	0.00033812564412053	0.000523849056191034	0.0008696049720896
0.000907437894416641	0.000323856582696295	0.000524201434410038	0.000870189930385661
0.000909690585005027	0.000197842862724444	0.000525502750615786	0.000872350153887841
0.000909834216433265	0.000331784230431715	0.000525585722465619	0.000872487889619739
0.000910055752388977	0.000325267850055565	0.000525713697577164	0.000872700332100999
0.000911783804090927	0.00018690166501656	0.000526711944604834	0.000874357451777701
0.000916115926128191	0.000312494518380637	0.000529214490068216	0.000878511751479338
0.000918519211642227	0.000215179027143725	0.000530602800741052	0.000880816388377381
0.000919206705956492	0.000191208425956173	0.000530999946934641	0.000881475662839195
0.000920520366293626	0.000322933970130285	0.000531758811687029	0.000882735400838186
0.000922655201588025	0.000323435501085501	0.000532992046193146	0.000884782606699489
0.000925065381554703	0.000288233293121275	0.000534384339598009	0.000887093855050836
0.000928829605088542	0.000318226939953639	0.000536558826015228	0.000890703567004703
0.000932729362249814	0.00033028491804263	0.000538811606409751	0.000894443249283311
0.000933170700077486	0.000313456730701743	0.000539066554901266	0.000894866471341704
0.000936446937866404	0.000348197809662584	0.000540959145632804	0.000898008228095535
0.000936785415712851	0.00031960581532935	0.000541154674796525	0.000898332812307247
0.000942527270412511	0.000280522650586117	0.000544471583301509	0.000903838978814206
0.000945617657696648	0.00028555619466205	0.000546256813406175	0.000906802513742815
0.000947720077377835	0.000329044703669971	0.000547471322321211	0.000908818634567469
0.000949887258334384	0.000277668869511605	0.000548723242009642	0.000910896858385668
0.000953608206193144	0.000300151766659853	0.000550872729282466	0.000914465071018296
0.00095375043644379	0.000231631925384173	0.000550954891711283	0.000914601463087296
0.000973648587930943	0.000292018731088294	0.000562449496042722	0.000933682847239255
0.000974266133848497	0.00022640056082298	0.000562806235008317	0.000934275044504008
0.000979631050857682	0.000341576804941401	0.000565905397175788	0.000939419745631734
0.00097974864525683	0.000217087939505672	0.000565973328163783	0.000939532513086828
0.00098529438827806	0.000265900427766889	0.000569176948449518	0.00094485061778939
0.000985426346679103	0.000300218945532407	0.000569253177118758	0.000944977159641482
0.000988387712816069	0.000339749958787641	0.00057096387532341	0.000947816969405245
0.00099598892258307	0.000210016794084547	0.00057535488112957	0.000955106169292853
0.000998856186291939	0.000347310323333047	0.000577011218999378	0.000957855739288299
0.000999987056383442	0.000218188032864498	0.000577664490950819	0.000958940190105544
0.00100309950894356	0.000249741606900496	0.000579462467546887	0.000961924884587978
0.00100344435136057	0.000341882243774572	0.000579661673344614	0.0009622555721212
0.00100433928967253	0.000359887706765705	0.000580178654120622	0.000963113775544454
0.00100991265414105	0.000407799387538229	0.000583398230542174	0.000968458367905775
0.00101028536607568	0.000370327231382056	0.000583613535778994	0.000968815780985446
0.00101044757276965	0.000348537024941183	0.000583707238039139	0.000968971329516755
0.00101219386375325	0.00018730305211441	0.000584716021388542	0.000970645939800069
0.00102082239133883	0.000380151219117131	0.000589700479900838	0.000978920288783312
0.00102196835293987	0.000337799193068899	0.000590362469794295	0.000980019211642903
0.00103161435847329	0.000227257760045771	0.000595934696795239	0.000989269273752141
0.0010382539073517	0.000276787322749129	0.000599770178063225	0.000995636286427983
0.00103931044175362	0.000290045469937307	0.000600380508370567	0.000996649452842258
0.00103988390429145	0.000301166749592563	0.000600711781603432	0.000997199376235295
0.00104233055733281	0.000320270501435542	0.000602125144481132	0.00099954560053653
0.00104331380149962	0.00021570695781793	0.000602693137074111	0.00100048848508911
0.00104609395845599	0.000329022009606878	0.000604299155814768	0.00100315452383756
0.00105405482974829	0.0003864763986502	0.000608897928002101	0.00101078862208084
0.00106233152401768	0.000248123791361202	0.000613679142270186	0.0010187255795899
0.00106345522002419	0.000381906681307872	0.00061432826995383	0.00101980315079968
0.00106542743438589	0.000364595455183299	0.000615467562905699	0.00102169441089436
0.00106758614180647	0.000208757248615107	0.000616714587669931	0.00102376450899319
0.00107842477830404	0.000348911784930611	0.000622975764147166	0.00103415824766922
0.00107887509966354	0.000368312522539816	0.000623235902173198	0.00103459008450884
0.00107934917282968	0.000307115346823918	0.000623509760952111	0.00103504469820525
0.00108628925055651	0.000327622941408077	0.000627518849311441	0.00104169990380239
0.00108654764125363	0.000272586483869618	0.000627668114373988	0.00104194768823384
0.0010920589349639	0.000221402377178353	0.00063085183425846	0.00104723275768
0.00109949500647986	0.000218333770178142	0.000635147444326136	0.00105436359781202
0.00109979872737799	0.00026193625180846	0.000635322895375112	0.00105465485175768
0.00110079076101183	0.000305968147184675	0.000635895965396808	0.00105560616499254
0.00110544617925526	0.000399064892426984	0.000638585270015891	0.00106007049043244
0.00111148725654238	0.000286022397564017	0.000642075031021879	0.00106586359721834
0.00111834454370119	0.000322609999652887	0.000646036293590841	0.00107243941058483
0.00111858210803982	0.000371422630869967	0.000646173527849888	0.0010726672235256
0.00111964400342948	0.000328646487459227	0.000646786955049566	0.00107368553087301
0.00112022718824214	0.000348650258702992	0.000647123844568076	0.00107424477746681
0.00113095818192241	0.000388599496965591	0.000653322838807188	0.00108453529178306
0.00113121113803457	0.000245923999452261	0.000653468964462345	0.00108477786470511
0.00113241554689995	0.00038444840451028	0.000654164717702025	0.00108593283572095
0.00113585732320185	0.000384110554614151	0.000656152935392154	0.0010892333360626
0.00113701731615541	0.000413077349188204	0.00065682303080464	0.00109034571432421
0.00113950136508648	0.000297091541586218	0.000658257996239544	0.0010927277995112
0.00114322502575575	0.000353993463361709	0.000660409050626955	0.00109629861360052
0.00114465770107361	0.000415879161005391	0.000661236666997493	0.00109767248132501
0.00114498771961984	0.000418567186955132	0.000661427309460611	0.00109798895346877
0.00114633920417992	0.000335198327792213	0.000662208024206306	0.00109928496310478
0.00114976606929342	0.000292820838367023	0.00066418762812089	0.00110257116432352
0.00115179597127415	0.000312615902903774	0.00066536024559318	0.0011045177441106
0.00115574734422077	0.000334312721218264	0.000667642842980012	0.00110830692348089
0.00116099937007818	0.000382416212901439	0.00067067679109365	0.00111334336734483
0.00116125542064891	0.000364404247207052	0.000670824704330781	0.00111358890770598
0.00116127517244627	0.000344343628557987	0.000670836114390439	0.00111360784874347
0.00116474238299874	0.000388641901336702	0.000672839024734153	0.0011169327393259
0.00116658251067985	0.000396908935620318	0.00067390201491328	0.00111869733455448
0.00116814438112272	0.000336588307869198	0.000674804263685959	0.00112019509428032
0.00116885732029814	0.000404672225208725	0.00067521610866257	0.00112087876915796
0.00117822414537888	0.000375403970158061	0.000680627060941948	0.00112986111044554
0.00118025293963682	0.000441893389175552	0.000681799038513836	0.00113180662797897
0.0011834884935926	0.00042767227282944	0.000683668127335416	0.00113490937086514
0.00118830281529541	0.000409066648830929	0.000686449226028615	0.00113952607719093
0.0011897548796587	0.000395463612807311	0.000687288042907186	0.00114091853809099
0.00119207721353732	0.000396842749903956	0.000688629590089474	0.00114314554620759
0.00119533729950604	0.000302368518196489	0.000690512850367248	0.00114627181413141
0.00119625338668818	0.000424118272204956	0.00069104204825272	0.00114715029831876
0.00120202454483826	0.000358676997379306	0.000694375884539582	0.00115268456544576
0.00120257275797484	0.0004272524364811	0.000694692571901136	0.00115321027585977
0.00120316022452513	0.000258349390286731	0.000695031934859443	0.001153773628437
0.00120869390400172	0.000450607538863079	0.000698228586373604	0.00115908016477204
0.00120984426315237	0.00041278964478069	0.000698893116608202	0.00116018330467327
0.00121422303081484	0.000386707783348139	0.000701422607941698	0.00116438233531859
0.00121554597874505	0.000384413740716435	0.000702186837876255	0.00116565097967913
0.00122340663339033	0.00039744828915465	0.00070672771771587	0.00117318897490795
0.0012312593712335	0.000430251934198192	0.000711264024240826	0.00118071937829878
0.00123784238956036	0.000444492158556521	0.000715066849393841	0.0011870321808551
0.00123891372769742	0.000439256460940807	0.000715685731403997	0.00118805954334971
0.00126219591039923	0.000440018538549156	0.000729135195707369	0.00121038605304164
0.00126272470203796	0.000441881772597022	0.000729440663814037	0.00121089313915973
0.00127059258991127	0.000234182245599555	0.000733985722086722	0.0012184380707114
0.00127137176023988	0.00028815876583792	0.000734435826943949	0.00121918525812575
0.00127474820696906	0.000433714105981819	0.000736386305571227	0.00122242311050362
0.00128004307687199	0.000374246197757459	0.00073944500348897	0.00122750063977652
0.00128399512194824	0.000276491141811199	0.000741727989146248	0.00123129046368727
0.00128889994983816	0.000436874261027119	0.000744561370726682	0.00123599396115673
0.00129018832035077	0.000454326762046791	0.000745305626256365	0.00123722944741268
0.00129251757710221	0.000412214870584867	0.000746651172588213	0.00123946309423618
0.00129294528746548	0.000409725407770898	0.000746898248875548	0.00123987324820212
0.00129785126934647	0.000361913807854044	0.000749732297084276	0.00124457785229432
0.0013014351622237	0.000485268213660184	0.000751802611536179	0.00124801463569574
0.00130237833027538	0.000321669212646758	0.000752347453280858	0.00124891908915342
0.00130363462897419	0.000547734840276112	0.000753073181822743	0.00125012382006006
0.00130553087345381	0.000342042755174418	0.000754168589103309	0.00125194222863861
0.00131596417406864	0.000435531766732614	0.00076019561440342	0.00126194726941504
0.00131940598135238	0.000446511738939913	0.000762183849990892	0.00126524779946682
0.00132783787425798	0.000347504652715909	0.000767054718160602	0.00127333358511196
0.00133411524588629	0.000353513289059965	0.000770680979783723	0.0012793532869713
0.00133526073367368	0.000501792915085273	0.000771342695968316	0.00128045175546605
0.00133559048948796	0.00047990764056517	0.000771533186658549	0.00128076797566232
0.00133681515271842	0.000475436807909116	0.000772240640277165	0.00128194236965426
0.00133840467598622	0.000480568907140015	0.000773158863311643	0.00128346664712853
0.00133934644600512	0.000494120482872286	0.000773702897451973	0.00128436975993903
0.00134146150657041	0.000275027276693335	0.000774924708651405	0.00128639800277239
0.00134532134648876	0.000418629288352273	0.000777154429973646	0.00129009940630701
0.00134594899082825	0.000432068940031289	0.000777517002514518	0.00129070128747976
0.00134625845915288	0.000248294537629619	0.000777695773690679	0.00129099805293504
0.00134794282571371	0.000471074624213377	0.000778668785036898	0.00129261328063197
0.00134993310379537	0.000445238205056877	0.000779818512893428	0.00129452186297792
0.00136543985592006	0.000408676686010308	0.000788776328912372	0.00130939210328298
0.00137265179926503	0.000378513777485711	0.000792942466418398	0.00131630801512215
0.0013731854286207	0.000448680933634607	0.00079325072913853	0.00131681974038149
0.00137560145438801	0.000557159149864194	0.00079464639949855	0.00131913659457857
0.00137689666775238	0.000270057831678129	0.000795394607951872	0.00132037864280502
0.00137801807127615	0.000361781509105321	0.000796042411332503	0.0013214540156325
0.00138915129786343	0.000311831691614526	0.000802473764246652	0.00133213025224172
0.00139158767748084	0.0004918135120317	0.000803881192455314	0.00133446662481631
0.00141510511848999	0.00048286701392449	0.000817466558888103	0.0013570187360743
0.00142030849674816	0.00048328694160689	0.000820472404647351	0.00136200852919635
0.00142388545664408	0.000512751531900318	0.000822538714110294	0.00136543866419729
0.0014434512373776	0.00035317453573826	0.000833841317174342	0.00138420132055009
0.00144770142173642	0.000518818362819865	0.000836296529537755	0.00138827704590175
0.00146476869090483	0.000444020161698383	0.000846155812508621	0.001404643748087
0.00146726865382068	0.000285479826316192	0.000847599971006434	0.00140704109403111
0.00146905665292238	0.000497438399837242	0.000848632847966504	0.00140875570042281
0.00147807935611789	0.000480744690729594	0.000853845010679175	0.00141740804513302
0.00147864061346295	0.00052009120277064	0.000854169233314312	0.00141794626432468
0.00148164059241764	0.000463068771953931	0.000855902237061373	0.00142082310195049
0.00148578991578052	0.000424286337719771	0.000858299184854757	0.00142480210638761
0.00149323524248613	0.000548800587857002	0.000862600141386043	0.00143194182180782
0.00149381708114539	0.000299496369664143	0.000862936253269466	0.00143249977750431
0.00149873609984969	0.000494046298639609	0.000865777832485577	0.00143721688329216
0.00150520098181367	0.000357444111080939	0.000869512413573341	0.00144341639867585
0.00150846625570854	0.000545243052621074	0.000871398670770623	0.00144654764157495
0.00150857011669598	0.000525942606669563	0.000871458668351649	0.00144664723933914
0.00150863702073785	0.00050146767456742	0.000871497316941193	0.00144671139714421
0.00151067455874351	0.000561999354660214	0.000872674345531031	0.00144866529951727
0.00151143166690706	0.000331229799434492	0.000873111705693948	0.00144939133036102
0.00151308729133743	0.000557683961654822	0.000874068113517094	0.00145097899571715
0.00151604390630445	0.000541358232911047	0.000875776067104057	0.00145381424933414
0.0015215769186441	0.000552572516032136	0.000878972333231907	0.00145912014591646
0.00152214961135784	0.000527642825285576	0.000879303161758976	0.00145966933108469
0.00152246362925419	0.000450782700437354	0.000879484561095183	0.0014599704593636
0.00152541523874996	0.000304699995974017	0.000881189623161715	0.0014628009129709
0.00152767870766604	0.000548180157014812	0.000882497165705235	0.00146497147237847
0.00154089135032463	0.000459456976362956	0.000890129738993828	0.00147764177044078
0.00155702907731352	0.000557947752517969	0.000899452051504403	0.00149311708573392
0.00155703503954099	0.000529831867605772	0.000899455495716084	0.00149312280322747
0.00157074458575068	0.00053763086002386	0.000907375116257001	0.00150626960824325
0.00157582852155666	0.000531933436545686	0.00091031196345981	0.00151114486171493
0.00157724688324822	0.000362955869813281	0.000911131311249678	0.00151250500335024
0.00157765803947264	0.000363273162613002	0.000911368824675037	0.00151289928268164
0.00158104955010634	0.000530339744949069	0.000913328005297694	0.00151615158062996
0.00158556842964602	0.000561198854597152	0.000915938435335054	0.00152048497192456
0.0015904024806467	0.000578443744588028	0.000918730931090586	0.0015251205977119
0.00159626831588426	0.000567528656172578	0.000922119459676909	0.00153074565567832
0.00159838560730154	0.000495707922064016	0.000923342559577002	0.00153277603779301
0.0015992180442952	0.000482939820161908	0.000923823435093465	0.00153357430541443
0.00160131383403069	0.000469553388473417	0.000925034114074718	0.0015355840684354
0.00161442716811591	0.000435445230556588	0.000932609319584281	0.00154815913428283
0.00161586173122586	0.000460851977981152	0.00093343802647939	0.00154953481231045
0.00162028680899022	0.000520528643985446	0.000935994269860591	0.0015537782521485
0.00162229214837846	0.000322166638140564	0.000937152698211737	0.00155570127757359
0.00163436782485447	0.00033875967246331	0.000944128478007958	0.00156728127895625
0.00164633888151167	0.000431217515800877	0.000951043821867539	0.00157876095489139
0.00165270173928603	0.00045142928468429	0.000954719466440893	0.00158486263391294
0.00165854508854604	0.000651956545630579	0.000958095005508308	0.00159046612889268
0.00166472911660098	0.000442391123597881	0.000961667345165687	0.00159639631868941
0.00166521219479968	0.000511062549712324	0.000961946405899478	0.00159685956778521
0.00166980224264033	0.000592974861299336	0.000964597947869331	0.00160126120610724
0.0016778293857806	0.000490136770892797	0.000969235003445514	0.00160895885591161
0.00169134299145248	0.000439919376544276	0.000977041434630326	0.00162191776323874
0.00169214530898333	0.000406620118581067	0.000977504910977424	0.00162268714772291
0.00169252659803669	0.000518486679615397	0.0009777251709753	0.00162305278585291
0.00169639242193003	0.000602673929878401	0.000979958349072154	0.00162675992773593
0.00169722401833997	0.00049480939394096	0.000980438739006961	0.0016275573892774
0.00171032097118822	0.000570471520003164	0.000988004481535117	0.001640116746295
0.00171327639434073	0.000427380570791619	0.000989711746644246	0.00164295085701836
0.00171357243967914	0.000597389364302546	0.000989882763737537	0.00164323475046606
0.00171618026691597	0.000604787110375358	0.000991389232429939	0.00164573553318148
0.00171911047120205	0.000601146778396881	0.000993081929306861	0.00164854546020725
0.00172958321563096	0.000586264490182765	0.000999131740192674	0.00165858832573183
0.00173525252215324	0.000580537525275558	0.00100240673964925	0.00166402492197529
0.00174844329961353	0.000610048359435676	0.0010100266820257	0.00167667425234878
0.00176134243026945	0.0004036848188708	0.00101747814821869	0.00168904390726023
0.00176593029968951	0.000630796851484383	0.00102012843177603	0.00169344345658017
0.00176625242452583	0.000660120578838035	0.0010203145142642	0.00169375235903026
0.00177033976290384	0.000370411370199612	0.00102267565506938	0.00169767192280482
0.00177355720907646	0.000635111667749995	0.00102453428353223	0.00170075730118521
0.00177807825132018	0.000629308606435914	0.00102714596290309	0.00170509276641047
0.00179342445776202	0.000653125520419591	0.00103601103618145	0.00171980905101516
0.00180106586882734	0.00043307533785136	0.00104042526515073	0.0017271368020424
0.00180571747923489	0.000656281485556545	0.00104311237008976	0.00173159747594817
0.00184342597484321	0.000497245866017362	0.00106489551096249	0.00176775813594513
0.0018543310885486	0.000416613521858314	0.0010711950894592	0.0017782156231126
0.00185556040504825	0.000608591123414235	0.00107190523114099	0.00177939447936914
0.0018556447308725	0.000668540301469825	0.00107195394380585	0.00177947534383776
0.00186206762450288	0.000410707032901861	0.0010756642694103	0.00178563459439967
0.00187395844608563	0.000631861817970737	0.00108253326371652	0.00179703732870136
0.00188277186510767	0.000376524001923727	0.0010876245288288	0.00180548897980877
0.00188787993850335	0.000531912981920138	0.00109057531964057	0.00181038738008492
0.00189664787901765	0.000367086744332051	0.00109564031309378	0.00181879541945897
0.00191793104150228	0.000654328656231931	0.001107934999454	0.00183920496351134
0.00191873296939538	0.000549337337866119	0.00110839825071829	0.00183997397435139
0.00193648751252474	0.000422751733785826	0.00111865455259081	0.00185699973969007
0.00194557841263291	0.000565855667877304	0.00112390611074824	0.00186571748200714
0.00195642455409874	0.000524648464812679	0.00113017162263526	0.00187611841759202
0.00196345861039788	0.000430191119131025	0.00113423499978142	0.00188286374418564
0.00196418003078434	0.000667938174737472	0.0011346517441159	0.00188355555214268
0.00197054267492756	0.000629030456077152	0.00113832726528053	0.00188965702630209
0.00197104218115637	0.000675646269526534	0.00113861581602681	0.00189013602910014
0.00197175714069034	0.00067144220459172	0.00113902882810793	0.00189082164140587
0.00197793752998663	0.000399747567672447	0.00114259906575644	0.00189674834180552
0.00198834713198196	0.000425367288909656	0.00114861240102837	0.0019067306567291
0.00198927974807814	0.000570877311849751	0.00114915114720415	0.00190762499136159
0.00198938380334684	0.000678307057244965	0.00114921125701601	0.0019077247754323
0.00200023660019484	0.000460156356499366	0.00115548061353075	0.00191813209321323
0.00200047566952703	0.000579945341062313	0.00115561871718239	0.00191836134937149
0.00200324873256789	0.000409008677756767	0.00115722063796692	0.0019210205853912
0.00202832339774412	0.000710109810340109	0.0011717055691491	0.00194506600081677
0.00203875913115896	0.000510588511004085	0.00117773399980958	0.00195507337453309
0.00203971416423397	0.000676219405167466	0.00117828569564563	0.00195598920598577
0.00204600354424359	0.000704891901844738	0.00118191889417401	0.00196202042331361
0.00204765982457712	0.00053083163567256	0.00118287568089404	0.00196360871764978
0.00207468239613971	0.000754199198415694	0.00119848586299213	0.00198952208297382
0.00208746323435398	0.000604995506222097	0.00120586899495753	0.00200177830104051
0.00209289360713714	0.000557742426965205	0.00120900596909078	0.00200698577115302
0.00210013500134979	0.000722976116302592	0.0012131891195375	0.0020139299249784
0.00210592456330191	0.000716943900607321	0.00121653358718491	0.00201948184047926
0.00211809191505358	0.000394717137956004	0.00122356232521805	0.00203114975410609
0.00212671477865619	0.000769794197954312	0.00122854351180615	0.00203941867159812
0.00213083153260437	0.000761658822179645	0.00123092164516165	0.00204336644351026
0.0021373215636255	0.000466991491454507	0.00123467075415475	0.00204959007564775
0.0021452836674493	0.000448788951080128	0.00123927023834098	0.00205722535583033
0.00214546159263826	0.000731999892183783	0.00123937302073506	0.00205739597765332
0.00215115644600848	0.000655466002418446	0.00124266277788957	0.0020628570721131
0.00215613678306667	0.000533180692788274	0.00124553977899985	0.00206763297929597
0.00217395102991665	0.000690628195273433	0.00125583057003817	0.00208471599767292
0.00218481919407102	0.000792470091857514	0.00126210880381502	0.00209513805197229
0.00219937602487589	0.000497262230043491	0.0012705178769156	0.00210909736275561
0.00223043246456326	0.000813622409153148	0.00128845831155245	0.00213887901641573
0.00226726359442372	0.000595034631436738	0.00130973462282685	0.00217419832424549
0.00228310608185545	0.000809341627227204	0.00131888638372138	0.00218939051879696
0.00228574266142496	0.000817936792695433	0.00132040946183039	0.00219191887363663
0.00228597365896465	0.00081761305969392	0.00132054290263378	0.00219214038932847
0.00231334641668771	0.000750204575132023	0.0013363553774604	0.00221838956658242
0.00231709436822472	0.000850838405914652	0.00133852046400118	0.00222198367446258
0.00238379100437795	0.000809162664063891	0.00137704924107449	0.00228594258727441
0.0024005702668384	0.000709411639341651	0.00138674215064354	0.00230203310467754
0.00240247989153748	0.000747113818204489	0.00138784528730182	0.00230386434425237
0.00246086981519471	0.000762235102607093	0.00142157550941899	0.0023598575134986
0.00249079728941364	0.000884904374874684	0.00143886377235176	0.0023885565427847
0.00250662318665922	0.000758933644639193	0.0014480059495608	0.00240373282813399
0.00251743033506474	0.000876173860461976	0.00145424893624993	0.00241409637122221
0.00252549578999401	0.000799285155089494	0.00145890812347267	0.00242183076021633
0.00252757723014698	0.000893435471549079	0.00146011051310235	0.00242382676266781
0.00254790196643183	0.000911579845321838	0.00147185154351344	0.00244331722142167
0.00255612182360349	0.00086417797661037	0.00147659992458342	0.00245119967484796
0.00256728855838915	0.000846735958902234	0.00148305063424448	0.00246190804423121
0.00258964086081074	0.000729240998587573	0.00149596293277626	0.00248334284280847
0.00259153637156112	0.000911603944907909	0.00149705791620202	0.00248516054777547
0.00259216069512358	0.000849223021864799	0.00149741857042309	0.00248575924448044
0.00261152040439199	0.000986249565154574	0.00150860213177831	0.00250432428806548
0.00264001065771631	0.000723072832900616	0.00152506015248827	0.00253164509063446
0.00264378844679328	0.000903725793187101	0.00152724247533949	0.00253526781130121
0.00265010533236158	0.000885998836495902	0.00153089156305809	0.00254132540515613
0.00266383524629723	0.000954077977931576	0.00153882294946335	0.00255449174185573
0.00268148936212768	0.00100662987438665	0.00154902123730046	0.00257142120217476
0.00269306610538178	0.000952726268935042	0.00155570879736042	0.00258252275024584
0.0026970119671807	0.000923353828710571	0.00155798821111171	0.0025863066446867
0.00272814757799386	0.000971262686224511	0.00157597438068862	0.00261616421970392
0.00276678213343194	0.000944816514351669	0.0015982924803658	0.00265321292718463
0.00277485070633769	0.000700110991717367	0.00160295346875614	0.00266095030617041
0.00279625870142768	0.000991101697273257	0.00161532026741318	0.00268147955877456
0.00280468315572516	0.00106948443083753	0.0016201868385075	0.0026895582111471
0.0028315212200747	0.00101507710745068	0.0016356904359607	0.00271529464279901
0.00284322444365548	0.00102307071314352	0.00164245106015991	0.00272651747950851
0.00288243934076227	0.00101318201208905	0.00166510440695102	0.00276412270714271
0.00289251169901748	0.000771032176833602	0.00167092292596787	0.00277378162130406
0.00289514697186711	0.000920790843928621	0.00167244524922144	0.0027763087230613
0.0029015644910999	0.00062716788732891	0.00167615247018706	0.00278246281983066
0.00291006044788369	0.000783776356954048	0.00168106034626337	0.00279061003969853
0.00291377994617377	0.000859318325220462	0.00168320899616101	0.0027941768622635
0.00292934185895281	0.000893441403039701	0.00169219867694372	0.0028090999990216
0.00295755344494537	0.00105618748611528	0.00170849571934769	0.00283615357282757
0.00297021266506669	0.00102398448677525	0.00171580859594998	0.00284829316490751
0.00298962467451003	0.000684188203202094	0.00172702236965019	0.00286690836188142
0.00301058348057372	0.00109109382338177	0.00173912968439834	0.00288700686349982
0.00304101668525495	0.000806661827499491	0.00175671009364261	0.00291619086432888
0.00304279511937994	0.00108767123123495	0.00175773744518375	0.00291789629836127
0.00304467523337729	0.000954451982331945	0.00175882353433688	0.00291969923857187
0.00306303434853695	0.000949357301692335	0.00176942908052402	0.00293730475983236
0.00307972663618104	0.000926156480777005	0.00177907174717972	0.00295331187250901
0.00311005820852598	0.00101772904852378	0.00179659344627225	0.00298239841274469
0.00311577094190891	0.000820735920159973	0.00179989353220889	0.00298787665328918
0.00312426058467154	0.00085915725293242	0.00180479776085217	0.00299601781831002
0.00312881721614103	0.00060499326705202	0.00180742999912113	0.00300038741191597
0.00313058855460587	0.00111977030121617	0.00180845325169831	0.00300208604154659
0.00316312761801227	0.00118037571762389	0.00182725015649692	0.00303328946108048
0.00316888784483868	0.00107331500672538	0.00183057767806452	0.00303881324558619
0.00318338970943924	0.00104933410940703	0.00183895499872966	0.00305271984638485
0.0032034475070934	0.000885981137896841	0.0018505418261766	0.00307195432364413
0.00320867438963666	0.000852355108082088	0.00185356124970247	0.00307696665626153
0.00323123146007847	0.00115120481383876	0.00186659183697951	0.00309859781766468
0.00324482687743797	0.00100944373500089	0.00187444552848292	0.00311163517852257
0.00325171488502482	0.00115218957696521	0.00187842453738201	0.00311824045132347
0.00326200836085324	0.000748552577799777	0.00188437078982256	0.00312811140675708
0.00329697898130378	0.00109414522919326	0.00190457233696444	0.00316164657424638
0.00330065030413869	0.00123454788651832	0.00190669315725206	0.00316516719883324
0.0033320492756507	0.00090049187038652	0.0019248314629222	0.00319527732427801
0.00333311134480615	0.00115851362467886	0.00192544499050151	0.00319629579825858
0.0033507137158027	0.00073304465367193	0.00193561338679858	0.00321317563773449
0.00335141111977694	0.000754469722957343	0.00193601625752495	0.00321384441509052
0.0033534432972366	0.00121415541923138	0.00193719018947763	0.00321579317695404
0.00336719200997671	0.00117694946748397	0.00194513243542526	0.0032289775408161
0.0033820240071725	0.000669949575851176	0.00195370046443643	0.0032432007231261
0.00338277175229059	0.00104911396578497	0.00195413241583045	0.00324391777525303
0.00338808836430323	0.00125696972786386	0.0019572036735555	0.00324901615417862
0.00346820830173335	0.00106694756195858	0.00200348671549602	0.00332584737668298
0.00348847959350652	0.00120423221202744	0.00201519687251087	0.00334528658468329
0.00353003242387095	0.00118480466563624	0.00203920077780825	0.00338513377949919
0.00354007443277986	0.00100272177341868	0.00204500176485849	0.00339476359007591
0.0035508941668981	0.00132306120278793	0.00205125202196106	0.00340513920226609
0.00362046893973616	0.00126038164348199	0.0020914434179176	0.00347185811174196
0.00362894174049414	0.00118542415121185	0.0020963379174069	0.0034799831260786
0.00363586327208412	0.00127925494527991	0.00210033629218286	0.00348662054680956
0.0036608990327755	0.000832806281337732	0.00211479874933471	0.00351062865467813
0.00368483922358872	0.00098060174992876	0.00212862832647884	0.0035335861629609
0.00368729024432992	0.00119474894086814	0.0021300442124543	0.00353593657567926
0.00369377401141689	0.0012570097106294	0.00213378970294823	0.0035421542010008
0.00372646249216458	0.00127904501156412	0.00215267292195645	0.00357350090468296
0.00373215213891448	0.00111757470113079	0.00215595967139235	0.00357895700624064
0.00376617628073322	0.00128659038558995	0.00217561446436021	0.00361158454558283
0.00377146065907962	0.00094622812460862	0.00217866710159984	0.00361665201395028
0.00385576588269974	0.00115728423278459	0.00222736786605087	0.00369749672753843
0.00389196393002988	0.00141693328589055	0.00224827846329401	0.0037322089392282
0.00396943179289521	0.00123136987868361	0.0022930294761011	0.00380649694792684
0.00402373652329398	0.00126609295088891	0.00232439979658853	0.00385857261046648
0.00403749997323039	0.00139100599295968	0.00233235055580135	0.00387177110660129
0.00409665011026183	0.000876732353072373	0.00236651993187459	0.00392849328444111
0.00419951600750088	0.00085136365972276	0.00242594267718461	0.00402713680429879
0.00422638660440372	0.0013987088885476	0.00244146506778191	0.00405290443312736
0.00429718956387069	0.00147246106499664	0.00248236595272558	0.00412080111536727
0.00436645485739401	0.00141026332560146	0.00252237857115728	0.00418722324884887
0.00438230877621093	0.00147719563468595	0.00253153693564259	0.00420242640555691
0.00442464555851224	0.00102145538239236	0.00255599370799825	0.00424302537312285
0.00445271251552466	0.00126197436269443	0.00257220720229463	0.00426994025459194
0.00450697006746484	0.00159588425969032	0.00260355026910903	0.00432197067522593
0.00453120969344547	0.00100775331059333	0.00261755282155564	0.00434521532764175
0.00455132614674785	0.00160518168509321	0.00262917353272632	0.00436450605288754
0.00458294140934255	0.00102523863710712	0.00264743678369188	0.00439482359122892
0.00461985588666355	0.00146623229507488	0.00266876124245785	0.00443022282532288
0.0046803894603813	0.00103730954480593	0.00270372979112444	0.00448827165337332
0.00468462298133334	0.00179579671508738	0.00270617537750486	0.00449233139930768
0.0046909273913423	0.00160089921900701	0.00270981725844254	0.00449837702969249
0.0047071809679951	0.00172741411441266	0.00271920649405647	0.00451396343932234
0.00476008156180449	0.00162250992826849	0.00274976568419681	0.00456469260142543
0.00478712218751165	0.00174522984270351	0.00276538629566813	0.00459062327981839
0.00480855346806364	0.0016313341268032	0.00277776654568383	0.00461117486207692
0.00493748750504355	0.00157055982523472	0.00285224812458307	0.00473481649237937
0.00498952287098255	0.00103640882739008	0.00288230749683664	0.00478471594196446
0.00504660639458069	0.00112882733567624	0.00291528304826054	0.00483945633547422
0.00517371985810671	0.00151011013703118	0.00298871293290956	0.00496135212212516
0.00518435762442169	0.00187925079003943	0.00299485807231309	0.00497155323581685
0.00554528540970993	0.00180315546576008	0.00320335593638803	0.00531766587480481
0.00559839746779117	0.00145606109087274	0.00323403728351047	0.00536859782112172
0.00571855382816379	0.00206056309938954	0.00330344824468849	0.0054838220755984
0.00576713426271419	0.0021836327861707	0.00333151179992712	0.00553040840973721
0.00578355622983653	0.00161853019690778	0.003340998309995	0.00554615629784604
0.00580389116821018	0.00200561850425327	0.00335274523386681	0.0055656565399195
0.00584734760354598	0.00124035136439265	0.00337784879839452	0.00560732920167668
0.00598104492440318	0.00209172855544493	0.00345508199286583	0.00573553859544932
0.00598835102595526	0.00203625562111595	0.00345930252292867	0.00574254480054624
0.00610181043102069	0.00217102227848031	0.00352484484075401	0.00585134699230279
0.00610516471802424	0.00199156264634505	0.00352678251832898	0.00585456359455411
0.0063645298328447	0.00225585261694467	0.00367661047466775	0.00610328244638824
0.0063828795911336	0.00228693687529688	0.00368721061565294	0.00612087899485316
0.00641784284467012	0.00225665688270675	0.00370740790713509	0.00615440709782109
0.00676317500903456	0.00238466826274653	0.00390689661817701	0.00648556427553781
0.00699114057957574	0.00224216211836028	0.00403858593797405	0.00670417245267051
0.00703198977735712	0.0020009870719294	0.00406218337445235	0.00674334489718975
0.00713834998575543	0.0023644171853109	0.00412362468536696	0.00684533929582728
0.00733528661715444	0.00263725641652101	0.00423738945682121	0.00703419219101925
0.00784765583029389	0.00221421390049758	0.00453337078857715	0.00752552998135939
0.00802693003522796	0.00170246836955179	0.00463693247137371	0.00769744544672774
0.00806035649470577	0.00284756251428831	0.00465624200000738	0.00772949983703369
0.00829811259822603	0.00237363829961966	0.00479358703625935	0.00795749667124575
0.00904912884730292	0.00214409005873702	0.00522742807095015	0.00867768565775799
0.00931592030830747	0.0031535158213004	0.005381546019305	0.00893352602359183
0.00958806037608417	0.00338311449269838	0.00553875370786058	0.00919449544980914
0.00977656961487249	0.00297085444343203	0.00564765021083934	0.00937526687492547
0.00985590615633012	0.00333873384717903	0.00569348070688663	0.0094513468578233
0.0101458080358026	0.00312385918394315	0.00586094889616184	0.00972934901959002
0.0102958807475547	0.0034153310576135	0.00594764169492005	0.00987326163707694
0.0141173865515232	0.00468344918465218	0.00815521847386245	0.0135379045729569


==> linear_structured_bounds_check_symm_bound_n64.dat <==
4.36092662203808e-05	6.9542307662601e-06	2.45706181319582e-05	5.33933633877406e-05	0.0082977890962312
7.37198985513198e-05	5.47224425603557e-06	4.15357476290785e-05	9.02595634684639e-05	0.0140271144962404
0.000100488750507825	4.76712574544812e-06	5.66180293606702e-05	0.00012303422729199	0.0191205798794296
0.000106395446485549	1.92131542320243e-05	5.99460186592865e-05	0.000130266139041919	0.0202444813281487
0.000142123916979957	5.47281219223133e-05	8.00763872949138e-05	0.000174010585433897	0.0270427455179519
0.000164253639416103	2.04401753274826e-05	9.2544860315904e-05	0.000201105292914377	0.0312534967055933
0.00019687629476259	1.66462776994462e-05	0.000110925330257958	0.000241047109012892	0.037460799356657
0.000206661464138868	9.93257493378583e-06	0.00011643855441746	0.0002530276615332	0.0393226805299391
0.000232020686749068	5.0565642616624e-05	0.000130726613558984	0.000284076434085513	0.0441479275267428
0.000233456478916152	2.4261959264117e-05	0.000131535576976856	0.000285834358021569	0.0444211240654713
0.000244848736077845	3.8539897480015e-05	0.00013795427705203	0.000299782561674814	0.046588795192413
0.000245916280308169	2.7371208264275e-05	0.000138555759807983	0.000301089618224535	0.0467919230513507
0.000251535917068042	3.10898521958662e-05	0.000141722012323426	0.000307970066662033	0.0478612040705524
0.000272161300939376	3.18181600097498e-05	0.000153342901066667	0.00033322292486137	0.0517857159971272
0.000273986816309848	2.08025670273025e-05	0.000154371444882022	0.000335458009603582	0.0521330674398224
0.000275354681371554	1.75477301251572e-05	0.000155142136365561	0.00033713276642978	0.052393339092506
0.000278920453105216	1.36712597833412e-05	0.000157151186808603	0.000341498548348394	0.0530718192500065
0.000284411179676796	1.36320511362879e-05	0.00016024480790213	0.000348221164537516	0.0541165717767795
0.000290258159303085	3.33258555366218e-05	0.000163539151422968	0.000355379962081293	0.0552291106473785
0.000309009634134464	4.00122624238933e-05	0.000174104230073093	0.000378338484351942	0.0587970629859403
0.000312330968277116	1.91987140184515e-05	0.000175975557888861	0.000382404987097143	0.0594290325791252
0.000323512471853163	1.07409991255755e-05	0.000182275513800096	0.00039609515286704	0.0615566023938623
0.000329675276186791	4.48933604877541e-05	0.000185747801344027	0.00040364063298578	0.0627292350710817
0.000348050881433768	1.77391407923071e-05	0.000196101105093472	0.000426138956242807	0.066225668514503
0.000359131068294194	1.92104155938067e-05	0.000202343976477659	0.000439705074059162	0.0683339602075598
0.000366005450568333	3.85895034188162e-05	0.000206217185921222	0.000448121780476003	0.06964198896433
0.000373855135895463	6.10463648396684e-05	0.000210639906992822	0.000457732607198811	0.0711355943138778
0.000374155908164469	1.80194474119363e-05	0.000210809370072695	0.000458100860197408	0.0711928240054075
0.000402750962684692	2.14730734841442e-05	0.000226920582802585	0.000493111450133902	0.0766337715875628
0.000408865367793871	2.02427162576736e-05	0.00023036560093891	0.000500597672264836	0.077797195062479
0.000422133952520882	5.97141028557319e-05	0.000237841473769254	0.000516843172989618	0.0803218859645671
0.000434305073883358	3.67232322029971e-05	0.00024469900660894	0.000531744985426177	0.0826377561196686
0.000436232487127572	2.60384377495445e-05	0.000245784962390996	0.000534104829667087	0.0830044962642972
0.000437438434616746	1.83278966838885e-05	0.000246464425216474	0.000535581341383413	0.0832339589173842
0.000444005959697172	2.14695544094143e-05	0.000250164743172031	0.000543622344674017	0.0844836001685448
0.000469650991021604	1.88536554435143e-05	0.000264613834529469	0.000575021049473669	0.0893632296541479
0.000489373399223462	5.06038249765836e-05	0.000275725962812623	0.000599168341993833	0.0931159271405799
0.000523215299358051	4.71461518832818e-05	0.000294793387631335	0.000640602950465882	0.0995552225992532
0.000526112441072289	1.73455970731765e-05	0.000296425714173304	0.000644150089726063	0.100106478628251
0.000529080333664887	1.34081040562568e-05	0.000298097903638261	0.000647783853405761	0.100671196839027
0.000529891537772411	7.25794522854102e-05	0.000298554957564765	0.000648777057819853	0.100825549369654
0.00053535377378911	5.77266626656469e-05	0.000301632526323294	0.000655464791363728	0.101864880832553
0.000541283947630319	5.05043535356404e-05	0.000304973743673298	0.000662725448428524	0.102993249551081
0.000542669768989966	1.56541489549859e-05	0.000305754552211825	0.000664422190195864	0.103256937853201
0.000542709009055869	6.07345258194243e-05	0.000305776661106535	0.000664470234092969	0.103264404289107
0.000557116969869471	0.00010063962191931	0.000313894488666673	0.000682110739289445	0.106005890915606
0.000561492748433592	1.35010347908674e-05	0.000316359918458377	0.000687468259725784	0.106838495790798
0.000571496060606423	1.39989160039938e-05	0.000321996050059603	0.000699715897171013	0.10874188426456
0.000591521602364124	3.13441857967574e-05	0.000333278971834136	0.00072423433375033	0.112552260738262
0.00059160096717119	1.37041253161815e-05	0.000333323688073069	0.000724331504703943	0.112567361942386
0.000604387533747173	2.66231041680327e-05	0.000340527979082426	0.000739986842544763	0.115000336443168
0.00060682061299097	7.65786688959924e-05	0.000341898840511075	0.000742965803107375	0.115463292603001
0.000609114255582722	1.28668629047184e-05	0.000343191139628386	0.000745774043258504	0.11589971733872
0.000625032398815945	3.48515931588013e-05	0.000352159844049426	0.000765263552708289	0.11892855517066
0.000632462588825207	3.07538134433247e-05	0.00035634621032406	0.000774360766892126	0.120342340702628
0.00063491330842023	8.02960762776055e-05	0.000357727010794509	0.000777361325563003	0.120808653394732
0.0006401385547255	6.824991764959e-05	0.000360671053259388	0.000783758898807274	0.121802891444939
0.000648711665300179	3.38841361911439e-05	0.00036550137131763	0.000794255457175361	0.123434147130073
0.000650579835639746	3.91665838878613e-05	0.00036655394807474	0.000796542766879336	0.123789614782177
0.00065263118159745	4.7710760273585e-05	0.000367709730837337	0.000799054349156559	0.124179936326128
0.000656436395957779	1.01200844521437e-05	0.000369853689611586	0.000803713294621707	0.12490397662679
0.000656885034978378	2.40186135872203e-05	0.000370106464744247	0.000804262589492559	0.124989341786442
0.000658415814551445	8.35927272903052e-05	0.000370968946588078	0.000806136812039819	0.125280612132227
0.00066032495684935	2.01138481119544e-05	0.000372044608033983	0.000808474286097449	0.12564387575747
0.000665695277758361	6.44669675490925e-05	0.000375070389381444	0.000815049482624828	0.126665717997567
0.000679082402395182	2.19078490206449e-05	0.000382613050742993	0.000831440118661129	0.129212964178607
0.000683065732002416	4.23782071864714e-05	0.000384857364375252	0.000836317140992425	0.129970895504807
0.000685434347813811	3.66244553188537e-05	0.000386191905394844	0.000839217175221609	0.130421585831821
0.000697384923693913	3.55170160099941e-05	0.000392925177055966	0.000853848960985397	0.132695491513459
0.000708967389517524	8.23550822294765e-06	0.00039945104574034	0.000868030048177186	0.13489935475051
0.000711478170666505	3.31484324356896e-05	0.000400865686484643	0.000871104143705351	0.135377095704365
0.000716318414067441	0.000109797344714279	0.000403592808093873	0.00087703033548051	0.136298077009419
0.000716667931977989	2.40329741901536e-05	0.000403789735761998	0.000877458270605659	0.136364581818071
0.000724862800861797	0.000104814349797699	0.000408406942411912	0.000887491725652299	0.137923867253583
0.000729739669128324	3.88851246544064e-05	0.000411154699442314	0.000893462759381997	0.138851817385058
0.000736506611253589	7.67486149217844e-05	0.000414967374254196	0.000901747920569916	0.140139402878902
0.000741177991922381	8.49855759420684e-05	0.000417599354117885	0.000907467363871524	0.141028253688318
0.000743483484091727	5.68006478818584e-05	0.000418898329601935	0.000910290112150755	0.141466933112251
0.000743858351375061	3.20281327859212e-05	0.000419109539779597	0.000910749083988848	0.141538261293732
0.000752143773564502	4.99522414329913e-05	0.000423777766565376	0.000920893408718933	0.143114776834112
0.000779911540206014	4.09697572980965e-05	0.000439422863345357	0.000954891101944378	0.148398311532881
0.000788575869719855	1.10829677006057e-05	0.000444304576575189	0.000965499344970065	0.150046923976894
0.000804474188512379	8.65464417053087e-06	0.000453262111380146	0.00098496458220304	0.153071989697036
0.000811578977853837	3.39549075811968e-05	0.000457265138281226	0.000993663389405707	0.154423859348556
0.000813578456820772	8.55618281952345e-05	0.000458391697804495	0.000996111467906655	0.154804311858063
0.000820343128201516	3.96063734019001e-05	0.000462203093218419	0.00100439384888938	0.156091465284047
0.000839889601362993	8.01260527302759e-05	0.000473216095029787	0.00102832573389717	0.159810686585536
0.000847135062203102	6.04527038990931e-05	0.000477298379987087	0.00103719677340488	0.161189322622468
0.000850022390750159	0.000101099084670445	0.000478925177530335	0.00104073189783351	0.161738711443035
0.000850202404268072	8.85094137900953e-05	0.00047902660192437	0.00104095229886282	0.16177296366357
0.00085182413626362	5.88937681539469e-05	0.00047994032877709	0.00104293787975551	0.162081540056508
0.000852936334594056	9.67088200923778e-05	0.000480566970838311	0.00104429960891955	0.162293164511168
0.000875880312631997	0.000146717619446341	0.000493494217078562	0.00107239125693596	0.166658848854988
0.000877178864749764	0.000106863057226561	0.000494225855809874	0.00107398114989021	0.166905931930165
0.000879876846041361	4.40999821492426e-05	0.000495745970083476	0.001077284445451	0.167419292545547
0.000888118653891989	6.39171291559198e-05	0.00050038962339308	0.00108737537060701	0.168987509331635
0.000898973018469025	1.47970470476578e-05	0.000506505260508773	0.00110066500105554	0.171052832503505
0.000916457424363713	0.000151179148059621	0.000516356438887383	0.00112207217706315	0.174379692255102
0.000935207709886959	0.000107806431284364	0.00052692084744968	0.00114502924319449	0.177947418297058
0.000940380619877209	2.26442784005791e-05	0.0005298354022454	0.00115136273804129	0.178931698011733
0.000956735419212249	2.06681160193236e-05	0.000539050130304611	0.00117138687097691	0.182043620943578
0.000968130383556854	2.93682983943337e-05	0.000545470355678818	0.00118533838919249	0.18421180718209
0.000969301593976224	2.16064558449643e-05	0.000546130246717103	0.00118677237029196	0.184434660210564
0.000976810073361025	3.74558513646381e-05	0.000550360723303941	0.00119596543871585	0.185863342318014
0.000981228642796458	0.000112440329728695	0.000552850262608262	0.00120137535050683	0.186704089261501
0.00099182929888694	3.79957366793734e-05	0.000558822953628277	0.00121435435088532	0.188721137841837
0.000992414433494769	4.96387730556086e-05	0.000559152633997927	0.00121507076524998	0.188832474811946
0.000992595932751205	2.11715278912917e-05	0.000559254895496537	0.00121529298535558	0.188867009732622
0.00100118929047044	4.35232534193623e-05	0.00056409662133348	0.00122581433348151	0.190502117959894
0.00100797538777384	2.75397699276705e-05	0.000567920088681069	0.00123412294746894	0.191793348221022
0.00104489757824556	7.8804834553513e-05	0.000588723030837451	0.00127932893472269	0.198818748464016
0.00104708481508189	2.54423574157659e-05	0.000589955378128111	0.00128200689611367	0.199234926756979
0.00107253512002215	2.15062097805742e-05	0.000604294755471961	0.00131316718606496	0.204077504519228
0.00107386321904532	5.06574553658189e-05	0.000605043041714077	0.00131479325501564	0.204330209656207
0.0011027005071504	5.40797446507851e-05	0.000621290735275417	0.00135010042563195	0.209817248433503
0.00111090857988178	0.00014309279125113	0.000625915381323453	0.00136015004691768	0.211379046241976
0.00111522423760678	6.39507358171968e-05	0.000628346937438361	0.00136543395791022	0.212200211574847
0.00112330115343368	2.76353969633784e-05	0.000632897686204957	0.00137532299616218	0.21373705339512
0.00113754949770535	6.67183552358867e-05	0.000640925581568811	0.00139276807353463	0.216448168852538
0.0011388514043331	2.03919022235225e-05	0.000641659110320013	0.00139436207361057	0.216695890209844
0.00115099258546579	1.62583797983149e-05	0.000648499774039783	0.00140922722848138	0.219006063463119
0.00115205736051395	5.37548018823377e-05	0.000649099696564839	0.00141053089455981	0.219208664413582
0.00115957373985559	8.30161747357757e-05	0.000653334624196815	0.00141973363536025	0.220638849691755
0.00117735687667537	3.44012640340568e-05	0.000663354115508256	0.00144150656503092	0.224022550716587
0.00118699503605418	8.28421266349792e-05	0.000668784510332891	0.00145330712465272	0.225856459441312
0.00119275458165083	4.79916293463119e-05	0.000672029591200547	0.00146035887162379	0.226952361729785
0.00120269177566303	0.000156279453815288	0.000677628470074951	0.00147252555675558	0.228843169515965
0.00121520321604762	4.05514838832368e-05	0.000684677747685384	0.00148784404158382	0.231223794153815
0.00121684108491565	0.000123579784197905	0.000685600566480334	0.00148984937978879	0.231535441003456
0.00123125933929149	0.000143601125313552	0.000693724193706658	0.00150750248799275	0.234278886245997
0.00124125055789723	0.000105618663482054	0.000699353511471447	0.00151973531858034	0.236179973606398
0.00125351546994267	7.76052154069989e-05	0.000706263888471684	0.00153475196441067	0.238513689861132
0.00125395142115703	0.000308336585879043	0.00070650951495758	0.00153528572486182	0.238596640838005
0.00126444344741422	6.63728384982273e-05	0.000712421001046128	0.00154813172341148	0.240593019787229
0.00127704076507141	2.26173037599316e-05	0.000719518664191277	0.00156355535278366	0.242989984793899
0.00128105529595042	4.78967714461603e-05	0.000721780557448282	0.00156847057664848	0.243753852967829
0.00128493945620686	6.63104010153158e-05	0.000723968996435997	0.00157322618017035	0.244492914764017
0.00130114867746367	0.000107735593734221	0.000733101701941797	0.00159307207338987	0.247577137706969
0.0013043598084748	1.55350223603717e-05	0.000734910938388161	0.00159700364802573	0.24818813830844
0.00132090025305083	4.89046818030006e-05	0.000744230263903844	0.00161725507723745	0.25133538504163
0.00132239223292332	2.54549089860623e-05	0.000745070884966374	0.00161908179505228	0.251619272742349
0.001324762150819	4.53191879387357e-05	0.000746406159614767	0.00162198342349896	0.252070210824509
0.00133154643030032	0.000154899651262149	0.000750228602753039	0.00163028981182076	0.253361095198006
0.00134032439039255	4.58997465801943e-05	0.000755174338466978	0.00164103717937887	0.255031328794067
0.00135845694347496	1.78396309587541e-05	0.000765390700175342	0.00166323791972108	0.258481515286386
0.00138262106813292	4.56571653375554e-05	0.000779005409408383	0.00169282346427654	0.263079364034658
0.00138754685902683	5.42885153390337e-05	0.000781780730745852	0.0016988543968275	0.264016622959481
0.00139148798661213	2.82216460149951e-05	0.000784001266638752	0.00170367974876648	0.264766524261146
0.00139267785716488	8.01822674187531e-05	0.000784671671291748	0.00170513657655413	0.264992927861976
0.0014042965338559	4.58618303495366e-05	0.000791217942139818	0.00171936199881857	0.267203681151632
0.00141200106382742	8.97675510092807e-05	0.000795558878831136	0.00172879510338916	0.268669666946177
0.00141230763453611	5.73137763353358e-05	0.00079573160890576	0.00172917045575485	0.268727999940573
0.00142543162286416	0.000143120373995085	0.00080312601228657	0.00174523891869001	0.271225177643507
0.00143491135538375	4.88815404325482e-05	0.000808467145213563	0.0017568455070852	0.27302894156695
0.00144333811034749	6.51931496243442e-05	0.000813215002635915	0.00176716287375882	0.274632349317544
0.00144897804688954	0.000178232680614219	0.00081639269258728	0.001774068176401	0.275705492894479
0.00145874199313802	3.6534740872812e-05	0.000821893959073211	0.00178602274421035	0.277563335819604
0.00146715344187814	0.000183778971440368	0.000826633192562808	0.00179632137058314	0.279163831165846
0.00147497418413082	6.05616268109489e-05	0.000831039606337951	0.00180589676061482	0.280651929348012
0.00147533858662324	6.73523018920553e-05	0.000831244920374673	0.00180634291980025	0.280721266332782
0.00149744171389925	8.50117956043872e-05	0.00084369840897665	0.00183340506527821	0.284926957104441
0.00149780587328962	8.06610500361777e-05	0.000843903586043188	0.00183385092681957	0.284996247832756
0.00150028398227696	2.46270173636068e-05	0.000845299818424422	0.00183688501991827	0.28546777206412
0.00150157265198786	8.81858391946976e-05	0.00084602588914535	0.00183846281326639	0.285712974756167
0.00153329647347677	9.42313037474988e-05	0.000863899932234014	0.00187730413474702	0.291749251053741
0.0015366907041142	0.000119452620958343	0.000865812331869861	0.00188145988891449	0.292395091087587
0.00154418430130739	7.99046041652955e-05	0.000870034423435041	0.00189063473620507	0.293820941473796
0.00154894547170079	1.94529828905478e-05	0.000872716993212784	0.00189646411429344	0.294726877097071
0.00154926149347719	3.4960873236766e-05	0.000872895048269932	0.00189685103815178	0.294787008401208
0.00155850767193566	4.21373295088456e-05	0.000878104590639528	0.00190817167271334	0.296546332633046
0.00156585732768078	0.000139180151156864	0.000882245581771941	0.00191717028410891	0.297944794441438
0.00158095499655962	5.71385059282531e-05	0.000890752009163524	0.00193565523904211	0.300817515838949
0.00159439870095147	4.29067667583075e-05	0.000898326549061057	0.00195211514896672	0.3033755277796
0.00159909063129945	6.79802642194333e-05	0.000900970107159474	0.0019578597524369	0.304268288696175
0.00160734173055703	9.93112376656953e-05	0.000905618995494352	0.00196796205360328	0.305838273412374
0.0016075546751965	1.97676647471913e-05	0.000905738974156495	0.00196822277412208	0.305878791629261
0.00161113546885857	2.913972001134e-05	0.000907756488352561	0.00197260694826178	0.306560130096519
0.0016141049246542	3.5299535712837e-05	0.00090942955856761	0.00197624262586197	0.307125145747045
0.00162085531888657	9.6014694521658e-05	0.000913232909857338	0.00198450752650114	0.308409582576903
0.00162116723051745	2.71927016754053e-05	0.000913408649149381	0.001984889418069	0.308468931819704
0.00162300693586275	2.50607062100644e-05	0.000914445187973175	0.00198714187642341	0.308818983271552
0.00162589563088866	2.1889913601116e-05	0.000916072755426887	0.00199067867391167	0.309368632100013
0.00162624275671467	2.96376818419636e-05	0.000916268335331194	0.00199110368026869	0.309434681752842
0.00164313929827309	2.42928167327369e-05	0.000925788295338807	0.00201179109974643	0.312649685133037
0.00164769826801488	0.000142180298268056	0.000928356939902354	0.00201737291180581	0.313517146860578
0.00166449541355665	5.11818437233923e-05	0.00093782089755589	0.00203793863495399	0.316713237581737
0.00166586525582546	0.000158111574646589	0.000938592703050617	0.00203961581259043	0.316973885449209
0.00167003897879153	4.32919512498065e-05	0.000940944289354992	0.00204472594459496	0.317768044028797
0.00167363107176251	4.97099264949078e-05	0.000942968169881569	0.00204912395313624	0.318451532481359
0.00167709039975438	0.0001468059595157	0.000944917247094902	0.00205335940978464	0.319109758968038
0.00168333625855807	0.000218063924606557	0.000948436329732118	0.00206100657832681	0.320298194903145
0.00168921056085477	6.32073609109158e-05	0.000951746067570518	0.00206819882860618	0.321415932617327
0.00168929488519124	2.68793950923155e-05	0.000951793578139977	0.0020683020718004	0.321431977500004
0.0016973491987171	8.87257716546742e-05	0.000956331592170138	0.00207816343673919	0.322964518648777
0.00170056601208852	4.51323346416908e-05	0.000958144030209225	0.00208210196861979	0.323576600466074
0.00170250556802676	3.32612533724127e-05	0.000959236827507475	0.00208447667986805	0.323945651071847
0.00170610301113255	3.86617992112075e-05	0.000961263722442074	0.00208888123889097	0.324630157525742
0.00171487007920275	2.74001786339974e-05	0.0009662033213016	0.00209961527071222	0.326298318633298
0.00172993475056473	5.23048429419372e-05	0.000974691157016261	0.00211805982486444	0.329164761401056
0.00173289196343566	0.000391269516996291	0.000976357329242654	0.00212168051273939	0.329727447519019
0.00175107401891201	2.98927260028041e-05	0.00098660158191359	0.00214394186174402	0.333187053120124
0.00175640870530241	3.77835453503734e-05	0.000989607285827288	0.00215047342885553	0.334202114972766
0.00175750042319935	9.87275036866108e-05	0.000990222388668466	0.00215181008263214	0.334409842495988
0.00179339752976775	6.4745658090128e-05	0.00101044777134445	0.00219576099998698	0.341240194053875
0.00179413271819824	0.000241851163543435	0.00101086199602087	0.00219666113398254	0.34138008263889
0.00179569457209917	2.37999925760023e-05	0.00101174198596555	0.00219857340263778	0.341677265677938
0.00181065368620619	3.82967486500336e-05	0.00102017034792091	0.00221688871689765	0.344523623451955
0.00181528366644642	5.25447876198343e-05	0.00102277900168419	0.00222255747124431	0.345404596760666
0.00181915562104738	0.00010386981121933	0.00102496056368165	0.00222729813067167	0.346141336115698
0.00184185962244341	7.46819037250855e-05	0.00103775260071218	0.00225509596131525	0.350461358706112
0.00185266978316912	0.000271900694912055	0.00104384333220476	0.00226833147041535	0.352518270953731
0.00187647679779781	5.10191544295905e-05	0.00105725683616837	0.00229747978437251	0.357048170296667
0.00187948993694116	9.79623327532177e-05	0.00105895451874093	0.00230116894603817	0.357621497832174
0.00190036496695627	3.20695087199568e-05	0.00107071606474819	0.00232672746054499	0.361593511384691
0.00190497039241563	3.06930684554231e-05	0.00107331088369615	0.00233236615104393	0.362469812512218
0.00191805585808112	0.000130841112540888	0.00108068358238636	0.0023483874484407	0.364959660283766
0.00193897542837603	0.000140118893045129	0.00109247022356941	0.0023740004962048	0.368940148774719
0.00194604892394813	2.93737475322013e-05	0.00109645561873015	0.00238266098862378	0.370286063978457
0.00195517982143401	4.78852645409246e-05	0.00110160020873978	0.0023938404779793	0.37202345302814
0.00196492212460571	8.67964049651945e-05	0.00110708928094182	0.0024057685469099	0.373877177799
0.00197793548384619	6.66537318987696e-05	0.00111442135295814	0.0024217015602126	0.376353305461032
0.00198816351805885	4.5540723281866e-05	0.0011201840989215	0.00243422433793357	0.378299453106254
0.00198828582237034	9.24761555239337e-05	0.001120253008417	0.00243437408222223	0.378322724659999
0.00200004952180217	0.000212064355556428	0.00112688098892698	0.00244877706427157	0.380561072271375
0.00201378958957959	2.25738569568929e-05	0.00113462250782226	0.00246559982914176	0.383175474999567
0.00203416939249072	0.000132932380965585	0.00114610502973394	0.00249055200827478	0.387053258806397
0.00203800433832678	0.000116258073183922	0.00114826574001097	0.0024952473557169	0.387782956288186
0.00204705834045453	6.00555379090144e-05	0.00115336700513473	0.00250633269760888	0.389505714010176
0.00204930031993963	0.000266198486653237	0.00115463019588666	0.00250907768361141	0.389932308505745
0.0020510109747087	0.000103405950388184	0.00115559402419039	0.00251117213783263	0.390257804752782
0.00205250654467187	4.72884780365571e-05	0.0011564366680053	0.00251300325120448	0.390542375560966
0.00205455505880871	3.1309325171987e-05	0.00115759085524478	0.0025155113663184	0.390932158277841
0.00205667678185635	3.23796646960659e-05	0.0011587862903278	0.00251810911536368	0.391335870880588
0.00205828241992697	0.000100322116187809	0.0011596909494361	0.00252007499152731	0.39164138498871
0.00206113912240863	0.000160496846561558	0.00116130049144107	0.00252357261868093	0.392184946409392
0.00207965936607308	3.83083281133211e-05	0.00117173528831408	0.00254624803117262	0.39570890104697
0.00208100392062504	5.81149998581816e-05	0.00117249284603783	0.002547894247585	0.395964737273235
0.0021326884343645	0.000250420744792536	0.00120161327296736	0.00261117460661805	0.405799050751052
0.00214444325144753	0.000113958471653658	0.00120823624892602	0.00262556671349017	0.408035708266106
0.00215352396896562	7.19197737583554e-05	0.00121335256620982	0.00263668476458981	0.409763549281027
0.00215575916237587	4.78136691230515e-05	0.00121461193350711	0.00263942144200597	0.410188852550627
0.00215900789723448	3.08598032520539e-05	0.00121644235695927	0.00264339905722143	0.410807008255189
0.00216439987822783	3.39664860822509e-05	0.00121948034217309	0.00265000077345083	0.411832971885666
0.00218039977407264	6.85436163306179e-05	0.00122849510818548	0.00266959037738223	0.414877365263193
0.002182369130952	0.00015491123855786	0.00122960469612483	0.00267200157565726	0.415252086267563
0.00218586306628498	0.000132382632280401	0.00123157327203288	0.00267627940408838	0.41591689769466
0.00218862271292903	0.000146408665197585	0.00123312813020289	0.00267965820013013	0.416441991735843
0.00220228205894028	0.000219364090457763	0.00124082416831241	0.00269638213264257	0.419041035063383
0.00224268382044184	4.18341790416786e-05	0.00126358759314739	0.00274584836127533	0.426728513553918
0.00225439135976671	3.87904616963759e-05	0.00127018393156225	0.00276018258323595	0.428956175254568
0.00226070826453599	0.000125576521050729	0.00127374304338204	0.00276791673748925	0.430158129519289
0.00226508056978591	0.000117171266834539	0.00127620651621639	0.00277327000534492	0.430990073506773
0.0022718264474512	5.10994528600453e-05	0.00128000732275222	0.00278152937608783	0.432273650943064
0.00227832341357963	8.54447941491078e-05	0.00128366788592128	0.00278948398994572	0.433509866531421
0.00229028104837034	0.000115396221060746	0.00129040513476008	0.00280412441834487	0.435785115353123
0.00229728849067142	5.81175853547082e-05	0.00129435331375453	0.00281270403789854	0.437118462216201
0.00230487201265699	0.000147668198378309	0.00129862607133464	0.00282198898534744	0.438561423116436
0.0023391289649659	0.000114911460862484	0.00131792734756524	0.00286393176635902	0.445079692969865
0.00235752115837459	0.000238623301647521	0.00132828999752521	0.00288645039946791	0.448579282739404
0.00235925809209327	5.07698260559553e-05	0.00132926863208667	0.00288857702853697	0.448909779235247
0.00236528201490845	0.000218172632720882	0.00133266267009672	0.0028959524679276	0.45005598611701
0.00236894778396653	4.11281607425398e-05	0.00133472806168654	0.00290044068239175	0.450753493347858
0.00237991790600464	2.82014075586916e-05	0.0013409089196284	0.00291387204143879	0.4528408423661
0.00238931591186378	0.00010341168961852	0.00134620400558554	0.00292537856712569	0.454629055681806
0.00238940297204158	7.70083001154899e-05	0.00134625305760066	0.0029254851599698	0.45464562112896
0.00239317250400267	0.000188625039424785	0.0013483769119641	0.00293010041739642	0.455362871931701
0.00239400177440877	7.37959366438459e-05	0.00134884414492267	0.00293111574143138	0.455520662042155
0.00240135805888438	0.0001237508524282	0.00135298887085778	0.00294012246876758	0.456920385137707
0.00240217303669016	0.000297358185244397	0.00135344805098579	0.00294112029353955	0.457075455711792
0.00240341862016448	0.000300261884373684	0.00135414984577774	0.00294264533390073	0.457312460134765
0.00240613521641235	3.21472175000925e-05	0.00135568044821166	0.00294597142083586	0.457829362726254
0.00240859470110978	0.000118644423644113	0.00135706618717361	0.00294898271113219	0.458297343205495
0.00241471811996945	5.04539349830039e-05	0.00136051628389618	0.00295647996932252	0.459462481779208
0.00241864256612748	6.01090865752893e-05	0.00136272742103018	0.00296128489721898	0.460209209008543
0.0024246703674145	6.55296795776504e-05	0.00136612364427432	0.00296866508524872	0.461356153869771
0.00242545310054734	9.66096827421047e-05	0.00136656465689786	0.0029696234309908	0.461505089062172
0.0024259820238963	0.000108658504107775	0.00136686266635207	0.00297027102263851	0.461605730388589
0.00242864885796816	4.0126991368188e-05	0.0013683652314554	0.00297353618284511	0.462113164441076
0.00243597458313529	5.81546866990905e-05	0.001372492739465	0.00298250549464096	0.463507072839014
0.00244737687750867	8.2316003597428e-05	0.00137891709477202	0.00299646598743758	0.465676653804808
0.00247196684982409	0.000107697722667342	0.00139277173787868	0.00302657292207098	0.470355531067284
0.00248679961449438	3.98060661834921e-05	0.00140112891120772	0.00304473353936011	0.473177847598053
0.00249043146297367	3.90167326582253e-05	0.00140317519104296	0.00304918022288469	0.473868900562757
0.00249061185620265	8.07681009360368e-05	0.00140327682937641	0.00304940108881662	0.473903225033168
0.00249670363259866	5.77559045620034e-05	0.00140670909789505	0.00305685960529659	0.475062342811011
0.00249902316453942	9.38698013681821e-05	0.001408015983759	0.00305969954328534	0.475503693664035
0.00250967202349534	0.000207689625100979	0.00141401583355302	0.00307273756123849	0.477529914084397
0.00251913772559992	0.00012170308825789	0.00141934906137181	0.00308432697137984	0.479331008359061
0.00252415324671313	9.44158199007528e-05	0.0014221749390964	0.00309046776586163	0.480285340775304
0.00252633437677828	7.89943742577024e-05	0.00142340384567004	0.00309313825037705	0.480700357097329
0.00254335106975479	5.05483663414437e-05	0.00143299150217578	0.00311397277823055	0.483938222387673
0.00255527181484034	0.00010391493502224	0.00143970796637546	0.00312856804041597	0.48620645199028
0.00258322407795211	3.10211974838347e-05	0.00145545701336392	0.0031627916234105	0.491525091907074
0.00259221048802401	5.86153628957329e-05	0.00146052019532935	0.0031737942084137	0.493234988494913
0.00259342234155037	3.56497826812034e-05	0.00146120298577295	0.00317527795123518	0.493465574924097
0.00260449921072478	0.000108415537600129	0.0014674439878848	0.00318884000701548	0.495573235341722
0.00260881159954174	4.70193666164373e-05	0.00146987370221027	0.00319411991569385	0.496393778680458
0.00261465835983865	8.27343343468434e-05	0.00147316792215513	0.00320127844469995	0.497506275817986
0.00261594273571539	0.000321429437440166	0.00147389157361585	0.00320285098085679	0.497750661497175
0.00261898561638911	3.75878033656013e-05	0.00147560601335624	0.00320657655680987	0.498329648126957
0.0026320008524992	6.71488169150912e-05	0.00148293914285078	0.00322251186807345	0.500806132911925
0.00263213363512548	5.71331818658063e-05	0.00148301395610697	0.00322267444157292	0.500831398235659
0.00264354250670271	9.36318236775347e-05	0.00148944201718508	0.00323664298722281	0.503002230684294
0.00264539043762249	6.82706787118445e-05	0.00149048319051583	0.00323890551662683	0.503353847264097
0.00265754403175142	3.92132366543109e-05	0.00149733084804722	0.00325378586945169	0.505666382410489
0.00265798498704266	9.21985543847403e-05	0.00149757929396282	0.0032543257566854	0.505750285542204
0.0026612079958978	0.000186770062833716	0.00149939522270185	0.00325827187405731	0.506363546210264
0.00267744370615399	0.000172970035806764	0.00150854285281303	0.00327815019930089	0.509452809369425
0.00271331544698847	0.000267133427485242	0.00152875394376125	0.00332207005991104	0.516278334441378
0.00271518370145034	6.91191536128622e-05	0.00152980656791501	0.00332435747261066	0.516633818099892
0.00273167650120949	0.000148003016535899	0.00153909904907629	0.00334455056749957	0.519771999176286
0.00273779141993942	0.000202393715422674	0.00154254435660017	0.00335203741848628	0.520935520380812
0.00274019989869947	3.89768643763386e-05	0.00154390135746295	0.00335498625924375	0.521393795663194
0.00274627007940787	0.000185807581148997	0.00154732145839793	0.00336241833486608	0.522548804303753
0.00274675939807802	6.81476127511073e-05	0.00154759715352503	0.0033630174362003	0.522641909817308
0.00274696472449113	8.39136243493753e-05	0.00154771283987623	0.00336326882928108	0.522680978469893
0.0027512327628224	5.09523475234334e-05	0.00155011756596079	0.0033684944370778	0.523493082983369
0.00275140453979643	0.000134127642650298	0.00155021434966752	0.00336870475362727	0.523525767988774
0.00275326095131711	3.5573103259366e-05	0.00155126030119399	0.0033709776663248	0.523878998221927
0.0027576856465422	3.52922239078139e-05	0.00155375329193076	0.00337639507827659	0.52472091075508
0.00276475065829593	5.94577363554491e-05	0.00155773390708303	0.0033850451834628	0.526065211693273
0.00277578477059591	0.000180515435117221	0.00156395081883689	0.00339855488951255	0.528164736511344
0.00278725028992842	4.91146615850073e-05	0.0015704107967641	0.00341259279230735	0.530346347658385
0.00280943445910639	5.642430744627e-05	0.00158290994652478	0.00343975416210382	0.534567458744778
0.00281923339615192	8.43027935727102e-05	0.00158843092775447	0.00345175157118283	0.536431959572641
0.00282222580011738	0.000133620612624369	0.00159011692757758	0.00345541534556342	0.537001341705127
0.00282848266833442	5.17501355137338e-05	0.00159364221321027	0.00346307599357076	0.53819187246536
0.00284258733458378	0.000338524812432621	0.00160158915656271	0.00348034515757632	0.540875649468614
0.00287504400187383	4.28557941547117e-05	0.0016198761044278	0.00352008374483406	0.547051368605322
0.00289600097554216	6.30949577726518e-05	0.00163168381966427	0.00354574258772576	0.551038974054009
0.00290221337455383	0.000267541075696124	0.00163518405016635	0.00355334878949629	0.552221043399535
0.00290772507875566	4.10490795656348e-05	0.00163828949061365	0.00356009708981951	0.553269787462229
0.0029093271488995	3.90326368310964e-05	0.00163919213945727	0.00356205859756263	0.553574622680134
0.0029133107727984	7.85057841393958e-05	0.0016414366189013	0.00356693598021242	0.554332610002935
0.00292535904388259	3.63455332267122e-05	0.00164822493463358	0.00358168737990199	0.556625104720103
0.00293037881781497	0.000213869370846351	0.00165105320850949	0.0035878333813581	0.557580246345057
0.00293350308140113	8.97593805231704e-05	0.00165281350154291	0.00359165859914862	0.558174718175618
0.00296032026936889	0.000317951033460908	0.00166792301706619	0.0036244924435645	0.563277380733189
0.00296813578181429	4.972791213392e-05	0.00167232648422929	0.0036340614304391	0.564764483809529
0.00297039341353234	0.000122710583742047	0.0016735984938647	0.00363682558038159	0.565194056546623
0.0030133420303609	0.000257586670762661	0.00169779688459309	0.00368941007225805	0.573366140034878
0.00301534533352255	0.000286556699065854	0.00169892559876901	0.00369186283294287	0.573747320196135
0.00304274653978334	0.000388705635669977	0.00171436416570072	0.00372541172495459	0.578961107316154
0.00304637581763912	7.37358536414022e-05	0.00171640899717852	0.00372985526111533	0.579651671153376
0.00306153952237431	0.000326295158594594	0.00172495263092432	0.00374842106759163	0.582536957577891
0.00306471148320538	7.0834354333469e-05	0.0017267397978515	0.00375230468389568	0.583140505041041
0.00306666353864517	4.71772500610752e-05	0.00172783963770072	0.00375469469901139	0.583511933999785
0.00306850391385776	4.69510960549111e-05	0.00172887655394553	0.00375694797752333	0.583862112911185
0.00307266840390152	6.69297559136355e-05	0.00173122293817637	0.00376204680512349	0.584654514688854
0.00309723124498966	9.62425324824352e-05	0.00174506229482951	0.00379212052141606	0.589328229534714
0.00310983333822137	8.89387993802988e-05	0.00175216264866014	0.00380754999780222	0.591726103217776
0.00311955137938779	0.000104191967897963	0.00175763805100427	0.00381944836134701	0.593575211515524
0.00312859583517106	0.000108283466578019	0.00176273393746419	0.00383052201509377	0.595296152798958
0.00313061360653574	3.39118026875697e-05	0.00176387080340983	0.00383299249004205	0.59568008590951
0.00314630784569959	0.000285512387696279	0.00177271335433495	0.00385220786070485	0.598666320209979
0.0031470680770761	7.67670516409939e-05	0.00177314168887176	0.00385313865623683	0.598810973862156
0.00314769386229465	0.000204862791862009	0.0017734942728745	0.00385390484151073	0.598930045660748
0.00315528711002687	6.54501639277805e-05	0.00177777251019822	0.003863201696757	0.600374857135379
0.00317304357582919	0.000176173021088135	0.00178777697435019	0.00388494197154769	0.603753483310269
0.00319196895822057	0.000118186173724592	0.00179844003713572	0.00390811341896819	0.607354526053231
0.00319674351977982	6.97855168518476e-05	0.00180113015185185	0.00391395919264071	0.608263009691666
0.00320531615783601	7.63998846529692e-05	0.00180596020368061	0.00392445517247684	0.609894175467946
0.00321555452258771	4.53729989927868e-05	0.00181172877014394	0.00393699059847829	0.611842288765026
0.00322218408527235	5.14983350865035e-05	0.00181546404173237	0.00394510755801923	0.61310373427248
0.0032241755258119	9.56420527769814e-05	0.00181658607219216	0.00394754579460529	0.613482657263545
0.00323980059275443	5.88058343691122e-05	0.00182538964965179	0.00396667647369077	0.616455729762577
0.00325446235516583	6.33562954513813e-05	0.00183365047576904	0.00398462772295901	0.619245508697461
0.00325939329436729	6.85228797406653e-05	0.00183642869779962	0.00399066495888256	0.62018374722074
0.00326056314392539	0.0001060113825216	0.00183708782209256	0.0039920972738004	0.620406341310221
0.00327102026882654	0.000179925187297915	0.00184297964383071	0.00400490054058804	0.622396079375141
0.00328285665001603	9.00018634806949e-05	0.00184964857517204	0.00401939251114423	0.624648256567852
0.00329257984868874	0.000470926060331031	0.00185512688339204	0.00403129718932405	0.626498346214336
0.00329636788039517	3.72232111986627e-05	0.0018572611610032	0.00403593509706617	0.627219117071427
0.00329774104302562	4.59101874750543e-05	0.00185803483727775	0.00403761634001456	0.62748039672343
0.00330411302995361	0.000242635173663292	0.00186162498384785	0.00404541793456147	0.628692831791333
0.00331982115665966	3.875920970601e-05	0.00187047535938299	0.00406465030855091	0.631681708555385
0.00333214477960646	0.000277856242140303	0.00187741881566358	0.00407973883755598	0.634026596075343
0.00333478620758762	5.06816037198256e-05	0.00187890706630084	0.00408297289160624	0.634529195962898
0.00335278073169163	8.30885396036915e-05	0.00188904565881897	0.00410500463503467	0.637953118877507
0.00335793338968701	0.000151953802698245	0.00189194880310314	0.00411131333418497	0.638933545127125
0.00337498598996302	6.42041189111265e-05	0.00190155669073464	0.00413219182543586	0.642178242708534
0.00339239179381347	9.23765124494679e-05	0.00191136358263523	0.004153502764385	0.645490146391364
0.00340538415606102	9.78150303314091e-05	0.00191868382438838	0.00416941006984687	0.647962278833245
0.00340972994364643	9.63217682415228e-05	0.00192113235646655	0.00417473087058188	0.648789177150206
0.00346464892950939	5.36213812673807e-05	0.00195207517084461	0.00424197138213329	0.659238932478869
0.00346969736863062	0.000175271794995932	0.0019549195954488	0.00424815248004888	0.660199528396273
0.00350413931209983	8.72935696338936e-05	0.00197432510060961	0.00429032175650783	0.666752997595356
0.00351468211520322	4.48931502382879e-05	0.00198026519572111	0.00430322992410633	0.668759038150871
0.00353020025965865	8.23298299424089e-05	0.00198900853021338	0.0043222296917662	0.671711765885479
0.00354883131074774	5.81844486807242e-05	0.00199950575893055	0.00434504077223841	0.675256804497132
0.00357862607425782	4.84796059641932e-05	0.00201629291954988	0.00438152023573348	0.680926027696794
0.0036203589374934	8.9625448201205e-05	0.00203980632243364	0.0044326162097099	0.68886678266748
0.00362487111092638	0.000202875304767885	0.00204234860071474	0.00443814072632429	0.689725340188794
0.00363901685991717	7.67241784319901e-05	0.00205031869117402	0.00445546019032148	0.692416934244498
0.00364244924506118	0.000184161648284065	0.00205225258807173	0.00445966265927278	0.693070034158586
0.00367085491475351	0.000120369979961928	0.00206825709636269	0.00449444137433938	0.698474946386438
0.00367210882487378	0.00017231325611605	0.00206896358260765	0.00449597660949719	0.698713535168719
0.00370238728231739	8.17046053610019e-05	0.00208602326922803	0.0045330482876337	0.704474793630493
0.0037173657640915	6.6219291805722e-05	0.00209446254344111	0.00455138731485588	0.707324836603336
0.00372869579418841	0.000142210188210407	0.00210084618313645	0.00456525933029151	0.709480667424268
0.00376098404298466	7.53065420408461e-05	0.00211903823955193	0.00460479171298313	0.715624340593243
0.00376287579796341	0.000236200697989437	0.00212010410452078	0.00460710789873387	0.715984295832019
0.00376707142921159	7.46788572292904e-05	0.00212246803453283	0.00461224485432362	0.716782623028058
0.00377936120653895	0.000121458533108124	0.00212939242129294	0.00462729194416623	0.719121070544827
0.00378137122470032	5.18748843340364e-05	0.00213052491887802	0.00462975292641628	0.719503528408217
0.00382817046778905	8.08447396675585e-05	0.00215689285465059	0.00468705196419093	0.728408292983888
0.00385139980990735	0.000107738509347008	0.00216998088258842	0.00471549300006396	0.732828275213494
0.00385891124594237	5.68683780278228e-05	0.00217421302503044	0.00472468968848677	0.734257519899994
0.00386914613488699	8.92799551422961e-05	0.00217997963313178	0.0047372208588552	0.736204971835005
0.00387224464018194	0.000108616424010753	0.00218172541326011	0.00474101453927001	0.736794542485423
0.00392211535699281	9.8780356388411e-05	0.00220982389885549	0.00480207416113146	0.746283734256742
0.00397056110922655	0.000108730135426276	0.00223711952158457	0.00486138911590555	0.755501789717936
0.00397252040338199	0.00017612289371986	0.0022382234399183	0.00486378799380217	0.755874596029259
0.00398093123417376	0.0001906096776346	0.00224296232523938	0.00487408586358479	0.757474973794865
0.00399664367728817	5.49528143517403e-05	0.00225181513275346	0.00489332352240406	0.760464671867046
0.00400065321910992	0.00010439447575781	0.00225407421504317	0.0048982326378756	0.761227590743987
0.00400714529936839	9.798999505866e-05	0.00225773202538343	0.00490618126967852	0.762462876669416
0.00401615159731982	6.89761032606701e-05	0.00226280641270804	0.00491720820457036	0.764176557439925
0.00402537192275788	9.69875805960674e-05	0.00226800138879968	0.0049284971857739	0.765930962466971
0.00405340233960949	4.78599581767557e-05	0.00228379446967967	0.00496281645694197	0.771264473151079
0.00408386442213661	9.4864722189787e-05	0.00230095761554618	0.00500011295795816	0.777060671027064
0.00411351679268226	9.97951138703929e-05	0.0023176645481898	0.00503641808145748	0.782702800288004
0.00412758261479683	6.20322228434784e-05	0.00232558960572543	0.005053639686327	0.785379186191402
0.00414403041026916	0.000152333766010608	0.00233485673027681	0.00507377767984731	0.788508804039959
0.00414499739575796	0.000115749604419064	0.00233540155556843	0.00507496161647528	0.788692798001359
0.00417604332347673	5.57463321735672e-05	0.00235289365531321	0.0051129729531487	0.794600087502704
0.00417660231425761	0.000112163552165508	0.00235320860555672	0.00511365735810385	0.794706449934548
0.00418577622090731	0.000173708689782494	0.00235837742807088	0.00512488950608252	0.796452022588359
0.00420897848046736	5.10349245371908e-05	0.00237145019697655	0.00515329738320288	0.800866851661864
0.00422937892275411	0.000258082171025703	0.00238294434766044	0.00517827483232535	0.804748562642965
0.00425872954107173	6.35034186001344e-05	0.00239948126508905	0.00521421050300474	0.810333275749793
0.00427088449371725	0.000186673208830621	0.00240632968804471	0.00522909251914046	0.812646069389036
0.0042934313920898	0.000145284063015435	0.00241903320906168	0.00525669799940635	0.816936199072066
0.00429849546310254	6.16489227632148e-05	0.00242188644108853	0.0052628982363569	0.817899769360544
0.00430617768013762	9.71123216127913e-05	0.00242621480607915	0.00527230402190032	0.819361509542688
0.0043075691392034	0.000167907688461236	0.00242699879105096	0.0052740076662395	0.819626270563994
0.00430989241929109	5.77521809214212e-05	0.00242830778872043	0.00527685219330286	0.820068334598785
0.00432360297218644	8.35390299954024e-05	0.00243603267814792	0.00529363882138511	0.822677121358515
0.00436846404403381	5.74974089819078e-05	0.00246130859679725	0.00534856484327656	0.831213098802762
0.00437768535363637	0.000111049692585442	0.00246650412739333	0.00535985502945009	0.832967691092534
0.00438197133116944	8.25882225517798e-05	0.00246891896090032	0.00536510260125586	0.833783209002417
0.00439336878275491	0.000298103274921712	0.00247534058765204	0.00537905716474522	0.835951868502735
0.00442316317406357	0.000119631649784829	0.00249212753856316	0.00541553617253231	0.841621020881446
0.00442336630494428	0.000104751344729308	0.00249224198789312	0.00541578487749494	0.84165967177729
0.00443794524639382	8.74472274389366e-05	0.00250045615048217	0.00543363472423821	0.844433691885372
0.00446748662283557	6.30412466072554e-05	0.00251710054610141	0.00546980395119436	0.85005470165163
0.00446926488414184	5.52903705166017e-05	0.00251810246572268	0.00547198118003477	0.850393061788277
0.00450982098480143	7.19671551677521e-05	0.0025409528493357	0.00552163637508306	0.858109907289296
0.0045165765067854	0.000296012245880891	0.00254475908973668	0.0055299075539268	0.859395319806282
0.00453522093754043	5.4920631399433e-05	0.0025552638569129	0.00555273501590317	0.862942904244944
0.00457344733353744	0.000237505231856911	0.00257680162308045	0.00559953781790711	0.870216463269895
0.0046021448126612	0.000140985023060547	0.0025929705445508	0.00563467381224872	0.875676899778001
0.0046164808243843	0.000318867677518051	0.00260104783408381	0.00565222622598563	0.878404696232048
0.00463334017699876	0.000163813665985139	0.00261054684085316	0.00567286811287405	0.881612623455222
0.00464395653108756	5.3698165854185e-05	0.00261652837654215	0.00568586633322584	0.883632658985148
0.00466670898988181	0.00010441855930399	0.00262934771575702	0.00571372349308297	0.887961901846959
0.00467482554861466	0.000280314504646368	0.002633920800389	0.00572366106845233	0.889506286753825
0.00474106954112369	0.00024979837871136	0.00267124442411715	0.00580476744493672	0.902110917062272
0.00475913066547023	0.000147073000868174	0.00268142054097968	0.00582688073091913	0.905547512392935
0.00477061085561825	9.44420265542486e-05	0.00268788878483362	0.00584093659604712	0.907731915041446
0.00478104635633448	0.000476566130265309	0.00269376842293191	0.00585371338708609	0.909717538546713
0.00478871152868436	7.59872352745786e-05	0.00269808718449456	0.00586309830382938	0.911176035537361
0.00480417103349692	0.000103579196119459	0.00270679747985555	0.00588202627556074	0.914117605565562
0.00484535222442907	0.000149372766764418	0.00273000005592025	0.00593244680502	0.921953390633735
0.00485489028004389	0.000174922053843535	0.00273537404962718	0.00594412480177599	0.92376825203222
0.00495792807421333	6.06166348060317e-05	0.0027934282778474	0.00607027997161787	0.943373853296655
0.00496951395427974	9.09960349440899e-05	0.00279995607020679	0.00608446523906586	0.945578366181567
0.0049794183291067	0.00042661335764802	0.00280553645788128	0.00609659174175897	0.947462929270271
0.00499280033214409	8.53400394304459e-05	0.00281307623359788	0.00611297610712317	0.950009200934794
0.00500497995498334	6.46424993439728e-05	0.00281993855639552	0.00612788832841328	0.952326688715496
0.0050067723727684	0.000252460560638579	0.00282094845215259	0.00613008288985456	0.952667742487782
0.00504640838354053	0.000193520548938183	0.0028432804327007	0.00617861156528997	0.960209517126668
0.00504738782056053	0.000174292066806866	0.00284383227351554	0.00617981074705255	0.96039588031345
0.00505380078953448	8.59650919321856e-05	0.00284744551045815	0.00618766251830415	0.96161611327395
0.00505515837020742	0.000186395969604718	0.00284821040744426	0.00618932468335488	0.961874428056142
0.00505797365467738	7.37529611822077e-05	0.00284979661344217	0.00619277160002581	0.962410108630523
0.00507758314545117	6.95666953917919e-05	0.00286084512104894	0.00621678064116479	0.966141320660139
0.00514472408732942	0.000156645343353155	0.00289867410985975	0.00629898520497832	0.978916618749507
0.00516163764924854	7.13798306064668e-05	0.0029082036595903	0.00631969346347439	0.982134860692851
0.00516756725794372	0.000462633346988453	0.00291154455852186	0.00632695342859764	0.983263121877696
0.0051735676381843	0.000200128989476291	0.00291492533202057	0.00633430004344382	0.984404849176689
0.00517705587232319	0.000148273546478684	0.00291689069572441	0.00633857089157082	0.985068575804333
0.00519969977484972	7.50857734109838e-05	0.0029296488714566	0.00636629513966972	0.989377163032781
0.00520360457868621	9.36638504454998e-05	0.00293184894158527	0.00637107601832843	0.990120152803187
0.00521042114314876	5.91171089767711e-05	0.00293568957493906	0.00637942193503256	0.991417180228161
0.00522066872844767	0.000114197075932754	0.00294146333650337	0.0063919686502866	0.993367047972444
0.00524677495499526	8.6367154850913e-05	0.00295617227749132	0.00642393202324695	0.998334431759509
0.00527410597151389	7.72726477357421e-05	0.00297157129765914	0.00645739497787104	1.00353486346843
0.00528187648988356	0.000228206087565518	0.00297594941396546	0.00646690887587888	1.00501340525983
0.00529532274577774	7.65394605069391e-05	0.00298352539144714	0.00648337190975636	1.00757190268969
0.00530303207150186	0.000117719025748694	0.00298786903019273	0.00649281088604594	1.009038801
0.00530688227930273	8.51582654231817e-05	0.00299003833946576	0.00649752491959989	1.00977140246471
0.00530711061637422	0.000338733450530256	0.00299016699063267	0.00649780448596931	1.00981484948929
0.00530729930242327	6.21144647796028e-05	0.00299027330136114	0.00649803550528377	1.0098507518829
0.00533669933077669	0.00049279666229629	0.00300683805771566	0.00653403167154694	1.01544486652512
0.00534206240539542	6.44221739030298e-05	0.00300985975631058	0.00654059799601872	1.01646532997127
0.00536996841752847	0.000227506574323009	0.00302558274427002	0.00657476495124755	1.02177516944496
0.00537291540469303	0.000129344673154646	0.00302724315506189	0.0065783731191946	1.02233590985817
0.00537675739559519	9.40626415804292e-05	0.0030294078347161	0.00658307709232115	1.0230669478457
0.00537886852504368	0.000114676985430491	0.0030305973010842	0.00658566187100635	1.02346864474264
0.00539260892203395	0.000333676265501094	0.00303833900546696	0.00660248503895146	1.02608311011215
0.00541297596167342	8.39865648366327e-05	0.00304981433621261	0.00662742159126798	1.02995846537694
0.0054149670652666	7.97031023325366e-05	0.0030509361768279	0.00662985941531106	1.03033732425527
0.00544057705846128	9.94164738704622e-05	0.00306536552677298	0.00666121522088864	1.03521028683183
0.00544069168208926	7.66310848809884e-05	0.00306543010876751	0.00666135556126933	1.03523209693718
0.00546850381784569	0.0004577153547327	0.00308110020428458	0.00669540757818523	1.0405240740059
0.00549798840799489	7.48685487912627e-05	0.00309771260499923	0.0067315072783774	1.04613427871348
0.00550317326172004	0.000147522103980706	0.00310063388921217	0.00673785539663402	1.04712083103215
0.00555604232212224	6.70737665140346e-05	0.00313042172117349	0.00680258606510571	1.05718053510315
0.00555851864492558	0.000130679105011777	0.00313181694717115	0.00680561797127514	1.05765171946685
0.00556676706722779	0.00011872538205872	0.00313646432723838	0.00681571699488934	1.05922119482317
0.00559776585533461	8.7418572794964e-05	0.00315392986727454	0.00685367061579157	1.06511951479598
0.00560526767266762	8.12248097468622e-05	0.00315815659028455	0.00686285552747759	1.06654692927602
0.00563085575901452	7.00774248872938e-05	0.00317257359733014	0.00689418451122618	1.07141572350907
0.00567313339785657	9.13623732511033e-05	0.00319639394125088	0.00694594748569229	1.07946013610758
0.00567589393165551	0.000221571143077015	0.00319794929926741	0.00694932736792921	1.07998539895286
0.00569144937754677	0.000784921289628332	0.00320671365037857	0.00696837280590814	1.08294522424888
0.00569530201589865	0.000122465304151914	0.00320888432908885	0.00697308981532781	1.08367828818878
0.00571962365337516	0.000199038688464366	0.00322258778522482	0.00700286821199681	1.08830610781851
0.00572486053059185	8.19323498260861e-05	0.00322553838085383	0.00700928002564285	1.08930255894995
0.00572963500591029	7.0717825491413e-05	0.00322822844697959	0.00701512569372569	1.09021102617884
0.00573284296122245	0.000199806776665882	0.00323003589415288	0.00701905338016848	1.09082142252158
0.00574606759999398	0.000100161818594808	0.00323748700666515	0.00703524507530101	1.09333775157065
0.00575204722958645	8.53658236893642e-05	0.00324085608869792	0.0070425662839207	1.09447553052296
0.00577231548356703	0.000101636469193681	0.00325227576098128	0.00706738188720424	1.09833208926505
0.00578526394990154	0.000166327103368589	0.00325957127061197	0.00708323544834457	1.10079586937591
0.0058018538751172	0.00015436321179633	0.00326891847483334	0.00710354745958379	1.10395253107859
0.00581255948272068	8.91015936004308e-05	0.00327495029832164	0.00711665495820966	1.10598954939465
0.00581499769055801	6.33574534552712e-05	0.00327632404933577	0.00711964019800736	1.10645348140176
0.00583048310356156	0.000205058504663119	0.00328504894205926	0.00713859989064524	1.10939998113237
0.0058909585548878	0.000180763875775908	0.0033191224165675	0.00721264350633821	1.12090699750969
0.00591607293645873	7.21152916735552e-05	0.00333327252576849	0.00724339250575234	1.12568565717579
0.00591616900262991	0.000349294429153972	0.00333332665199934	0.00724351012515846	1.12570393624577
0.00594376076207441	0.000249079785913717	0.00334887258165255	0.00727729232252592	1.13095398102992
0.00599650294995044	8.49933395465128e-05	0.00337858893026495	0.0073418676535777	1.14098954432636
0.00600155058201221	8.06751461877064e-05	0.00338143290015045	0.0073480477633635	1.14194998667987
0.00601856839609477	0.000127973874411269	0.00339102118831716	0.00736888366385255	1.14518806528961
0.00605179215314404	0.000119090254589405	0.00340974033491399	0.00740956144375963	1.15150974306295
0.00619298786053168	7.07873305291303e-05	0.00348929374428648	0.00758243556815271	1.17837587273514
0.00619399682182435	8.37541664081785e-05	0.00348986221986015	0.00758367089820093	1.17856785367723
0.00619886780695457	0.000435513630138814	0.00349260666217546	0.00758963472886451	1.17949468439011
0.00622121996266882	9.4128540918154e-05	0.00350520046000973	0.00761700177435703	1.18374775925327
0.00623876983425172	0.000171981315752141	0.00351508852349479	0.00763848910381791	1.18708707554269
0.00625269779918675	0.000249236989407513	0.00352293590863632	0.0076555419221172	1.18973723055758
0.00627174907088954	0.000223604890669519	0.00353366990080143	0.00767886750315039	1.19336222699309
0.00627436116903652	0.000138720377288804	0.00353514162623173	0.0076820656469775	1.1938592461223
0.00630070604220969	0.000127446629615002	0.00354998502706297	0.00771432120889442	1.19887203859285
0.00631168747192332	7.6103184524777e-05	0.0035561722560494	0.00772776641258695	1.20096153918839
0.00631198719447774	0.00024666005324621	0.00355634112769218	0.0077281333803588	1.20101856914459
0.00631656856809206	0.000119201462995476	0.00355892239519231	0.00773374262278385	1.2018902937875
0.00631694535665186	0.000137367336100724	0.00355913468786822	0.00773420394695275	1.20196198754147
0.00639276391142257	0.000104391869193467	0.00360185287411691	0.0078270330174056	1.21638842558066
0.00641929830246512	9.0400203211884e-05	0.00361680305434628	0.00785952061708308	1.22143727872012
0.00642921610686969	0.000165231329756223	0.00362239100860122	0.00787166356238978	1.22332439713276
0.00645657449534481	0.000100132272518536	0.00363780545085585	0.00790516003009363	1.22853003706327
0.00645872260753347	0.000144573911281098	0.0036390157542814	0.00790779008890056	1.22893877088159
0.00652937334039933	0.000211222413658989	0.0036788222524968	0.00799429189414589	1.24238189734577
0.00653925490822357	7.49528116457199e-05	0.00368438979010049	0.00800639047289765	1.24426212081319
0.00654051189037381	8.45412837899191e-05	0.00368509800720866	0.00800792946932057	1.24450129412851
0.00658123104651879	0.000142148765224523	0.00370804026061022	0.00805778430269204	1.25224916514648
0.00659485828889865	8.73512768132881e-05	0.00371571821068196	0.00807446892886026	1.25484209992918
0.00664410077320311	0.000108106369118233	0.00374346273340771	0.00813475936909092	1.26421175424221
0.00664910168049866	0.000685088708673953	0.00374628037731976	0.00814088227102548	1.26516330600232
0.00665995084500581	7.02126903150103e-05	0.00375239308457795	0.0081541655347255	1.26722763972657
0.00671586287302807	0.000199650915725288	0.00378389540526738	0.00822262188560339	1.27786634697109
0.00676562047003903	0.000223326704162349	0.00381193015616492	0.00828354300830847	1.28733401477919
0.00679589493643711	0.000129292985447899	0.00382898759412429	0.00832060979997556	1.29309451384148
0.00680040320166512	0.000113764551447768	0.00383152767041895	0.00832612953154702	1.29395232772586
0.00681538086757553	0.000327095443560999	0.00383996648495286	0.00834446755985998	1.29680221545959
0.00683307571385096	0.000110594980353773	0.00384993623102778	0.00836613239027665	1.30016911692818
0.00686283006536192	9.94053218725565e-05	0.00386670062245409	0.00840256237500851	1.30583065070137
0.00688273743286385	0.000102796890990782	0.00387791696171619	0.00842693612396692	1.30961854147111
0.00690853155308216	0.000394395350986733	0.00389245005371371	0.00845851736697853	1.31452653896892
0.00702342077614302	0.00018834222156937	0.00395718169155	0.00859918293115421	1.33638718063999
0.00703082172259302	9.75923490600293e-05	0.00396135158122709	0.00860824434074592	1.33779540182959
0.00705780709297256	0.000212389358359526	0.00397655585518557	0.00864128410068	1.34293006543435
0.00706767339529461	0.000238157853265976	0.0039821147918001	0.00865336398898869	1.34480738424575
0.00710495052345558	0.000337957710128422	0.00400311771527195	0.0086990045471185	1.35190032055031
0.00718984672069475	0.000100323759534168	0.00405095048623996	0.00880294790370894	1.36805401449685
0.00723490253188639	0.000109729660557769	0.00407633612620487	0.00885811235631642	1.37662704613042
0.0072915850864725	0.000272487101557917	0.00410827258201296	0.00892751210772356	1.38741236595238
0.00731785322771181	0.000313771796808642	0.00412307275003603	0.00895967372226705	1.39241055819096
0.00732359473880076	0.000119074509667443	0.00412630766978331	0.00896670338854037	1.3935030289486
0.00733680083155718	8.44534298250239e-05	0.00413374833297841	0.00898287237670698	1.39601582913936
0.00734174180972174	0.000191307554588125	0.00413653221122727	0.00898892190391749	1.39695597783462
0.00736435624427092	8.44979398973552e-05	0.00414927378391882	0.00901661007265618	1.40125895801937
0.00739032813273296	9.54179901804892e-05	0.00416390703526354	0.00904840896767771	1.4062007805164
0.00740107308275134	0.000507013502720848	0.00416996102531258	0.0090615646355123	1.40824528474287
0.00740511351766049	0.000135131659367878	0.00417223751358778	0.00906651157518931	1.40901408182751
0.00746755646560862	0.000157549553611909	0.00420741952791706	0.00914296411153607	1.42089546524721
0.00749669184229324	0.000162847210550209	0.00422383517249645	0.00917863624935386	1.42643922307483
0.00750947657320655	0.000158438785120057	0.00423103842924471	0.00919428933968595	1.42887184829338
0.00753263760768346	0.000285525287704784	0.00424408797084426	0.00922264674253704	1.43327883323018
0.00753835852983042	9.21669555827753e-05	0.00424731129023523	0.00922965120057031	1.43436738640994
0.0075636201144345	0.000127260004822527	0.00426154433753242	0.00926058042922758	1.43917405525459
0.00757000439152499	0.000141615125617058	0.00426514140870632	0.00926839707133598	1.44038882884331
0.00758223558003891	0.000115797796838377	0.00427203278497382	0.00928337242748356	1.44271612832529
0.00762499244571842	0.000319146709409021	0.00429612313801509	0.00933572214726527	1.45085172620552
0.00764772791678945	0.000169737057676072	0.00430893290589588	0.0093635585080641	1.45517773671431
0.00768214947376831	0.000345978282829987	0.00432832692476683	0.00940570282415596	1.46172732685711
0.0077026152600906	0.000237266797938134	0.00433985789201474	0.00943076027778504	1.46562147122844
0.0077260692775289	0.000107270146622806	0.00435307250799151	0.00945947639673199	1.47008420373985
0.00773282334095323	0.000314078109527331	0.00435687792660134	0.00946774578977639	1.47136933872822
0.00793152350403931	9.73552348583024e-05	0.00446883087268471	0.00971102596695609	1.50917717613436
0.00795499348330481	0.000120617634246063	0.00448205448197863	0.00973976162889734	1.51364294579562
0.00795648339331579	9.24449536945052e-05	0.00448289393682625	0.00974158581246025	1.51392643965173
0.00798413065105589	0.000160090993835283	0.00449847113569244	0.00977543595962216	1.5191870444199
0.00802949192464515	0.000101475185626492	0.00452402888128023	0.00983097440762583	1.5278181981631
0.008042620343709	0.000149483045673455	0.00453142578105521	0.0098470482953688	1.53031621892795
0.00804882583282506	0.000144442929446913	0.00453492211833867	0.00985464603695183	1.53149697348739
0.00807768161968611	0.000128586257348692	0.0045511802345902	0.00988997585667211	1.53698753213075
0.00808871796339887	0.000112918835215998	0.00455739840358129	0.00990348829477052	1.53908748153274
0.00818791831999213	0.000138744920330449	0.00461329051761205	0.010024945066388	1.55796291119751
0.0082177065739479	0.000275954364129631	0.00463007401057571	0.0100614165598568	1.56363089578637
0.00825223172946115	0.000405919267486781	0.00464952639961078	0.0101036877176653	1.57020019822573
0.00828876948341722	0.000163031644876239	0.00467011274003003	0.0101484230169128	1.57715244949367
0.00839319393500886	0.000223213924884	0.00472894824784869	0.0102762759521622	1.59702189814274
0.00840922261426384	0.000107818021113068	0.00473797923119845	0.0102959007972985	1.60007176830741
0.00842182019950669	0.000122160787202481	0.00474507704510847	0.0103113247542914	1.60246878422916
0.00843639182041669	0.000108471300586282	0.00475328708311118	0.0103291656380719	1.60524141141553
0.008443898451083	0.00016523174593836	0.00475751651808094	0.0103383564430021	1.60666974175654
0.00847413324070126	0.000147185012871917	0.00477455160108948	0.010375374656078	1.61242269128685
0.0084911057819486	0.000187367112780661	0.00478411438133911	0.0103961551263992	1.61565215557053
0.00849506984478164	9.56558356216207e-05	0.00478634783955939	0.0104010085592972	1.61640642089538
0.00850014509891317	0.000339845877979657	0.00478920737245216	0.010407222488391	1.61737211906099
0.00852136448779325	0.000317067868999722	0.00480116293938438	0.0104332026215033	1.62140965578052
0.0085721984516598	9.10392010551314e-05	0.00482980414393884	0.0104954416028112	1.63108213017976
0.00863422959594121	0.000100534547985755	0.00486475413715157	0.0105713899439553	1.64288515731715
0.008646794800796	0.000100848935898741	0.00487183370709145	0.010586774255754	1.64527601203386
0.00878875180206329	0.000133290783570118	0.00495181604964315	0.0107605804765633	1.67228699752686
0.00883324131867958	0.000132097171438	0.00497688262421292	0.010815051581755	1.68075227699309
0.00884545150469627	0.000190298654763535	0.00498376216711595	0.0108300012233224	1.68307558020757
0.00894373597553845	0.00010552078395878	0.00503913824680371	0.0109503366226957	1.70177673895569
0.00894618620745648	0.000205756546038954	0.0050405187725041	0.0109533365842754	1.70224295885469
0.00895978381506174	9.75708165383192e-05	0.0050481800255572	0.0109699849268638	1.7048302548562
0.00897690722118977	0.000133750307690274	0.0050578278070851	0.0109909501098412	1.70808842507947
0.00902310243368053	0.000140195162311029	0.00508385541598569	0.0110475095977906	1.71687825723495
0.00903146533905314	0.000769454132664752	0.00508856729885361	0.0110577487896928	1.71846951595194
0.00903860457750889	0.000173796017830348	0.0050925897353	0.0110664897749514	1.71982794043706
0.00904803544453326	0.000695495153095176	0.00509790333611005	0.0110780365344763	1.72162240643814
0.00906033992169978	0.000109639601119405	0.00510483600514954	0.0110931016221873	1.72396365097887
0.00911442491406986	0.000277370893544049	0.00513530892545662	0.0111593210269538	1.73425471750786
0.00911947306603952	0.000370717978720585	0.00513815318827199	0.011165501773293	1.73521525878726
0.00932418201132448	0.000250967950260336	0.00525349164174047	0.0114161388523257	1.77416642218197
0.00934214526191525	0.000115107675059424	0.00526361261393107	0.0114381323057711	1.77758439450303
0.00934473953783948	0.000114049785078997	0.00526507429784797	0.0114413086288133	1.7780780224941
0.00939853392970148	0.000206078467331011	0.00529538348611526	0.0115071722344601	1.78831379477176
0.00940838042879422	0.000226129562527215	0.00530093126506479	0.0115192278765224	1.79018734550737
0.0094309707649369	0.000245765860215057	0.00531365926007449	0.0115468865401791	1.79448574034796
0.00946844692118372	0.000155315955969775	0.00533477432125286	0.0115927707799812	1.80161654688572
0.0094691130733142	0.0001634872266135	0.00533514964904516	0.0115935863888151	1.80174329953173
0.00950238634335911	0.000108373519037025	0.005353896692578	0.0116343247903652	1.80807439843115
0.00955406077375081	0.000339036926203706	0.0053830114382817	0.0116975928037685	1.81790679329164
0.00960959479736477	0.000103377645005606	0.00541430078125394	0.0117655863418435	1.82847357543562
0.00961522099713944	0.000255496740802881	0.00541747073154617	0.0117724748257622	1.82954410523789
0.00965413538872646	0.00020835470429124	0.00543939613269092	0.0118201199808192	1.83694857319113
0.00975417390625398	0.000170624306573764	0.00549576048883978	0.0119426029616628	1.85598348461893
0.00977403996084386	0.000163530206670367	0.00550695355131062	0.0119669261288179	1.85976351454025
0.00983368757481131	0.000198466019917747	0.00554056060027724	0.0120399561750392	1.87111301348138
0.00985215455624039	0.00036877774791506	0.00555096538779296	0.0120625663754752	1.87462683360316
0.00987742669970357	0.000254336820280304	0.0055652043842316	0.0120935085319582	1.87943551154342
0.00988062394950012	0.000176356195328	0.00556700579963323	0.012097423111015	1.88004387088535
0.00990250786428726	0.000786127092626795	0.0055793357781004	0.0121242168618814	1.88420785081993
0.00997342931673983	0.000120125491341094	0.00561929480691668	0.0122110501248767	1.89770248867669
0.00999731242485487	0.000268231278830051	0.00563275118397033	0.0122402916045191	1.90224686677052
0.010020452074488	0.000177601161395678	0.00564578867678125	0.012268622824661	1.90664978268853
0.0100383216733103	0.000133894271244976	0.00565585688307971	0.0122905016147944	1.91004993534213
0.0100731465385039	0.000118129306881089	0.00567547813650408	0.0123331397246125	1.91667626528811
0.010078443855724	0.00017040180681389	0.00567846278563528	0.0123396255384733	1.91768421669104
0.0101134515714121	0.000161394914851906	0.00569818706188177	0.0123824875227967	1.92434533866568
0.0101173567907708	0.000215577603471951	0.00570038736612673	0.0123872689102036	1.92508840749993
0.0101217528669858	0.000194724589441822	0.00570286423215356	0.0123926512822352	1.92592487452734
0.0101464330094582	0.000625681728691332	0.00571676967952028	0.0124228686174415	1.93062090899086
0.010271754999368	0.000331852092180043	0.00578737941512146	0.0125763076254233	1.95446665397833
0.0103171535844997	0.000242654351331995	0.0058129581830227	0.0126318917561206	1.96310490720607
0.0103242066385471	0.000168836505595694	0.00581693206088581	0.0126405272207908	1.96444693288183
0.0103357119333924	0.000197151544105626	0.00582341444939259	0.0126546138230612	1.96663611234733
0.010337635754534	0.000152546061413927	0.00582449838128877	0.012656969269282	1.9670021690017
0.0103838347382239	0.00021489299619523	0.00585052811498307	0.01271353337453	1.97579271872521
0.0104038743703158	0.000230528700915684	0.00586181897562588	0.0127380690627258	1.97960577624886
0.010427518143462	0.00018873039612648	0.0058751405050053	0.0127670175106328	1.9841046146841
0.0104393799336216	0.000137159781775958	0.00588182375243481	0.0127815405908702	1.98636162658955
0.0105255280213185	0.000269699684465918	0.00593036187171623	0.0128870167098279	2.00275352502539
0.010525600393017	0.000374660640014527	0.00593040264785212	0.0128871053187115	2.00276729561
0.0106490044489937	0.000196075051860426	0.00599993176856679	0.0130381960885248	2.0262481041366
0.0107045844063967	0.000179373504321887	0.00603124699185507	0.0131062458660119	2.03682362637019
0.0108377934810489	0.000116984337465436	0.00610630052035111	0.0132693414909978	2.06217009291179
0.0108458277350012	0.000134040587392448	0.00611082723228518	0.0132791782958331	2.06369881720869
0.0108519340260253	0.00013521575317477	0.00611426767873061	0.0132866545834174	2.06486069676938
0.010884962492363	0.000178472382002177	0.00613287679335678	0.0133270932575371	2.07114521544149
0.0108869881141801	0.00012914456953045	0.00613401808245569	0.0133295733442513	2.07153064230335
0.0109123847994867	0.000465642725777546	0.00614832724907462	0.0133606679845635	2.07636301754556
0.0110320735578738	0.00012429289577988	0.00621576307251032	0.0135072098992486	2.09913689475919
0.0111160951110102	0.000138333238047944	0.00626310304577463	0.0136100823781456	2.1151241650777
0.0111390213901	0.000230477015784083	0.00627602031995789	0.0136381523563098	2.11948648173962
0.0111486771589632	0.000143948945972147	0.00628146063643347	0.0136499744762486	2.12132374112353
0.0111578226888331	0.000129928188082271	0.00628661347071667	0.0136611718808837	2.12306391436215
0.0111729782922981	0.000124197765313085	0.00629515253999181	0.0136797277685034	2.1259476593108
0.011212652297288	0.000159951921387784	0.00631750592749064	0.0137283029624713	2.13349666333079
0.0112320884519743	0.000149825140759294	0.00632845677294475	0.0137520997781474	2.13719489369339
0.0112788404798692	0.000126216490219537	0.00635479810642388	0.0138093410076116	2.14609067435912
0.0113047487411255	0.000317444801856784	0.00636939550851198	0.013841062000141	2.15102039013711
0.0113051108123658	0.000415110465302589	0.00636959950905939	0.0138415053050388	2.15108928354096
0.0113701287509851	0.000145682671021022	0.00640623234148211	0.0139211105523697	2.16346062543431
0.0113883120414773	0.000222546317481288	0.00641647728999386	0.0139433734134764	2.16692046602911
0.0113940545314747	0.000201474815768281	0.00641971276128428	0.0139504042782846	2.1680131230494
0.0115029943807114	0.000147505755321588	0.00648109236399072	0.014083785677739	2.1887417427094
0.0115228739681271	0.000177503069622755	0.00649229305121478	0.0141081254139204	2.19252434760029
0.0115269584001102	0.000313954568209603	0.00649459432860924	0.0141131262217763	2.19330151626445
0.0115561814701595	0.000186133125665888	0.00651105938195801	0.0141489057276857	2.19886196001937
0.011707002038197	0.000136545615583231	0.00659603569329825	0.0143335641292925	2.22755946798966
0.0117229020883021	0.000131630175915474	0.00660499420357072	0.0143530314862724	2.23058486313675
0.0117799718180959	0.000134190990185074	0.00663714880416772	0.0144229052788259	2.24144385304065
0.0120284137150971	0.000194502486577538	0.00677712756345929	0.0147270871565988	2.28871633989122
0.0121837873278294	0.000237321183476634	0.0068646691810344	0.0149173201158852	2.31828018219588
0.0122621005870756	0.000157019294280009	0.00690879295000287	0.015013203598259	2.33318130218663
0.0122656956485468	0.000355768167996831	0.00691081850306133	0.0150176052413081	2.33386535547304
0.0123452954706965	0.000311697475186466	0.00695566715571948	0.015115063937543	2.34901127728131
0.0123514392202152	0.000135163200694777	0.00695912870727498	0.0151225860877427	2.35018028428793
0.012364690300961	0.000135687811981514	0.00696659471789743	0.0151388101573237	2.35270164460547
0.0123759473499346	0.000199861098716951	0.00697293723809083	0.0151525928177217	2.35484358888301
0.012384128084963	0.000133404161704142	0.00697754648135127	0.0151626089678659	2.35640018498747
0.0124305251835277	0.000215856952421686	0.00700368783822466	0.0152194156366886	2.36522843118217
0.0126007585742226	0.00129802363707636	0.00709960184913472	0.0154278422872105	2.39761972999407
0.0126248990386478	0.000184977798656924	0.00711320322756456	0.0154573988631655	2.40221307677202
0.0127335600414484	0.000315717431032889	0.00717442572078733	0.0155904388546948	2.42288863869642
0.0128331001231393	0.000272101937839274	0.00723050924495557	0.0157123115715267	2.44182870983431
0.0128487608680435	0.000486187903061694	0.00723933292432587	0.0157314859332177	2.44480857098695
0.012878454477116	0.000165182159250871	0.00725606309185002	0.015767841547446	2.45045854694255
0.0128893951244643	0.000318278401154943	0.00726222734296927	0.0157812368189144	2.45254028763988
0.0130133083461464	0.000165951411726534	0.00733204334115739	0.0159329509899424	2.476117978091
0.0132700140899405	0.000399302489750263	0.0074766781710836	0.0162472507764312	2.52496287520557
0.0132723291514764	0.000295821830659095	0.00747798253820278	0.0162500852410431	2.52540337544862
0.0133613508016189	0.000224326455042047	0.00752813969884056	0.0163590796297901	2.54234204334875
0.0134948219379818	0.000157262865646686	0.00760334087986046	0.0165224961121846	2.56773837389849
0.013540534624924	0.000156073319145439	0.00762909662105905	0.0165784648160142	2.57643639310725
0.0136534043482603	0.000166673948714803	0.00769269041914583	0.0167166577891099	2.59791277280264
0.0136773979327752	0.00018508173436325	0.00770620904153559	0.0167460345314401	2.60247817188456
0.013689092352522	0.000266598459952086	0.00771279798803195	0.0167603526903376	2.60470333724668
0.0137451441194599	0.000274595627250331	0.00774437904133564	0.016828980131705	2.61536863342863
0.0137524577241659	0.000189130440106801	0.00774849972035578	0.0168379346037148	2.61676023559585
0.0138924256918822	0.000182522303166405	0.00782736138860891	0.0170093055349543	2.64339275608952
0.0139064102565174	0.000351615217198615	0.00783524066352389	0.0170264276515615	2.64605368065904
0.0139553114521651	0.000195823256352706	0.0078627928951614	0.0170863002322212	2.65535839599142
0.0140007145108271	0.000359792417444337	0.00788837418356833	0.0171418898401221	2.66399750042382
0.0140627195741622	0.000316129624183303	0.00792330948208358	0.0172178062488452	2.67579556498763
0.0141628228618581	0.0001941060448443	0.0079797103314645	0.0173403685315765	2.69484280061262
0.0141644972362574	0.000503750245659085	0.0079806537184448	0.0173424185656287	2.69516139358235
0.014212980427043	0.000400079615732361	0.00800797043504773	0.0174017793586013	2.70438657269487
0.0142357208241358	0.000240968983948426	0.0080207829783799	0.0174296217506153	2.70871352050651
0.0143248133717654	0.000287556032461571	0.00807098008454376	0.0175387029432832	2.72566567848446
0.0143556951453423	0.00015272751135667	0.00808837969548777	0.0175765132964842	2.73154173342107
0.0144901100863476	0.000360913433509294	0.00816411264109511	0.0177410853338469	2.75711764717753
0.0145949070486825	0.000312140898458924	0.00822315803135426	0.0178693943556854	2.7770579756155
0.0146674358278283	0.000311344085695146	0.00826402267069373	0.0179581955623235	2.79085844888448
0.0147203739633123	0.000200348815216139	0.00829384942138957	0.0180230108034389	2.80093129627362
0.0147238344962358	0.000357694247958406	0.00829579917749335	0.0180272477353552	2.80158975202965
0.0147639385938084	0.000201223623514574	0.00831839489056947	0.0180763495167104	2.80922059227053
0.0148156096023611	0.000181944898523771	0.0083475077083182	0.0181396133405569	2.81905233603776
0.014931436645672	0.000198511992586057	0.00841276773897638	0.0182814271326607	2.84109142223034
0.0149916549030289	0.000219092313020589	0.00844669630357542	0.0183551558508041	2.85254950081301
0.0150971497714694	0.000191947114099927	0.00850613491265937	0.018484319359717	2.87262262391081
0.0151272892909467	0.000237487829495349	0.00852311631794166	0.018521220928013	2.87835744583647
0.0152249005159755	0.000342615262205569	0.00857811307306784	0.0186407320333433	2.89693050218219
0.0153971526824839	0.000338086250557627	0.00867516451585658	0.0188516303886184	2.92970592522694
0.0155021277216921	0.000212187919558416	0.00873431023935294	0.0189801574403398	2.94968013738884
0.0155288691409536	0.000274485480167109	0.00874937706477611	0.019012898516718	2.9547683829934
0.0155710248920112	0.000239973292168871	0.00877312873388376	0.0190645122568738	2.9627896032932
0.0155804621306783	0.000982878691631049	0.00877844592464625	0.0190760668175714	2.96458528166379
0.0156351888123145	0.000200244418249112	0.00880928038971861	0.019143071879863	2.97499844614714
0.0156779181847005	0.000188003899073839	0.0088333552523086	0.0191953879380051	2.98312881271828
0.0157540358948909	0.000379300174144535	0.00887624199066143	0.019288583281854	2.99761217280169
0.01580076814726	0.0002026686900542	0.00890257218208437	0.0193458002989906	3.00650419066292
0.0158626794079959	0.000297770768130631	0.00893745462972542	0.0194216018597307	3.01828440685982
0.0159424271357897	0.000305888123429732	0.00898238661634939	0.0195192416454562	3.0334584715365
0.0160194075801075	0.000189331358854115	0.0090257594420096	0.0196134932849221	3.04810598906753
0.0160202077057301	0.000267907296808415	0.00902621025402353	0.019614472925302	3.04825823363026
0.0160207494010005	0.000237963965740206	0.00902651545951737	0.0196151361543568	3.04836130514459
0.0161391627221084	0.000344418203873135	0.00909323266773524	0.0197601164769299	3.07089249747797
0.0161788916653225	0.0015512243139522	0.00911561700888774	0.0198087589349638	3.07845195491384
0.0164749069715275	0.000271336547118907	0.00928239988969029	0.020171187707155	3.13477651143615
0.0164957568929	0.000568572891719093	0.00929414728882175	0.0201967154796888	3.13874374742096
0.0165112923446347	0.000194705954765683	0.00930290037469458	0.0202157364376583	3.14169976831241
0.0165552612057415	0.000628477829180142	0.00932767359813026	0.0202695700739992	3.15006597962216
0.0165712491194591	0.000366286800813173	0.00933668161309416	0.0202891450075148	3.15310809309056
0.0166332807291312	0.000396983587334067	0.0093716318685204	0.0203650939184638	3.16491120878056
0.0167146187385279	0.000191764947307539	0.00941745986201109	0.0204646807785354	3.18038786560079
0.0167174757775607	0.000425451637004038	0.00941906959363802	0.0204681788177484	3.18093149105905
0.016743018394064	0.000255210676117493	0.00943346098176684	0.0204994521301205	3.18579163348012
0.0167981496496992	0.000360325676352451	0.00946452339456897	0.0205669525359116	3.19628177861476
0.0169896548344052	0.000200665326198741	0.00957242249885295	0.0208014234821981	3.23272058557567
0.0170053124695331	0.000884753185759017	0.00958124442609255	0.0208205940364086	3.23569985501299
0.0170395999513848	0.00021878957250259	0.00960056290347818	0.0208625741965173	3.24222393390044
0.0171158056936687	0.000215723681280353	0.0096434992414492	0.0209558773231832	3.25672404436305
0.0172345300047142	0.000431109233377363	0.00971039166965268	0.0211012384088415	3.27931441056329
0.0172540061904652	0.000311128489516115	0.00972136506967122	0.0211250842368806	3.28302025786975
0.0173385145417021	0.000288230923378633	0.00976897931790674	0.0212285527310316	3.29910015409833
0.0173656362060408	0.000263675590099581	0.00978426038349943	0.0212617593635941	3.30426075114855
0.0174307784818576	0.000209684384187186	0.00982096327079957	0.0213415168441944	3.3166557514047
0.0175206529071027	0.000302329260863959	0.00987160090756572	0.0214515553351445	3.33375668179076
0.0175379855341506	0.000190112908404964	0.00988136656971339	0.0214727766794742	3.33705466169713
0.0175472893971152	0.000269015519277134	0.00988660861306487	0.0214841679405347	3.33882496189594
0.0176311732535604	0.000629984922789445	0.00993387100435846	0.0215868718293567	3.35478603186299
0.0177617295146015	0.000226877539969139	0.010007429867251	0.0217467194602025	3.37962773210687
0.0179979404860288	0.000270880729169372	0.0101405173984225	0.0220359263037607	3.4245729695066
0.018116321190787	0.000596175522207774	0.0102072162297232	0.0221808666922381	3.44709795573715
0.0182683251489469	0.000664752297897188	0.0102928592944697	0.0223669739872639	3.47602063423897
0.0183917911175392	0.000220191797916329	0.0103624232983954	0.0225181405602969	3.49951322323955
0.0186029179594526	0.000301597129387396	0.0104813777651778	0.0227766354437953	3.53968555720827
0.0186732860603168	0.000495907763896175	0.0105210250210214	0.0228627912062274	3.55307490563524
0.0186765836599378	0.000228863065769742	0.0105228829761777	0.0228668286494162	3.55370235912276
0.0190011576631752	0.000214269742926368	0.0107057565849364	0.0232642234969549	3.61546094527623
0.0190447977806454	0.000265837058671977	0.0107303445854813	0.0233176546333234	3.6237646046194
0.0191486622272219	0.00020819202432555	0.0107888645716099	0.0234448219218316	3.64352749785237
0.0191611727083429	0.000366854139194919	0.0107959133087456	0.0234601392321772	3.64590793996549
0.0191842724108464	0.000232666731074528	0.0108089282942833	0.0234884215427227	3.65030325491047
0.0193386071478319	0.00256371053920439	0.010895884581687	0.0236773825459527	3.67966942427552
0.0193451419017036	0.000206914970895196	0.010899566435474	0.0236853834255451	3.68091282995799
0.0194515400500233	0.000420854019683748	0.010959513976418	0.0238156528725992	3.70115782537976
0.0194964086284532	0.000273216732712418	0.0109847941244752	0.0238705880852367	3.70969523114519
0.0195173284575814	0.000207645088437563	0.0109965809114918	0.0238962014499055	3.71367576888587
0.0198110749074595	0.00118149199786455	0.0111620854584162	0.0242558523292118	3.76956861689931
0.0198412640318032	0.000344614300630076	0.011179094812397	0.0242928146316337	3.77531287743186
0.0198521610727283	0.000307761026743967	0.0111852344945	0.0243061565132196	3.77738632088105
0.0198948560128727	0.000226620168869426	0.0112092899570511	0.0243584304139637	3.78551013582903
0.0199449929712951	0.000263825242116494	0.0112375384502374	0.0244198160109296	3.79504998694255
0.0199797775308043	0.000260043462672077	0.0112571369943693	0.0244624047721519	3.80166864769119
0.0200615642474666	0.000273621098168856	0.0113032178014437	0.0245625410106507	3.81723068265646
0.02006923888112	0.000701141658674744	0.0113075418937558	0.0245719375114185	3.8186909799044
0.0202201337211588	0.000227504076734048	0.011392560051913	0.0247566868485603	3.847402620041
0.0203359829128843	0.000282596630895781	0.0114578325615759	0.0248985277582575	3.86944592054143
0.02037109112701	0.000491706458632104	0.0114776134613097	0.0249415127886686	3.87612616493916
0.020500192801496	0.000272221877835576	0.0115503527715273	0.0250995794845151	3.90069109252664
0.0206314113937256	0.000428103274500621	0.011624284809392	0.0252602380459931	3.92565881838365
0.0207926636392253	0.000358441368475064	0.0117151386047079	0.0254576685576068	3.95634122238645
0.020814982077479	0.000479637133430491	0.0117277134052298	0.0254849943208493	3.96058788163196
0.0208724920523747	0.000259942676745529	0.0117601160516029	0.0255554071311104	3.97153063953572
0.0215236920716881	0.000245985535900293	0.0121270194276212	0.0263527092249658	4.09543826027787
0.0215260709555924	0.000360967333012731	0.0121283597539569	0.0263556218310189	4.09589090437473
0.0215278506292833	0.000331834218087464	0.012129362469353	0.0263578007891239	4.09622953325401
0.021655842130815	0.00124802721333411	0.0122014762786601	0.0265145082355922	4.12058322176694
0.0217575988276876	0.000322912349553991	0.0122588087026587	0.0266390948834337	4.13994506118671
0.0218057748995975	0.000306019629995307	0.012285952380335	0.0266980796528875	4.14911180300186
0.0220257193108178	0.00031295349786246	0.0124098748997141	0.0269673703998113	4.1909619072426
0.0220694476707945	0.000327910591316391	0.0124345126184294	0.0270209095766177	4.19928235700147
0.0220898408605319	0.000318462923752964	0.0124460026828343	0.0270458781460215	4.20316268799772
0.0221305287684106	0.000426518399187619	0.0124689273301332	0.0270956947203214	4.21090461322606
0.0222008464956526	0.000244004298624352	0.0125085462041411	0.0271817888073953	4.22428437677053
0.0222415831879761	0.000247943045386219	0.0125314983378911	0.0272316651113312	4.23203558449936
0.0222481019473831	0.000342475372558848	0.0125351711799718	0.0272396464079687	4.23327594682177
0.0222959833691252	0.00032181892368	0.0125621488439225	0.0272982704200687	4.24238662383321
0.0223418722613878	0.000391473244765006	0.0125880038638757	0.02735445486233	4.25111817065465
0.0226485127961966	0.000579477344139654	0.0127607732805045	0.0277298927204582	4.30946445131251
0.0227122440850571	0.000338794545341887	0.0127966811803008	0.0278079226475858	4.32159097486184
0.0227347506361137	0.000329827792373583	0.0128093619685691	0.0278354787282841	4.32587342742607
0.0227861641111972	0.000273597969699531	0.0128383296851255	0.0278984272389118	4.33565616880008
0.0229979893898903	0.000270711475121766	0.0129576776697285	0.0281577772592198	4.37596139840308
0.0230724000359941	0.000259104970413368	0.0129996026028635	0.0282488825451291	4.39011994545952
0.0231599569591689	0.000280546004820713	0.0130489344974486	0.0283560835833791	4.40677991122786
0.0231715725487941	0.000349227541016719	0.013055479028962	0.0283703052259694	4.40899007712355
0.0232707123755174	0.000298929224494958	0.0131113370388573	0.0284916878873433	4.42785398941739
0.0233657320259407	0.000499538576397942	0.0131648736320613	0.0286080259770132	4.4459339317677
0.0234414158579648	0.000356184848419129	0.0132075159119385	0.0287006900985644	4.46033473532517
0.0235783084024385	0.00046897010998452	0.0132846448051043	0.0288682956100894	4.48638207712495
0.0236822436041698	0.000478307084508779	0.0133432046565652	0.0289955495282527	4.50615843335335
0.023851449702133	0.000675363691646802	0.0134385398634822	0.0292027184044782	4.53835426319345
0.0240762801431512	0.000338536196716616	0.0135652153017419	0.0294779914021284	4.58113406078368
0.024125936814355	0.000447336411009001	0.0135931931883607	0.0295387889554922	4.59058252485057
0.0242411082580934	0.000577453789548271	0.0136580838368179	0.0296798000588731	4.61249686629379
0.0242728676359729	0.000392330678054549	0.0136759779133206	0.0297186849141124	4.61853990811287
0.0244061052717891	0.000269238244000749	0.0137510475339346	0.029881815508194	4.6438918091535
0.0244389413942428	0.000495912627044584	0.0137695482769111	0.0299220186844993	4.65013972943448
0.0245220122885617	0.000361509898179916	0.0138163526237639	0.0300237272164627	4.66594611236246
0.0246247839849747	0.000276265350816831	0.013874256925445	0.0301495565873303	4.68550108165684
0.0247642137073524	0.000369607139486042	0.0139528153319874	0.0303202685134673	4.7120311870748
0.0248076187502918	0.000642429021040698	0.0139772708853019	0.0303734118344027	4.72029011741774
0.0249068533890516	0.000300174704511801	0.0140331823148152	0.0304949105796723	4.73917207015002
0.0249815552350828	0.000288358462259484	0.0140752713177187	0.0305863723986053	4.75338602551282
0.0252837096556012	0.000273028864307398	0.014245513138479	0.0309563176458444	4.81087870707421
0.0257888962863768	0.00036516605797685	0.0145301486956867	0.031574847047809	4.90700350989004
0.0260136301996222	0.00180510127580925	0.0146567697476369	0.0318500018608872	4.94976494057864
0.0265217246625516	0.000297243096381044	0.0149430436546641	0.03247209149104	5.04644303355574
0.026717174972054	0.000468105184693239	0.0150531655469759	0.0327113926832838	5.08363250239096
0.0267472792702247	0.000399580751057957	0.0150701271076391	0.0327482511280837	5.08936062255345
0.0270082436371227	0.000491923589344509	0.0152171613588609	0.0330677649947585	5.13901583269137
0.0270378016192229	0.000542616167727275	0.0152338151105489	0.0331039545529889	5.14464000211297
0.0271843999282034	0.000395133890280767	0.0153164124890629	0.0332834433970296	5.17253411625897
0.0272308103869472	0.000334806366139152	0.0153425613734158	0.0333402664234973	5.18136490457277
0.0275553876727603	0.000392699832374356	0.0155254368316647	0.0337376652900845	5.24312411532101
0.0276031436338641	0.000344160499345148	0.0155523438077617	0.0337961356934213	5.25221092020606
0.0276182078951181	0.000335673469757453	0.0155608314124107	0.0338145797454545	5.25507728494019
0.0276908985222797	0.000466824907654091	0.0156017872412182	0.0339035791120404	5.26890855397385
0.0277541487799504	0.000378371579568636	0.015637424115274	0.0339810200846787	5.28094354891682
0.028089698399993	0.000314011159887253	0.0158264816778722	0.0343918530188276	5.34479052960986
0.0281385891356222	0.000472413727630681	0.0158540280160577	0.0344517127926778	5.35409325465361
0.0284062281216077	0.000300689425364838	0.0160048229248412	0.0347793987840704	5.40501848344318
0.0284995813697791	0.000411907760716977	0.0160574206227842	0.034893696600452	5.42278134973065
0.0286044765127749	0.000566070984914359	0.0161165213306338	0.0350221258305895	5.44274035957486
0.0286796070100045	0.00039147769317877	0.0161588518470004	0.0351141124721389	5.45703587689795
0.0289091175490439	0.000373339056069827	0.0162881641767115	0.0353951155862527	5.500706183999
0.0289439043761942	0.000338524632499145	0.0163077639984926	0.03543770712388	5.50732527622492
0.0293725189554145	0.000375243543913598	0.0165492568293627	0.0359624849054127	5.58888026877942
0.0296101729690566	0.000348966883898602	0.0166831574088214	0.0362534585495625	5.63410008222671
0.0296847295764183	0.000316885020486335	0.0167251645804034	0.0363447425443371	5.64828640218188
0.0297406819917741	0.000360991136441127	0.0167566896563886	0.0364132483437788	5.65893279415961
0.0297964952254372	0.000370465091758947	0.0167881363137137	0.0364815837349714	5.66955270322597
0.0298678039065961	0.000368865419588575	0.0168283135174616	0.0365688911046148	5.68312102134422
0.0298803886077649	0.000493039607069302	0.0168354040721424	0.0365842992868859	5.68551558573817
0.0300051657924538	0.000428394070999647	0.0169057068500211	0.0367370712581195	5.70925766746293
0.030082417757924	0.00041427696077617	0.0169492326579057	0.0368316553367391	5.72395684890516
0.0302024122963406	0.000356204405847571	0.0170168407659263	0.0369785716357153	5.74678890866604
0.0302575974089133	0.000506000767393175	0.0170479335231567	0.0370461379816904	5.7572893014739
0.030259869478776	0.000348273676313954	0.017049213667626	0.0370489198090939	5.75772162144088
0.0303817380920614	0.000397505174929925	0.0171178776791723	0.037198130647033	5.78091027234304
0.0304352326320753	0.000337210239614101	0.0171480179229492	0.037263627126606	5.79108899006298
0.0307729626589508	0.000374984608642078	0.0173383039846327	0.0376771296597749	5.85535084946442
0.030976258442399	0.000554593016294664	0.017452846225212	0.0379260365225021	5.89403312232512
0.0312035291682369	0.000440795342773591	0.0175808965847129	0.0382042973029207	5.93727724712202
0.0315823288763232	0.000666760761156285	0.0177943223949243	0.0386680838377053	6.00935367398743
0.0318598864133385	0.000369388291157628	0.0179507056786312	0.0390079136885412	6.06216616325436
0.0318772298594989	0.000379338399618024	0.0179604774365539	0.0390291482793401	6.06546620177627
0.0320763714609658	0.000562103397241998	0.0180726791007384	0.0392729689352282	6.1033580342344
0.0324397584252714	0.000607783750582916	0.0182774209619953	0.0397178847505351	6.17250178856552
0.0328083046477224	0.000441793204343096	0.0184850696862362	0.0401691173459403	6.24262722499526
0.0331838635274277	0.000991870197918721	0.0186966695277147	0.0406289359458702	6.31408700056766
0.0332827069396791	0.000419371941292978	0.0187523605298287	0.0407499556897501	6.33289451235339
0.0335677203661961	0.000414307503949257	0.0189129446595864	0.0410989142201546	6.38712567714441
0.0336916102910289	0.000444180155926304	0.0189827475317113	0.0412505998674937	6.41069893476831
0.0338535496947695	0.000627650925904947	0.0190739884902196	0.0414488717069451	6.44151208837209
0.0339640215664195	0.000665732498290869	0.0191362312750189	0.0415841288506282	6.4625322148603
0.034094029697631	0.000492024801736107	0.0192094813070162	0.0417433053742137	6.48726961924879
0.0352990330408543	0.000385763768488552	0.0198884121756119	0.0432186611177038	6.71655262418877
0.0355534299022482	0.000498974093622712	0.020031746119908	0.0435301340050563	6.76495819680043
0.0360888191036174	0.000497712940249622	0.0203333986070704	0.0441856421724691	6.86682981864504
0.0364257208286755	0.00084697930947731	0.0205232179815239	0.0445981305675025	6.93093407223504
0.0365651648827945	0.000610991871385279	0.0206017844629498	0.0447688600408248	6.9574669046369
0.0367816520737758	0.000606574185063108	0.0207237590926796	0.0450339179117449	6.99865918344539
0.0368785714004727	0.000725886139938182	0.0207783660139202	0.0451525818856679	7.01710058826538
0.0372366900288166	0.002103451180779	0.0209801395548562	0.0455910473705558	7.08524190562641
0.0372710110840328	0.000453184380478127	0.0209994769483664	0.0456330686364888	7.09177237271342
0.0378015029483659	0.000508485734508904	0.0212983701458501	0.0462825807090654	7.1927121497145
0.0378293864752263	0.00047619473401364	0.0213140804650101	0.0463167201342658	7.19801771078438
0.0378352067531614	0.000604773316388816	0.0213173597640893	0.0463238462393746	7.19912516896866
0.0384544252336004	0.000433947649379084	0.0216662438922034	0.0470819914733513	7.31694747602521
0.038709731844426	0.00131763236723074	0.0218100904134773	0.0473945782198952	7.3655261519603
0.0387709891344392	0.000611893206529419	0.0218446043966544	0.0474695790862079	7.37718193333857
0.039004871655376	0.000796108433332362	0.0219763800170143	0.0477559350722776	7.42168412290086
0.0393037799606372	0.000480136670459826	0.0221447928902754	0.0481219059116318	7.47855914720452
0.039674362557062	0.000439518136342566	0.0223535889616656	0.0485756317582425	7.5490720563716
0.0411668588083642	0.000612093373626672	0.0231945009657452	0.0504029818057585	7.8330580115017
0.0417468648590151	0.000488885226864248	0.0235212917700809	0.051113116979158	7.94341914114046
0.0429764975117269	0.000586679566350375	0.0242140994453908	0.0526186278200727	8.17738850825601
0.0439636677568908	0.000485386105416796	0.0247702973644839	0.0538272778202537	8.36522314080821
0.0454407412677134	0.00119070266148682	0.0256025197872034	0.0556357449087514	8.64627452127387
0.0458089504109066	0.00070595363505766	0.0258099785920432	0.056086564798398	8.71633581966985
0.0460740489133063	0.000685340129945323	0.0259593421249411	0.0564111403278399	8.7667776558499
0.0463611365181705	0.000564627205156145	0.0261210949018356	0.0567626383955451	8.82140348663657
0.0467265978170177	0.000562824824240539	0.0263270054982334	0.0572100939393905	8.89094193668337
0.0470971403996996	0.000518513470543704	0.0265357790248188	0.0576637707948463	8.96144723220252
0.0477523135282091	0.000901524493702002	0.0269049209560185	0.0584659373975888	9.08611083957372
0.0481573288296392	0.000572673816490248	0.0271331173273737	0.0589618212094693	9.16317546008355
0.0482456141757369	0.000556752684828682	0.0271828596347685	0.0590699140983096	9.17997402712428
0.0490667036867573	0.000522926902127772	0.0276454832598787	0.0600752217871355	9.33620751101477
0.0503397989613946	0.000672203864707246	0.0283627789300323	0.0616339464462903	9.57844676436233
0.0506975871065186	0.000593786668759092	0.0285643662679499	0.0620720073013327	9.64652519875612
0.0519345360044706	0.000864806391598611	0.0292612961100271	0.063586475847217	9.88188667046872
0.0520729968543829	0.000694889995744053	0.0293393086281052	0.0637560015263908	9.90823242287926
0.0527102162327326	0.000593683936024904	0.0296983349399092	0.0645361863076185	10.0294798656317
0.0536262522241646	0.00191394829295901	0.0302144539322967	0.0656577424998094	10.2037793693882
0.0569283381574425	0.000736140475507856	0.0320749367960712	0.0697006785419016	10.8320864936878
0.0576559747934348	0.00070827836183161	0.0324849065908228	0.0705915664353853	10.9705381547084
0.0577305157745006	0.000675838146539954	0.0325269049581349	0.0706828312979761	10.9847215013573
0.0583045245321057	0.000755968180518071	0.0328503167283794	0.0713856236363616	11.0939414911156
0.0583724193743192	0.000683117898397112	0.0328885704846502	0.0714687512442445	11.106860238213
0.0588445373702918	0.000940948574675094	0.0331545742952521	0.0720467927914987	11.1966928792688
0.0597129952359353	0.00126607697908717	0.0336438865086795	0.0731100963144822	11.3619394159015
0.0603846457072411	0.000933320498947461	0.0340223122121772	0.0739324370872538	11.4897382632627
0.0606504727472324	0.000656931481996441	0.0341720862224922	0.0742579046076816	11.5403187225339
0.0607831743960156	0.000981135378499982	0.0342468538537848	0.0744203789616359	11.5655686381998
0.0623828823827619	0.000948539207935124	0.0351481717953897	0.0763789945782861	11.8699543947127
0.062461700789273	0.00143334519296585	0.0351925801777356	0.076475496541864	11.8849516320159
0.0627519162352279	0.000984109606790724	0.0353560952633245	0.0768308242075067	11.9401726153458
0.0656140381444414	0.000915980906403765	0.0369686907177497	0.0803350866820251	12.4847652221128
0.0724568876308615	0.0010557205392712	0.0408241337516732	0.0887131856710473	13.7867940516774
0.0732997349680621	0.00166972063396423	0.0412990163135825	0.0897451327331176	13.9471675238887
0.0788978283026297	0.00108409892648635	0.0444531306913494	0.0965992043007986	15.0123493500658
0.0808236577223999	0.00106496180505117	0.045538194104729	0.0989571093733603	15.3787881312111
0.0823370784753976	0.000925719736628092	0.0463908955284736	0.100810078506441	15.6667555131585
0.0865116483864805	0.00118928960278046	0.0487429590241346	0.10592124747502	16.4610752459028
0.0909933083476906	0.000989555118068139	0.0512680452052864	0.1114084046695	17.3138267912029
0.0925123323899797	0.00100578866918358	0.0521239036709487	0.113268234235861	17.6028603436414
0.095174193936986	0.00123659272479077	0.0536236671216926	0.116527306290588	18.1093482448278
0.102602531399141	0.00125016764484549	0.0578089896220537	0.125622252293025	19.5227812818476
0.103619604676591	0.00121288417192019	0.0583820357032681	0.126867514316466	19.7163057385301
0.109802204787767	0.00119555477669482	0.0618654767138403	0.134437231558351	20.8927050736894
0.115809497133884	0.00137998092189333	0.0652501446762939	0.14179230929777	22.0357475792697
0.130876079419436	0.00196901989375815	0.0737390570560189	0.160239203104964	24.9025539495876
0.167856566854115	0.00224236725053639	0.0945748452688206	0.205516566724446	31.9390466953152
0.207737191866557	0.00412247038806194	0.117044647972778	0.254344737614571	39.5273655104962
0.356846979055733	0.00839695251059827	0.201057059972955	0.436908530634152	67.8993532439439


==> symmetric_bounds_check_large.dat <==
2.61273006711655e-06	1.65349627930549e-06	1.9269457963553e-06	3.87315216916685e-05
3.7529691858917e-06	1.19846082649561e-06	2.76789718449027e-06	5.56346058327974e-05
3.97155659263436e-06	7.57188744268393e-07	2.92911019683327e-06	5.88749799504048e-05
4.3353776719324e-06	1.20637385292997e-06	3.19743623181188e-06	6.42683208860299e-05
4.9454279956122e-06	1.42425134839551e-06	3.64736174136799e-06	7.33118028905409e-05
6.43141991244151e-06	1.07237692049281e-06	4.74331341031032e-06	9.53403809226515e-05
6.6835617095579e-06	2.27445505051557e-06	4.9292735223609e-06	9.90781706037599e-05
6.82753701395383e-06	1.51576093147652e-06	5.03545847084694e-06	0.000101212483174147
6.87914887500561e-06	2.77888699715535e-06	5.0735233516961e-06	0.000101977585524763
7.64217243006356e-06	5.12731506388645e-06	5.63626997846938e-06	0.000113288766785288
7.93206436505019e-06	2.73291386396558e-06	5.8500716461389e-06	0.000117586170451089
7.99436965075898e-06	3.40721551221522e-06	5.89602316248508e-06	0.000118509793811691
8.37352470887858e-06	4.50882558047113e-06	6.17565834355709e-06	0.000124130448062542
8.47786789254602e-06	4.35009604223031e-06	6.25261373274056e-06	0.00012567724783817
9.21189517606119e-06	3.69848547466249e-06	6.79397497253393e-06	0.000136558583806076
9.23883074710015e-06	2.23396610465282e-06	6.81384054764221e-06	0.000136957880950126
9.64774769747802e-06	3.41206909194956e-06	7.11542577778375e-06	0.000143019730175572
9.82066423803525e-06	4.00394765058331e-06	7.24295552344736e-06	0.000145583072185423
9.83492499183458e-06	3.58125369822879e-06	7.25347314252035e-06	0.000145794475844022
9.91668232317714e-06	2.61307664916335e-06	7.31377096966085e-06	0.000147006459390352
1.00017854554127e-05	3.48745350354801e-06	7.37653639842901e-06	0.000148268041615664
1.02006189446467e-05	4.43457615855796e-06	7.52318046284127e-06	0.000151215580551362
1.0325212696205e-05	2.87132093599607e-06	7.61507109051804e-06	0.000153062577932324
1.0361137801368e-05	5.81372089553731e-06	7.64156664444027e-06	0.000153595137344951
1.04733956397206e-05	3.63779093924047e-06	7.72435926524864e-06	0.000155259265207196
1.06486688651032e-05	4.3556309702323e-06	7.85362711772047e-06	0.00015785754308378
1.07108725491982e-05	4.65201815609904e-06	7.89950370064542e-06	0.000158779660286069
1.08649868681305e-05	3.89919193090953e-06	8.0131663949905e-06	0.000161064275203565
1.0873815652809e-05	4.63474650501217e-06	8.01967781755848e-06	0.000161195154497063
1.12938952506035e-05	2.88298525788516e-06	8.32949574528576e-06	0.000167422480564529
1.14177137564569e-05	3.90092701657026e-06	8.42081461223189e-06	0.000169257985581158
1.16062964677387e-05	4.71493007699079e-06	8.55989850281181e-06	0.000172053565371284
1.19753718532537e-05	5.71363825077815e-06	8.83209970400261e-06	0.000177524796969163
1.22627968591167e-05	2.76727538727015e-06	9.04408195727313e-06	0.000181785630489403
1.23767625562189e-05	2.57671059234299e-06	9.12813416141154e-06	0.000183475075918525
1.23910433632174e-05	5.27846265704345e-06	9.13866657015927e-06	0.000183686776848904
1.24594879028363e-05	3.8343936324795e-06	9.1891459210735e-06	0.000184701409475631
1.25265851298825e-05	7.29710503321737e-06	9.23863159938024e-06	0.000185696069328746
1.25479353016116e-05	5.15089872373577e-06	9.25437781985002e-06	0.000186012567634428
1.27991689047408e-05	7.34735427302434e-06	9.43966811889241e-06	0.000189736894104944
1.29561287613817e-05	6.18733100556309e-06	9.55542945978153e-06	0.000192063691721247
1.29798113062882e-05	8.0064423447776e-06	9.57289585668526e-06	0.000192414765493966
1.31135667139776e-05	6.07577432681506e-06	9.67154340693572e-06	0.000194397576707225
1.33533854202422e-05	6.12600281412682e-06	9.84841496888547e-06	0.000197952686950208
1.3486254792708e-05	7.07166230437774e-06	9.9464090487025e-06	0.000199922363437875
1.38058843242363e-05	4.20275769338291e-06	1.01821428468171e-05	0.000204660601914744
1.3840991371781e-05	2.8086516854995e-06	1.02080350652824e-05	0.000205181034312497
1.38599702682108e-05	7.52112557427035e-06	1.02220324181491e-05	0.000205462380459964
1.39964387064419e-05	4.25177905714886e-06	1.03226808879984e-05	0.000207485410064935
1.40115485379624e-05	3.08385187611929e-06	1.03338247205353e-05	0.000207709400585295
1.4124166032574e-05	6.41070249246551e-06	1.04168825957322e-05	0.000209378860048524
1.41748494885312e-05	9.24038332416568e-06	1.04542627574377e-05	0.000210130199575911
1.4187702853913e-05	6.36407627135052e-06	1.04637423966485e-05	0.00021032073988712
1.45492287856896e-05	4.81343186018883e-06	1.07303757099319e-05	0.00021568005719469
1.46364868933434e-05	6.2953039384349e-06	1.07947304803911e-05	0.000216973585114739
1.46622177667578e-05	7.59954125827597e-06	1.08137075645478e-05	0.000217355023631614
1.4671701703653e-05	5.13608106152062e-06	1.08207021762619e-05	0.000217495615004676
1.47069909125696e-05	7.01221726418002e-06	1.0846728742739e-05	0.000218018747791274
1.50031175983857e-05	9.87391710802263e-06	1.10651286760516e-05	0.00022240857638456
1.51831392431792e-05	4.85821323987062e-06	1.11978985921075e-05	0.00022507724557777
1.52105339164113e-05	2.97005395491952e-06	1.12181027651644e-05	0.000225483348524982
1.54476366035155e-05	4.56292260976279e-06	1.13929712033434e-05	0.0002289981960725
1.56533303483974e-05	9.76333516694226e-06	1.15446748569375e-05	0.000232047432517552
1.58702008686592e-05	8.54092587424917e-06	1.17046216278005e-05	0.000235262355239773
1.59964909091501e-05	5.04110855547299e-06	1.17977633058132e-05	0.000237134498674825
1.60951682587994e-05	4.88981665973943e-06	1.18705400179946e-05	0.000238597307235311
1.61075745082999e-05	5.77929084167923e-06	1.18796898994249e-05	0.000238781219430332
1.61964323332938e-05	4.19906330108009e-06	1.19452244965501e-05	0.000240098461811986
1.6407518102955e-05	6.06126843423552e-06	1.21009048868201e-05	0.000243227630480932
1.65397080342735e-05	5.51393662323063e-06	1.21983978638715e-05	0.000245187234826104
1.67596099921022e-05	9.79383173778418e-06	1.23605803865061e-05	0.000248447096055887
1.69193989911157e-05	6.24692621396082e-06	1.2478428282019e-05	0.000250815833323955
1.71050238881758e-05	2.87844130189561e-06	1.26153307196609e-05	0.000253567566010574
1.73595742235176e-05	5.2495105089961e-06	1.28030671815409e-05	0.000257341060241378
1.74227877339261e-05	5.8938512388337e-06	1.28496885335464e-05	0.00025827814726786
1.75324153839354e-05	1.05244162064509e-05	1.29305413326964e-05	0.000259903284804179
1.75930976928837e-05	6.18467995496689e-06	1.29752958680435e-05	0.000260802848901869
1.75932800640235e-05	4.66764405204261e-06	1.29754303707637e-05	0.000260805552400345
1.78277907886531e-05	5.18211291516554e-06	1.31483871797018e-05	0.000264281976288231
1.7900826470542e-05	8.6110349786364e-06	1.32022525988552e-05	0.000265364668730496
1.79655706574874e-05	4.09360003313502e-06	1.32500028584181e-05	0.000266324446746849
1.8062341688277e-05	6.75842076971373e-06	1.33213736185805e-05	0.000267758995736555
1.83773097520473e-05	8.21959857296765e-06	1.35536694818643e-05	0.000272428131881784
1.84240669519287e-05	1.02452595738327e-05	1.35881539434988e-05	0.000273121267971211
1.85960137036637e-05	3.79744706941906e-06	1.37149684486108e-05	0.000275670233678941
1.86009537121786e-05	3.56625846531257e-06	1.37186118133661e-05	0.000275743465142596
1.86377186209318e-05	5.35142773998164e-06	1.3745726740877e-05	0.000276288473935808
1.87756689153953e-05	1.0499766665852e-05	1.38474681122372e-05	0.000278333470810774
1.88851477259927e-05	6.18943180968286e-06	1.39282111390526e-05	0.000279956401928229
1.90953887979066e-05	5.25344801652643e-06	1.40832685461857e-05	0.000283073048664835
1.91178438383784e-05	6.16564044242002e-06	1.40998296316146e-05	0.000283405925718637
1.9199676296146e-05	6.28229416874307e-06	1.41601828661432e-05	0.000284619022950915
1.93753155815386e-05	5.50121011682709e-06	1.42897206959105e-05	0.000287222727358696
1.94149380350596e-05	8.90009534878335e-06	1.43189431254353e-05	0.00028781009684525
1.9616612891261e-05	6.67380094581693e-06	1.44676827603785e-05	0.000290799756652032
1.99174074907503e-05	5.09175173715194e-06	1.46895253825257e-05	0.000295258783132219
2.02050823517562e-05	8.99396174531088e-06	1.49016919094507e-05	0.00029952332054442
2.03320154509905e-05	1.01119872739965e-05	1.49953078574073e-05	0.000301404996783485
2.03900528257919e-05	5.42171379883632e-06	1.5038111695742e-05	0.000302265351961136
2.04994161344208e-05	5.55952365078824e-06	1.51187695373194e-05	0.000303886570859231
2.0536676324839e-05	4.75259369911916e-06	1.51462497459339e-05	0.000304438921785789
2.05886361401532e-05	8.87783605093632e-06	1.51845712506922e-05	0.00030520918226515
2.06085602583758e-05	5.10555870995817e-06	1.51992657253867e-05	0.000305504540529227
2.06307016966274e-05	7.92028278767678e-06	1.5215595522292e-05	0.000305832768694364
2.06972472579448e-05	4.19479148581398e-06	1.526467433501e-05	0.000306819250567899
2.0752294692087e-05	7.30705660547128e-06	1.53052730264537e-05	0.000307635282394677
2.08836830470055e-05	7.76493770804658e-06	1.54021748233085e-05	0.000309583004045148
2.09578920809252e-05	8.84181648749286e-06	1.54569056153497e-05	0.000310683090442573
2.10169768735052e-05	4.31558009808147e-06	1.55004819472959e-05	0.000311558972706211
2.10202920934655e-05	6.00063511804225e-06	1.55029269948142e-05	0.000311608118048633
2.11275038900228e-05	8.5868740810151e-06	1.55819980489946e-05	0.000313197442593187
2.11378981096453e-05	8.01211534360441e-06	1.55896640142086e-05	0.000313351528140654
2.13077823264809e-05	4.2492372939924e-06	1.57149573545419e-05	0.000315869918506446
2.13452548497361e-05	7.25440874457903e-06	1.57425941632863e-05	0.000316425417088396
2.14306897492007e-05	7.45011684661558e-06	1.58056042776709e-05	0.000317691917483321
2.15165777989305e-05	4.20431505664344e-06	1.58689486003267e-05	0.000318965135449093
2.15603554543764e-05	1.13480417949397e-05	1.59012355825135e-05	0.000319614102302904
2.1669523844347e-05	1.05677665812006e-05	1.59817496673003e-05	0.000321232431696134
2.17305807165095e-05	9.70470719066155e-06	1.60267804512427e-05	0.000322137548377857
2.17800559363682e-05	9.4729839592067e-06	1.60632695122943e-05	0.000322870976823174
2.19113797945317e-05	1.34805205040443e-05	1.61601237413761e-05	0.000324817742363598
2.20288054893312e-05	8.10921381283575e-06	1.62467277697929e-05	0.0003265584793431
2.20681351259985e-05	8.99200339188767e-06	1.62757342404582e-05	0.000327141508066533
2.22234511152514e-05	5.44999575401181e-06	1.63902831930516e-05	0.000329443936733972
2.23259151968526e-05	7.01908212367219e-06	1.64658527031989e-05	0.000330962880404849
2.23281466961221e-05	1.58168352911107e-05	1.64674984829107e-05	0.000330995960501201
2.25712258427858e-05	7.53385837866511e-06	1.66467746912494e-05	0.000334599404025769
2.27137338648823e-05	1.40432813571772e-05	1.67518774868202e-05	0.000336711965372438
2.27570127025217e-05	8.99593031063499e-06	1.67837965799213e-05	0.000337353537672584
2.35637992011428e-05	5.06120123595646e-06	1.73788193385448e-05	0.000349313467695655
2.40014530909279e-05	1.27143221174203e-05	1.77015986925216e-05	0.000355801317833331
2.4020444393686e-05	5.32005042491489e-06	1.77156051953279e-05	0.000356082847894162
2.40365066371883e-05	8.33268439810944e-06	1.7727451452615e-05	0.000356320957119626
2.41724658785428e-05	1.26764003592719e-05	1.78277243785866e-05	0.000358336438309964
2.42806519573906e-05	5.26193942975552e-06	1.79075139873501e-05	0.000359940205768518
2.44864061183938e-05	7.86984221788886e-06	1.80592621991604e-05	0.000362990337831661
2.44980897065435e-05	7.45326949464048e-06	1.80678791019758e-05	0.000363163537181089
2.45254170401504e-05	9.43843131375214e-06	1.80880336105805e-05	0.000363568641875099
2.4708406330668e-05	9.15264817264563e-06	1.82229922305232e-05	0.000366281303915555
2.49597354088972e-05	6.85311639316711e-06	1.84083529445483e-05	0.000370007045723979
2.5027784666168e-05	9.83340904136802e-06	1.8458540766051e-05	0.00037101581862297
2.50861419321825e-05	7.32051310132507e-06	1.85015805311797e-05	0.000371880915918306
2.51783732513795e-05	7.78665060995205e-06	1.85696031543568e-05	0.000373248167508927
2.52187917335922e-05	7.85700872881999e-06	1.85994126725214e-05	0.000373847337450082
2.52419685730761e-05	5.48653723892096e-06	1.86165061005714e-05	0.000374190914566032
2.55189015061339e-05	4.5910086966787e-06	1.8820750219757e-05	0.000378296211947824
2.56824514441727e-05	6.98998905420228e-06	1.8941371890386e-05	0.00038072070196788
2.57365052235513e-05	8.93375630325557e-06	1.89812377396222e-05	0.000381522003700067
2.61556159650676e-05	6.2322262442816e-06	1.92903411145696e-05	0.000387734967289591
2.62350835126012e-05	5.662547815529e-06	1.93489501758706e-05	0.000388913006720384
2.64562857184711e-05	6.21246602090045e-06	1.95120916599872e-05	0.000392192143031755
2.66040676048834e-05	5.58476553760619e-06	1.96210840462974e-05	0.000394382884973011
2.66286005229013e-05	5.94789331648013e-06	1.96391776120438e-05	0.000394746564810561
2.68137909167728e-05	7.24951716099002e-06	1.97757595940431e-05	0.000397491856353532
2.70767747398488e-05	1.45086792751264e-05	1.99697159383145e-05	0.000401390369933724
2.70996956928034e-05	4.92594601524588e-06	1.99866206444302e-05	0.000401730153747493
2.76946156159282e-05	1.17677343249246e-05	2.04253871513349e-05	0.00041054934031304
2.78887189619992e-05	4.5806364349166e-06	2.05685426312972e-05	0.000413426758862087
2.79157747616369e-05	1.26093615371282e-05	2.05884968776371e-05	0.000413827838293806
2.79805928430189e-05	9.57545383153539e-06	2.06363016359696e-05	0.000414788711732916
2.80623351040162e-05	7.72733326119711e-06	2.06965883483996e-05	0.000416000471874077
2.83260139092901e-05	8.55290403545713e-06	2.08910572573027e-05	0.000419909287979741
2.83394763324662e-05	1.92921006792861e-05	2.09009860900109e-05	0.000420108857059544
2.83602035428364e-05	1.26241613080629e-05	2.09162728627991e-05	0.000420416120488003
2.84662575307969e-05	6.89309374601871e-06	2.09944900077156e-05	0.000421988281495709
2.84686960910105e-05	7.85841124723945e-06	2.09962884994204e-05	0.000422024431096083
2.85152116672481e-05	5.7194795966386e-06	2.10305947583119e-05	0.000422713985318588
2.86403766897825e-05	9.31156640130844e-06	2.11229067108779e-05	0.000424569451310404
2.88896013084071e-05	1.77480643815204e-05	2.13067153397337e-05	0.000428263996278461
2.8908260336405e-05	1.88463421131158e-05	2.1320476782608e-05	0.000428540600645953
2.90131822113163e-05	9.85079689741778e-06	2.1397858969291e-05	0.000430095979031652
2.9078487231705e-05	1.31239054526146e-05	2.14460228558336e-05	0.00043106407093123
2.9208474729216e-05	1.24282498505995e-05	2.15418914895895e-05	0.000432991026051032
2.9209869049605e-05	5.64626243407432e-06	2.15429198314937e-05	0.00043301169567591
2.93051492031891e-05	1.1325850234828e-05	2.16131910369794e-05	0.000434424143667294
2.93691437150455e-05	9.96216862687848e-06	2.16603883947025e-05	0.00043537280838215
2.94822454596751e-05	1.05772368441609e-05	2.17438034149211e-05	0.000437049446443853
2.95052231070259e-05	1.56509876678203e-05	2.1760749934399e-05	0.000437390070704274
2.95268887400693e-05	1.07584416116646e-05	2.17767288145152e-05	0.000437711245458125
2.99191884981632e-05	8.95563008089688e-06	2.20660585004572e-05	0.000443526758810033
3.00523822354677e-05	1.68055140095268e-05	2.21642918064654e-05	0.000445501243733116
3.04192920023569e-05	1.30559101556944e-05	2.24348958163657e-05	0.000450940371859672
3.05122745673682e-05	1.11815397793534e-05	2.25034724998272e-05	0.000452318760036472
3.06508213188759e-05	1.1163326858979e-05	2.26056537713548e-05	0.000454372598884529
3.08143430606648e-05	1.08347846330974e-05	2.27262546466302e-05	0.000456796670918937
3.09295590608021e-05	1.04584850895227e-05	2.28112289767119e-05	0.000458504651037017
3.09302586537282e-05	9.32839947213782e-06	2.2811744941857e-05	0.000458515021912652
3.10839383189658e-05	8.26564478045893e-06	2.29250870695578e-05	0.000460793193455373
3.1182032483378e-05	1.10967506155951e-05	2.29974336698209e-05	0.000462247356786126
3.14476143380185e-05	8.32693586641731e-06	2.31933061194202e-05	0.000466184383995094
3.15649741453727e-05	1.14207239050293e-05	2.32798615543993e-05	0.000467924144248737
3.16903201018238e-05	1.17973380555549e-05	2.33723069497018e-05	0.000469782292433408
3.17726930692782e-05	6.54840097960662e-06	2.34330588219933e-05	0.000471003402266346
3.18708663114335e-05	1.08942825416715e-05	2.35054637438284e-05	0.000472458737858007
3.1986700132923e-05	1.14013277050524e-05	2.35908937307238e-05	0.000474175876657041
3.20402067229883e-05	1.16062627765235e-05	2.3630356015826e-05	0.000474969066768735
3.24591051632364e-05	9.27987389114502e-06	2.39393028139262e-05	0.000481178883170849
3.26858432062994e-05	9.01585270710749e-06	2.41065270995319e-05	0.00048454008360397
3.2891673414591e-05	1.0689713091272e-05	2.42583313978872e-05	0.000487591343004083
3.29757235750497e-05	8.11816220266039e-06	2.43203202368481e-05	0.000488837315810062
3.30288237690356e-05	5.84802568032812e-06	2.4359482795918e-05	0.00048962448144232
3.33091705506105e-05	1.38239948029591e-05	2.45662447033482e-05	0.000493780386251783
3.36048017223941e-05	8.8889889866499e-06	2.4784279184181e-05	0.00049816286926707
3.36842714389926e-05	1.45090938806209e-05	2.48428898452149e-05	0.000499340940852421
3.37428219099278e-05	6.81836248169014e-06	2.48860721032152e-05	0.000500208902247909
3.39074638352529e-05	9.11902855744497e-06	2.50074991384463e-05	0.000502649580059347
3.39263225781221e-05	1.63116139170332e-05	2.50214078754236e-05	0.000502929145031522
3.39631926090696e-05	1.07897996101624e-05	2.50486003328612e-05	0.000503475712172685
3.39854064312668e-05	9.18949320984923e-06	2.50649835145157e-05	0.000503805013368823
3.41882844486736e-05	1.21563055407087e-05	2.52146105072675e-05	0.00050681250902666
3.42650784987646e-05	1.16247275445558e-05	2.52712478054984e-05	0.000507950916110624
3.42696518825369e-05	2.13086405046097e-05	2.52746207764555e-05	0.000508018712671397
3.44619615406466e-05	1.27539734216863e-05	2.54164533721595e-05	0.000510869541307827
3.44749421237864e-05	9.5980277110139e-06	2.54260268372604e-05	0.000511061967515102
3.4884017942975e-05	5.82709038320088e-06	2.57277292366383e-05	0.000517126171836801
3.4979480515167e-05	1.1137010830355e-05	2.5798134979853e-05	0.000518541324030337
3.50884534186071e-05	1.32609350665468e-05	2.58785048890309e-05	0.000520156755500474
3.51258514816306e-05	7.87996182700645e-06	2.59060867817192e-05	0.00052071115027223
3.56536339968529e-05	9.02474137257882e-06	2.62953379760532e-05	0.000528535081337323
3.57454436500866e-05	1.69698904435175e-05	2.63630496113232e-05	0.000529896082085345
3.57826727465147e-05	7.08404448528395e-06	2.63905068874373e-05	0.000530447972069701
3.58409283561862e-05	1.65485923335294e-05	2.64334716787808e-05	0.000531311562395411
3.5884567797263e-05	5.92930286239211e-06	2.64656567248353e-05	0.000531958480337662
3.60202645759258e-05	1.57764840988242e-05	2.65657360788085e-05	0.000533970070739754
3.61490151122334e-05	9.80467608077297e-06	2.6660692426515e-05	0.000535878688952012
3.66395332865805e-05	1.06948105639706e-05	2.70224603511813e-05	0.000543150207563519
3.69006717516934e-05	1.34333640833505e-05	2.72150557034334e-05	0.000547021365266852
3.6925119922253e-05	1.12046059256241e-05	2.72330867660683e-05	0.000547383788794743
3.69367532519179e-05	1.49190089213004e-05	2.72416666021477e-05	0.000547556243104484
3.70345198783546e-05	1.28157272367852e-05	2.73137716359616e-05	0.000549005550960741
3.7227576666217e-05	1.14434816158398e-05	2.74561552562641e-05	0.000551867455166203
3.72331171957461e-05	1.68235087952746e-05	2.7460241518454e-05	0.00055194958884788
3.73788205657056e-05	2.23964557339959e-05	2.75677009532391e-05	0.000554109518534135
3.74993379071965e-05	7.45494993259382e-06	2.7656585138979e-05	0.000555896086570737
3.76784234340566e-05	8.84409872905936e-06	2.77886646475032e-05	0.000558550878604381
3.77757910058859e-05	1.23618459976987e-05	2.78604753697815e-05	0.000559994270812338
3.82479970205273e-05	1.57432223459301e-05	2.82087376745557e-05	0.000566994327086504
3.82753116770976e-05	9.94610575488248e-06	2.82288828335675e-05	0.000567399243854128
3.85367163957668e-05	1.68429299629889e-05	2.84216745536639e-05	0.000571274348542082
3.8578549585829e-05	6.47062802080824e-06	2.84525274499325e-05	0.000571894490335036
3.88024686805107e-05	9.99267633118867e-06	2.86176726992069e-05	0.000575213902233723
3.88475104378285e-05	1.50688366780695e-05	2.8650891984282e-05	0.000575881608332619
3.89613187631081e-05	1.39400288776397e-05	2.87348281232455e-05	0.000577568720857077
3.89881360178708e-05	2.1727401746317e-05	2.8754606437502e-05	0.000577966264062028
3.90389609432541e-05	1.9055492896555e-05	2.87920909360157e-05	0.000578719700754451
3.91306258838914e-05	9.71862118099816e-06	2.88596958425682e-05	0.000580078556260169
3.92040041117303e-05	6.11113257844516e-06	2.89138138968815e-05	0.000581166326657505
3.92509054655355e-05	2.0508126647623e-05	2.89484046752002e-05	0.000581861599707384
3.93484410524895e-05	8.69210331848804e-06	2.90203393123223e-05	0.000583307482597991
3.94507079789671e-05	7.4561501988192e-06	2.90957634162366e-05	0.000584823503610287
3.9826155225256e-05	1.25602246126736e-05	2.93726640046651e-05	0.000590389192675046
4.01088400798006e-05	1.50850472540591e-05	2.95811502922514e-05	0.000594579757446165
4.01768255370978e-05	1.0568690002482e-05	2.96312910598725e-05	0.000595587584564306
4.02147408243331e-05	1.48903258131339e-05	2.96592544167746e-05	0.000596149646749176
4.03116922564574e-05	2.19473653220811e-05	2.97307582268827e-05	0.000597586870036657
4.03376260130919e-05	8.76476168033854e-06	2.97498849418692e-05	0.000597971316126316
4.04488656731917e-05	1.29828837026043e-05	2.98319266338584e-05	0.000599620350353906
4.05928648059596e-05	1.18175808365931e-05	2.9938129156292e-05	0.000601755016159829
4.06783442759075e-05	6.53936562722464e-06	3.00011721423868e-05	0.000603022177274613
4.0730831239348e-05	1.62441436956568e-05	3.00398824304636e-05	0.000603800252280757
4.08379577005609e-05	1.959193826517e-05	3.01188905479538e-05	0.000605388311800737
4.09660318341228e-05	1.59434832570913e-05	3.02133480337825e-05	0.000607286902912243
4.09794419345503e-05	1.44234059342067e-05	3.02232382773146e-05	0.000607485696351386
4.09994406913482e-05	2.41049899981919e-05	3.02379877995975e-05	0.00060778216106945
4.11193456393937e-05	8.99005540760391e-06	3.03264203317241e-05	0.000609559650889241
4.15279497564235e-05	1.31511084614488e-05	3.0627774840402e-05	0.000615616862623904
4.16802074545534e-05	7.50725197707536e-06	3.07400682361366e-05	0.000617873954702441
4.19687677575471e-05	7.37070633057505e-06	3.09528877959705e-05	0.000622151618046014
4.20977728481957e-05	1.11017005530661e-05	3.10480318830932e-05	0.000624064009811883
4.21492616950921e-05	8.28136876843871e-06	3.10860060383016e-05	0.0006248272885813
4.22471523005553e-05	1.80305381783081e-05	3.11582025093699e-05	0.000626278434322158
4.23180971585689e-05	1.91165324131604e-05	3.12105259000037e-05	0.000627330132062254
4.23721349216311e-05	7.8878185830325e-06	3.12503799368549e-05	0.000628131196366046
4.29783369990273e-05	8.27472679112633e-06	3.16974672802748e-05	0.000637117631362034
4.29838734320621e-05	2.05557110060786e-05	3.17015505212102e-05	0.000637199704316634
4.30188958188856e-05	1.49328805296789e-05	3.17273803005346e-05	0.000637718881690531
4.31684502782759e-05	1.26640413912607e-05	3.18376799983393e-05	0.000639935900532571
4.33508391368303e-05	8.90458129119635e-06	3.19721957865246e-05	0.000642639661675112
4.33695705723237e-05	8.5064044354636e-06	3.19860106315168e-05	0.000642917339422713
4.34810710202364e-05	1.37511190031344e-05	3.20682446602446e-05	0.000644570239609885
4.36587002923811e-05	1.73242172117538e-05	3.21992501489388e-05	0.000647203443894451
4.38124124239449e-05	1.83327603406189e-05	3.23126162212681e-05	0.000649482096723101
4.40355511704664e-05	9.66545031628879e-06	3.2477185946639e-05	0.000652789940617855
4.42654173195718e-05	1.31067282173401e-05	3.26467172791398e-05	0.000656197512587233
4.45352989217418e-05	2.55208074086595e-05	3.28457608869584e-05	0.000660198279930246
4.46582389472397e-05	2.34689496183988e-05	3.29364318553521e-05	0.000662020762215834
4.46726893844957e-05	7.48197203658475e-06	3.29470893701396e-05	0.000662234977771846
4.48456490916164e-05	1.43475897598559e-05	3.30746509520917e-05	0.000664798959689627
4.49528802062942e-05	1.62065150102633e-05	3.31537362538101e-05	0.000666388570609039
4.50575723041803e-05	1.04563300007337e-05	3.32309489748916e-05	0.000667940542743955
4.52478452779275e-05	1.24617060200921e-05	3.33712794711555e-05	0.000670761179250872
4.53729283986171e-05	1.16665633608042e-05	3.34635310193125e-05	0.000672615431116852
4.55117664200373e-05	1.23784345125122e-05	3.35659271087965e-05	0.000674673587795929
4.57098342821785e-05	2.13821290253863e-05	3.37120065064157e-05	0.000677609776955115
4.57110806617123e-05	2.34780967458373e-05	3.37129257386906e-05	0.000677628253481472
4.57461294453885e-05	1.04768284983261e-05	3.37387749862735e-05	0.000678147822166467
4.60814543406718e-05	1.17547669112407e-05	3.39860844598054e-05	0.00068311873118569
4.62135355345165e-05	8.30698526401221e-06	3.4083497240582e-05	0.000685076723589437
4.63574472118546e-05	1.72730890202029e-05	3.41896352627158e-05	0.000687210092942307
4.68042366238013e-05	1.03348032381764e-05	3.45191522648901e-05	0.000693833369498204
4.68608806021572e-05	1.32181969875703e-05	3.45609284427491e-05	0.000694673068747661
4.70823977979557e-05	1.55401897475573e-05	3.47243022388548e-05	0.000697956874519306
4.72263535967851e-05	2.64004419115304e-05	3.48304728015573e-05	0.000700090897936106
4.72381139023185e-05	1.72773983109104e-05	3.48391462851279e-05	0.000700265234556104
4.73460869632052e-05	1.18797370650091e-05	3.49187787884675e-05	0.00070186584420288
4.75283018453188e-05	1.10246448723349e-05	3.50531662652074e-05	0.000704567026291283
4.75790751802539e-05	1.83102023517671e-05	3.50906127146326e-05	0.000705319698198781
4.80994659348e-05	1.32298983207724e-05	3.54744123231553e-05	0.000713034052640338
4.8340056193635e-05	2.43772169170027e-05	3.56518529220679e-05	0.000716600600500047
4.84376286374758e-05	1.96195744160612e-05	3.57238147419534e-05	0.000718047029762944
4.86360260436519e-05	1.92271655284451e-05	3.58701371855347e-05	0.000720988104134764
4.86797109216422e-05	2.13773591051977e-05	3.59023557423106e-05	0.000721635695640971
4.89863933645628e-05	1.31104507085188e-05	3.61285407782773e-05	0.000726182004438782
4.90091508790165e-05	2.31434126518501e-05	3.61453249449097e-05	0.000726519365414493
4.94980046834832e-05	8.36252706710257e-06	3.6505865360242e-05	0.000733766211144963
4.96198096861724e-05	2.68896152307744e-05	3.65956992243909e-05	0.000735571867673813
5.00045495744516e-05	1.15057656345208e-05	3.68794533403406e-05	0.00074127531232586
5.01386168150906e-05	9.7682625831613e-06	3.69783308742388e-05	0.000743262746199838
5.04700899085168e-05	1.10736499171706e-05	3.72227995593209e-05	0.000748176555502155
5.0489833671972e-05	2.07794331807424e-05	3.72373610184142e-05	0.000748469240158778
5.05547121439007e-05	1.78777375603796e-05	3.72852103161011e-05	0.000749431008836856
5.06892351375853e-05	1.63869265111967e-05	3.73844239778781e-05	0.000751425198865707
5.09318055163097e-05	1.04670687833103e-05	3.75633249586898e-05	0.000755021100334277
5.1026488007701e-05	1.22434107191588e-05	3.76331553751846e-05	0.00075642468848726
5.1179858768188e-05	2.57751650144242e-05	3.77462696788487e-05	0.000758698280777345
5.13334946316517e-05	1.33882818197412e-05	3.78595795017794e-05	0.000760975802995676
5.1532193592488e-05	1.59102149420501e-05	3.80061243485443e-05	0.000763921347661236
5.22422307531393e-05	1.30913811629137e-05	3.85297923459365e-05	0.000774447050272378
5.2302502217279e-05	9.42636534830478e-06	3.85742438742156e-05	0.000775340523941968
5.23155279105809e-05	2.19105471003318e-05	3.85838506090515e-05	0.000775533618869385
5.24440369457241e-05	2.03327545790547e-05	3.86786288443462e-05	0.000777438657030375
5.25208075785451e-05	1.32919642625599e-05	3.87352488718262e-05	0.000778576716973043
5.25721422359741e-05	9.36421149812653e-06	3.87731093089167e-05	0.000779337710013531
5.28713308050309e-05	1.6544226013261e-05	3.89937674483538e-05	0.00078377292844584
5.34184639327463e-05	1.06002652315132e-05	3.93972901443135e-05	0.00079188371603582
5.36951986357993e-05	2.93744791241619e-05	3.96013880645178e-05	0.000795986074824826
5.37813162244478e-05	3.01176987404011e-05	3.96649016771665e-05	0.000797262695511653
5.37918420264825e-05	1.64212863397793e-05	3.96726646872988e-05	0.000797418731657506
5.41006107311629e-05	1.89977091778158e-05	3.99003883871247e-05	0.000801995967527967
5.45735073366807e-05	2.7234169139641e-05	4.02491600178347e-05	0.000809006261229966
5.46794765397487e-05	1.50021274385684e-05	4.03273146320311e-05	0.000810577165373081
5.47234169299912e-05	3.04383629900344e-05	4.03597216347037e-05	0.000811228544633126
5.47288773587169e-05	1.28620737266468e-05	4.03637488207923e-05	0.000811309490887888
5.47505797753485e-05	3.24805498045627e-05	4.03797548296125e-05	0.000811631210927439
5.49301016091564e-05	2.2684358752203e-05	4.05121561240913e-05	0.000814292470843942
5.49631824508315e-05	1.53564431450675e-05	4.05365539712352e-05	0.00081478286644701
5.49918956759938e-05	1.07272628039159e-05	4.05577306052942e-05	0.000815208515815542
5.5387461491776e-05	1.60873769111178e-05	4.08494690804994e-05	0.000821072445720616
5.55440683121756e-05	9.14127827070844e-06	4.09649700494084e-05	0.000823394009872118
5.56628908718163e-05	2.97662921517068e-05	4.10526042963188e-05	0.000825155454195857
5.59897321704685e-05	9.47760904333662e-06	4.12936569310474e-05	0.000830000601043518
5.61026153575822e-05	2.90708208916509e-05	4.13769107602989e-05	0.000831673999174212
5.6530206446793e-05	1.40372449760453e-05	4.16922685778874e-05	0.000838012676772548
5.66856161770595e-05	2.07484832711263e-05	4.18068866665367e-05	0.000840316495071526
5.70636730717685e-05	9.93627403846147e-06	4.20857119279794e-05	0.000845920869975156
5.717012716287e-05	1.10095903372998e-05	4.2164224157748e-05	0.00084749896217479
5.71743724323452e-05	1.86146567192615e-05	4.2167355137206e-05	0.000847561894717586
5.7263236859099e-05	1.81174974764698e-05	4.22328946032741e-05	0.000848879234964767
5.72777435506778e-05	1.74750738004586e-05	4.22435936068599e-05	0.000849094284443713
5.74541335756443e-05	1.56324926631926e-05	4.23736851235482e-05	0.000851709117933084
5.77530739405742e-05	9.41784723500037e-06	4.25941602069916e-05	0.000856140656948355
5.77824750485555e-05	1.95602820407328e-05	4.26158441697345e-05	0.000856576503600051
5.77951419875711e-05	1.00655548467753e-05	4.26251863154066e-05	0.000856764280297469
5.77960695063685e-05	2.7469516209713e-05	4.26258703808867e-05	0.000856778029982089
5.80131086095827e-05	1.55726445211322e-05	4.27859414853788e-05	0.000859995451804527
5.81678921701038e-05	1.21936414746478e-05	4.29000977600912e-05	0.000862289987664657
5.81998577862931e-05	2.32302762516315e-05	4.29236731039505e-05	0.000862763850989615
5.87040004508421e-05	2.8018661871833e-05	4.32954893893153e-05	0.000870237341188021
5.88074877322354e-05	1.22694140339782e-05	4.33718135317772e-05	0.000871771452933641
5.89863142384221e-05	1.78255572589236e-05	4.35037020068671e-05	0.00087442240520406
5.90137806757329e-05	2.12525423969417e-05	4.35239591075078e-05	0.000874829571993267
5.92848528460435e-05	1.56158669827845e-05	4.37238807854733e-05	0.000878847988505762
5.96310063726996e-05	1.86280567677057e-05	4.39791766124241e-05	0.000883979422860603
5.97473734328112e-05	2.21734662216504e-05	4.40649998745124e-05	0.00088570446647289
5.97634133524233e-05	1.61403326959165e-05	4.40768296674404e-05	0.000885942244765493
5.99515680525801e-05	1.76813649480378e-05	4.42155978904171e-05	0.000888731479651343
6.00060826610288e-05	1.00246783161488e-05	4.42558036112117e-05	0.000889539612786189
6.0068479826047e-05	1.4042748151264e-05	4.43018228905661e-05	0.000890464598180132
6.01283317601877e-05	2.16180575698487e-05	4.43459650062586e-05	0.000891351852670993
6.0131191896592e-05	1.6593016464937e-05	4.43480744196614e-05	0.000891394251783163
6.02976272807401e-05	3.69470579635455e-05	4.44708241701562e-05	0.000893861516110438
6.04574662130779e-05	2.17357835214755e-05	4.45887088925923e-05	0.000896230993597964
6.07652289227125e-05	1.50930105892151e-05	4.48156906489816e-05	0.000900793316439548
6.10099148459019e-05	1.1474368923425e-05	4.49961518902906e-05	0.000904420579072199
6.11499956530567e-05	1.69174368282817e-05	4.50994645615436e-05	0.000906497159002589
6.11509594710044e-05	2.04950744125728e-05	4.51001753984441e-05	0.000906511446791527
6.11521863352933e-05	1.3402958915584e-05	4.51010802377974e-05	0.000906529634020822
6.18169271420689e-05	1.38158814887216e-05	4.55913411795623e-05	0.000916383856353626
6.19551704798351e-05	2.02685582356429e-05	4.5693298676793e-05	0.000918433197348629
6.20376181571201e-05	1.39268780349266e-05	4.57541056492251e-05	0.000919655414691853
6.21146859752272e-05	2.25083623085834e-05	4.58109448573794e-05	0.000920797880155971
6.24428653356503e-05	1.31586647398078e-05	4.6052984342046e-05	0.000925662862641901
6.26540056049966e-05	1.09471811759166e-05	4.62087049270306e-05	0.000928792839222756
6.27480837693425e-05	1.36033418439637e-05	4.62780896390591e-05	0.000930187468736511
6.28709448985119e-05	1.46947218548042e-05	4.63687024196782e-05	0.000932008781450511
6.28904432697491e-05	3.55859859399438e-05	4.63830828966222e-05	0.000932297828374275
6.29871471005229e-05	1.97865436999151e-05	4.64544040952972e-05	0.000933731381180369
6.31012693170206e-05	2.25138166374856e-05	4.65385717359268e-05	0.000935423146877642
6.32195486692821e-05	2.05460588471637e-05	4.66258053554669e-05	0.000937176538609705
6.32506008533056e-05	1.49242633078664e-05	4.66487070230463e-05	0.000937636861072487
6.39186970988752e-05	1.99228240370976e-05	4.71414426746025e-05	0.000947540824958033
6.40218461909664e-05	3.38501501179512e-05	4.72175173950279e-05	0.000949069923332214
6.41109048701696e-05	1.47243352758837e-05	4.72832001265429e-05	0.000950390143208277
6.46835818358255e-05	1.16733141917559e-05	4.77055619638902e-05	0.000958879596671832
6.49315707962751e-05	1.24030922473975e-05	4.78884592677087e-05	0.000962555824048642
6.495092160284e-05	1.24536656610244e-05	4.79027309124666e-05	0.000962842683450481
6.50175592563335e-05	1.89033220319138e-05	4.79518776451867e-05	0.000963830530512927
6.52798790494878e-05	2.79166526355096e-05	4.81453442528096e-05	0.000967719200409057
6.54460519341794e-05	1.8267706436671e-05	4.82679004041912e-05	0.000970182573403077
6.57348927745315e-05	1.17581325641647e-05	4.84809268664872e-05	0.0009744643954766
6.58023047318627e-05	1.60499714386808e-05	4.85306446652902e-05	0.000975463720940992
6.5904786590513e-05	1.29814267509836e-05	4.86062272864014e-05	0.000976982928141641
6.5918919671079e-05	1.69406107731814e-05	4.86166507436614e-05	0.000977192439152137
6.62520897976637e-05	1.25431491342495e-05	4.88623710279623e-05	0.000982131405541065
6.62712729927594e-05	1.74038676782246e-05	4.88765190555812e-05	0.000982415780244107
6.63942124511834e-05	1.72532907496859e-05	4.89671896057455e-05	0.000984238254123303
6.64160815174385e-05	2.15743997893131e-05	4.89833185223225e-05	0.0009845624446031
6.64796267020385e-05	1.0905914751944e-05	4.90301844913273e-05	0.000985504448419993
6.76598501341426e-05	3.56410423824244e-05	4.99006251885413e-05	0.00100300026631441
6.7952274865123e-05	1.67366462310247e-05	5.01162948488729e-05	0.00100733521654663
6.79931839041647e-05	2.46017473824203e-05	5.01464661634708e-05	0.00100794165857941
6.79992702633144e-05	2.69195831289282e-05	5.01509549869916e-05	0.00100803188372529
6.81859354621373e-05	1.66506614606235e-05	5.02886246700272e-05	0.00101079903800895
6.82102755060703e-05	1.64511590080754e-05	5.03065759869007e-05	0.00101115985865071
6.83315587095536e-05	3.18629491631367e-05	5.03960250126772e-05	0.00101295777994602
6.84729729945811e-05	1.32582898511822e-05	5.05003211531427e-05	0.00101505412756225
6.85440274696991e-05	1.55434157440531e-05	5.0552725388798e-05	0.00101610745028355
6.86973959849972e-05	1.7535315759921e-05	5.0665838036586e-05	0.0010183810092906
6.8826582452966e-05	1.52040429031082e-05	5.07611158934651e-05	0.00102029608982241
6.88649572138129e-05	1.24444990396631e-05	5.07894181222452e-05	0.00102086496331641
6.89326163624165e-05	4.31499675139795e-05	5.08393182300396e-05	0.00102186795318312
6.92297222118064e-05	2.43569395397463e-05	5.10584403179888e-05	0.00102627229705132
6.94717058554215e-05	1.1994800480155e-05	5.12369085687735e-05	0.0010298595006663
6.95485157344275e-05	1.2141503012841e-05	5.12935575411767e-05	0.00103099814240059
6.98959379236866e-05	2.67164006448651e-05	5.15497890346552e-05	0.00103614838360951
7.01335489265578e-05	2.4035104890829e-05	5.17250323668742e-05	0.00103967076650995
7.04536226213337e-05	1.98223515540073e-05	5.19610937451371e-05	0.0010444155893327
7.09191599663875e-05	1.51288784568869e-05	5.23044377596559e-05	0.00105131678819943
7.0926553968202e-05	2.76083645335136e-05	5.2309890998356e-05	0.00105142639804595
7.09901901806733e-05	1.74351951098984e-05	5.23568241024148e-05	0.00105236975127433
7.1194254323211e-05	1.60519100335239e-05	5.25073258884963e-05	0.00105539483023778
7.12114781124122e-05	1.54791264446277e-05	5.25200288112422e-05	0.00105565015839948
7.12378324488618e-05	2.5217238127936e-05	5.25394657130777e-05	0.0010560408392305
7.14643192850412e-05	2.10729762285176e-05	5.27065047280906e-05	0.00105939831573325
7.17277263263377e-05	2.3400548279825e-05	5.29007732050928e-05	0.00106330310316694
7.1887923965191e-05	1.62589059086304e-05	5.30189224814607e-05	0.00106567789817631
7.19904277974058e-05	1.93557573082385e-05	5.30945213085583e-05	0.00106719743111654
7.2049345159837e-05	1.93170174169263e-05	5.31379741570933e-05	0.0010680708313693
7.20676996937618e-05	3.03331825793773e-05	5.31515110289024e-05	0.00106834292186873
7.21135570860063e-05	2.58406395309873e-05	5.31853318626462e-05	0.00106902271906814
7.24605832856241e-05	1.79011001329365e-05	5.34412713050688e-05	0.0010741670900643
7.25154774422705e-05	3.00608765764067e-05	5.34817569509936e-05	0.00107498084968136
7.27004147744929e-05	3.60208220458992e-05	5.36181522944698e-05	0.00107772238979862
7.30035826510319e-05	5.00299786053695e-05	5.38417452605551e-05	0.00108221659811129
7.30439052547182e-05	1.48957563478453e-05	5.38714840662012e-05	0.00108281434673408
7.40289864540499e-05	1.80291418210623e-05	5.45980030816981e-05	0.0010974173454595
7.44832239255352e-05	1.84936550858208e-05	5.49330131913309e-05	0.00110415103322213
7.4604964580296e-05	1.55127338831871e-05	5.50227995974696e-05	0.00110595573584716
7.46801508899448e-05	2.42843644950505e-05	5.50782511518206e-05	0.00110707030953379
7.48145742931817e-05	1.764206207386e-05	5.51773913634556e-05	0.00110906302321818
7.48203508485636e-05	1.83327340732726e-05	5.51816516998948e-05	0.00110914865578424
7.49942150097473e-05	2.13131539829128e-05	5.53098803365788e-05	0.00111172604547139
7.50323301000623e-05	1.4072513841883e-05	5.53379910526396e-05	0.00111229106956856
7.5088786999255e-05	1.56562785556981e-05	5.53796292555078e-05	0.00111312799552706
7.52719185836739e-05	3.87142141788217e-05	5.55146928203274e-05	0.0011158427669547
7.58029153659497e-05	1.35492611712376e-05	5.59063146071941e-05	0.00112371434682044
7.58903724301541e-05	1.88878042502866e-05	5.59708161124782e-05	0.0011250108241037
7.59517429410305e-05	1.53973355101224e-05	5.60160782118592e-05	0.00112592059021508
7.63414644878149e-05	1.87372257154549e-05	5.63035064103466e-05	0.00113169788375679
7.64569796616108e-05	1.48610078826467e-05	5.6388701387571e-05	0.00113341029887227
7.64614198503948e-05	2.23910964147079e-05	5.63919761242995e-05	0.00113347612092958
7.70437317415404e-05	2.81664284076094e-05	5.68214439307648e-05	0.00114210840404488
7.80577082585556e-05	2.07391518295416e-05	5.75692738775537e-05	0.00115713975150702
7.88083648760794e-05	1.41207150064835e-05	5.81228996163351e-05	0.0011682676033393
7.89436515593639e-05	4.16969250441622e-05	5.82226765159616e-05	0.00117027311442297
7.93862470862051e-05	3.23730495029594e-05	5.85491004357787e-05	0.00117683422016605
7.97365239163684e-05	2.95364902483573e-05	5.8807437289608e-05	0.00118202677902099
7.98006271040561e-05	3.70677395941403e-05	5.8854714798143e-05	0.00118297705476347
8.01876308462363e-05	1.60413883055897e-05	5.91401385560557e-05	0.00118871405914202
8.03273642013915e-05	2.14495719164898e-05	5.92431949738295e-05	0.00119078548838928
8.06393709645268e-05	2.09997332946614e-05	5.9473306812869e-05	0.00119541072574787
8.08147066327888e-05	1.58188957979826e-05	5.96026207183355e-05	0.00119800992928752
8.08400575745168e-05	2.05133864365744e-05	5.96213175945307e-05	0.00119838573563729
8.08409035853652e-05	3.37977837679627e-05	5.96219415461086e-05	0.00119839827703524
8.09263187729491e-05	4.9953661591043e-05	5.96849371225484e-05	0.00119966448521815
8.12529385977712e-05	2.20422954587886e-05	5.99258264154641e-05	0.0012045063489029
8.16795517900208e-05	3.23186930508486e-05	6.02404630125705e-05	0.00121083053000279
8.17454263136826e-05	2.18045328294815e-05	6.02890469202824e-05	0.00121180706430851
8.18032277972182e-05	1.30719385358779e-05	6.03316767836287e-05	0.00121266392259691
8.19747403345006e-05	1.97068039561265e-05	6.04581710460473e-05	0.00121520645144126
8.21567395296549e-05	2.25532637789787e-05	6.05923994489185e-05	0.00121790443615224
8.23096052520836e-05	1.75365963875319e-05	6.07051412759247e-05	0.00122017054167867
8.25071912265788e-05	2.33587812225394e-05	6.08508652708235e-05	0.00122309958725955
8.30264322934143e-05	2.50395989906656e-05	6.12338169594141e-05	0.00123079689854955
8.31739166526407e-05	1.3515969552499e-05	6.13425899128914e-05	0.00123298322990098
8.32080001779376e-05	4.96898737797545e-05	6.13677272612239e-05	0.00123348848944386
8.32749539547949e-05	2.29442006515162e-05	6.14171071418664e-05	0.0012344810227688
8.39590197535717e-05	5.94344524147285e-05	6.19216206895817e-05	0.00124462172182429
8.39954280601689e-05	3.24637899089697e-05	6.1948472615172e-05	0.00124516144429102
8.44680957067582e-05	2.32425601037897e-05	6.22970753836446e-05	0.00125216834386983
8.4543378165483e-05	2.53961907448247e-05	6.23525978500505e-05	0.00125328434288549
8.48029929603175e-05	1.64273424731648e-05	6.25440694620146e-05	0.00125713291346083
8.48041837443038e-05	2.65266727489532e-05	6.25449476913525e-05	0.00125715056583004
8.53371437652693e-05	2.13461375837179e-05	6.29380174098628e-05	0.00126505124905508
8.56006968988373e-05	1.75250800063122e-05	6.31323936331232e-05	0.0012689582021836
8.58874959846834e-05	1.71181554640233e-05	6.3343914256637e-05	0.00127320975696701
8.601287946681e-05	3.41262016357596e-05	6.34363873279492e-05	0.0012750684614382
8.6089303586883e-05	4.51051079655991e-05	6.34927517946687e-05	0.00127620138462136
8.61824523523073e-05	2.30452608200618e-05	6.35614510545842e-05	0.00127758223657923
8.62072924983202e-05	1.960069105775e-05	6.35797712077232e-05	0.00127795047081293
8.62169651494159e-05	2.19082933263506e-05	6.3586905000304e-05	0.001278093859715
8.64294132367527e-05	3.09273269444002e-05	6.37435901297745e-05	0.00128124322359556
8.6496391764175e-05	1.39115849007232e-05	6.37929882645021e-05	0.00128223612382678
8.65320973679726e-05	1.83337018104842e-05	6.38193219313474e-05	0.00128276542931662
8.67427656285732e-05	2.36243987687325e-05	6.39746943995174e-05	0.00128588840876555
8.74461467295221e-05	2.02006982781655e-05	6.44934534067213e-05	0.00129631544090017
8.79160223032291e-05	2.87707384741095e-05	6.48399969601333e-05	0.00130328095035117
8.79919414902459e-05	1.64774934316338e-05	6.48959890276362e-05	0.00130440638832724
8.8554101040626e-05	4.71020135059601e-05	6.531059404027e-05	0.00131273992997157
8.87650149434432e-05	3.36350281185559e-05	6.54661476749687e-05	0.00131586655085938
8.92985379046912e-05	2.8008830217597e-05	6.58596325742988e-05	0.00132377557919976
8.9365003473306e-05	3.24277117695986e-05	6.5908652390642e-05	0.00132476087524888
8.93692056985925e-05	3.35367819318131e-05	6.59117516240658e-05	0.00132482316969785
8.94733020529879e-05	1.81095792393816e-05	6.5988524971241e-05	0.0013263663104375
8.96881252680872e-05	2.04822583779139e-05	6.61469618095908e-05	0.0013295508835858
8.98067204201553e-05	1.90044237255697e-05	6.62344283384228e-05	0.00133130895678389
8.98655201993547e-05	1.86528899538165e-05	6.62777944667423e-05	0.00133218061396432
9.00079170466175e-05	4.19856099728466e-05	6.6382815268432e-05	0.00133429152723776
9.07623834223011e-05	2.91644260069856e-05	6.69392507875131e-05	0.00134547585552456
9.08397708930263e-05	3.06213334253079e-05	6.69963257464924e-05	0.0013466230595694
9.10315860903407e-05	4.91809294472721e-05	6.71377936665022e-05	0.00134946655824118
9.14958023766342e-05	1.75056056005055e-05	6.74801633711767e-05	0.00135634817352494
9.17130356667522e-05	2.9293323565568e-05	6.76403776927745e-05	0.0013595684740046
9.17834547358548e-05	2.04123408447054e-05	6.76923133025408e-05	0.00136061237736713
9.19224465203619e-05	2.61456620213843e-05	6.77948227956779e-05	0.00136267281345441
9.23918225732094e-05	1.81699109021916e-05	6.81409979414871e-05	0.00136963091792958
9.24137624691897e-05	3.40846745575547e-05	6.81571790965417e-05	0.00136995615840037
9.29355894389056e-05	1.94794159276471e-05	6.85420379452893e-05	0.00137769180352162
9.31706073171245e-05	2.61183817322839e-05	6.87153687911359e-05	0.00138117574553413
9.36023242373938e-05	3.00725684801231e-05	6.90337694997275e-05	0.00138757558510138
9.36317593648375e-05	1.800985163777e-05	6.9055478552571e-05	0.00138801193606294
9.38167677178972e-05	1.77750194622122e-05	6.91919262754743e-05	0.00139075452900426
9.38344064440196e-05	2.51425023821978e-05	6.92049352233111e-05	0.00139101600825619
9.42074833660036e-05	3.98520205834212e-05	6.94800876455158e-05	0.00139654655926042
9.48058644734072e-05	1.80793717449836e-05	6.99214068518287e-05	0.00140541705496642
9.52040802828111e-05	1.86031172116454e-05	7.021509975552e-05	0.00141132026879398
9.52785640212559e-05	2.31666249015927e-05	7.02700331481806e-05	0.00141242442745452
9.56502880638951e-05	2.69575084715287e-05	7.05441877921613e-05	0.00141793492316244
9.56618173447668e-05	2.27274607055292e-05	7.05526908899708e-05	0.00141810583503649
9.5679769970252e-05	5.3491759728437e-05	7.05659313454804e-05	0.00141837196758197
9.57952846223969e-05	1.87398596522368e-05	7.06511259379756e-05	0.00142008437496441
9.58742762447981e-05	2.69554054384368e-05	7.07093839940408e-05	0.00142125535920614
9.61579962000365e-05	4.26887243080132e-05	7.09186336911181e-05	0.00142546126847284
9.61734408957257e-05	3.42647477038444e-05	7.09300244933325e-05	0.00142569022307234
9.62153818771955e-05	2.12596787234612e-05	7.09609568881312e-05	0.00142631196278208
9.65079386345589e-05	2.09423236339177e-05	7.11767239208193e-05	0.00143064887019417
9.65338082218171e-05	3.16577065401159e-05	7.11958033094817e-05	0.00143103236502689
9.68047633319302e-05	2.5117749151866e-05	7.13956386529811e-05	0.0014350490462206
9.72410158233988e-05	2.08244153552449e-05	7.17173844449269e-05	0.00144151612180909
9.76765924770392e-05	3.22969955243573e-05	7.20386317916339e-05	0.00144797317867125
9.78594204833407e-05	1.96179251084948e-05	7.21734714609257e-05	0.00145068344980911
9.8069278390297e-05	1.86746833081654e-05	7.23282462754888e-05	0.00145379441644808
9.80711571762834e-05	4.37068500743344e-05	7.23296319214093e-05	0.00145382226786722
9.82017425640573e-05	2.06380524812194e-05	7.24259415123629e-05	0.00145575808620637
9.86136447201656e-05	2.0133132613349e-05	7.27297283972816e-05	0.00146186418859136
9.89496446021638e-05	2.3023252984153e-05	7.29775356883374e-05	0.00146684510371987
9.95994882609333e-05	3.24592879070507e-05	7.34568096563275e-05	0.0014764784883862
9.97850018938532e-05	2.86489177137611e-05	7.35936300342229e-05	0.00147922857167569
9.98955210752876e-05	1.72358009824891e-05	7.36751403573757e-05	0.00148086692541416
0.000100022568205894	1.83238033670805e-05	7.37688404059729e-05	0.00148275029207223
0.000100134469643413	4.09171188447812e-05	7.38513701733405e-05	0.00148440913659243
0.000100447748397032	3.75731595645907e-05	7.40824201332933e-05	0.00148905323013813
0.000101145683927282	3.39145885621805e-05	7.45971629125293e-05	0.00149939953627571
0.000101357202463915	2.19443156682739e-05	7.47531624779441e-05	0.00150253512035035
0.00010154784468597	1.8235805590138e-05	7.48937653029436e-05	0.0015053612306523
0.000101921524345622	4.59063848302221e-05	7.51693622574136e-05	0.00151090071673458
0.000102089339862999	2.17014918277988e-05	7.52931298864706e-05	0.00151338844037404
0.00010250744306707	1.69942523413805e-05	7.56014901804275e-05	0.0015195864680699
0.000102585919437098	3.11838287259109e-05	7.56593682265538e-05	0.00152074981412938
0.000102775209764239	2.09015250401248e-05	7.57989739993679e-05	0.00152355588372835
0.000103104175924335	4.07939875582371e-05	7.60415937660705e-05	0.00152843252985646
0.000103173338240832	1.87398901838506e-05	7.60926024931933e-05	0.00152945780292058
0.000103191725555707	1.75762256711666e-05	7.61061635416734e-05	0.00152973037936999
0.000103286107753728	2.98483342389574e-05	7.61757724852134e-05	0.00153112951592679
0.000103297791104405	2.87201223473426e-05	7.61843892128876e-05	0.00153130271175588
0.000103697281742546	2.118889490118e-05	7.64790223307656e-05	0.00153722482384526
0.000103861136836557	3.80559035813137e-05	7.65998690606251e-05	0.00153965383754548
0.000104174482050612	2.70119614751033e-05	7.68309680366082e-05	0.00154429891631113
0.000105773379402768	3.1226173734576e-05	7.80101899433477e-05	0.00156800122228495
0.000105896265170316	1.93295160449162e-05	7.81008208953117e-05	0.00156982290024214
0.000106205054147159	3.11185891821662e-05	7.83285595463029e-05	0.00157440043663034
0.000106329254624058	2.27228293405204e-05	7.84201601252827e-05	0.00157624160404586
0.000106476287609994	1.76755172798969e-05	7.8528600181047e-05	0.0015784212441686
0.000106660440657199	5.82673064674309e-05	7.86644170971011e-05	0.00158115115792133
0.000106819676988746	2.05612142962175e-05	7.87818573882219e-05	0.00158351170235991
0.000106916542574514	2.40799087667966e-05	7.88532978847566e-05	0.00158494765304749
0.000107650610499483	2.04441730016428e-05	7.93946890985151e-05	0.00159582959149071
0.000107738284149094	2.21608315584658e-05	7.9459350340292e-05	0.00159712927947012
0.000108809213188519	3.17677972284843e-05	8.0249184022955e-05	0.00161300490008733
0.000109040640163809	2.16049440678618e-05	8.04198664990409e-05	0.00161643560998971
0.000109522688180097	2.93169140762341e-05	8.07753874961455e-05	0.00162358156564516
0.00010986953898095	2.44312850132651e-05	8.10311975781276e-05	0.00162872333650242
0.00011021805959208	6.60687683613068e-05	8.12882391818559e-05	0.00163388986089003
0.000110234310741103	3.45710248015481e-05	8.13002247611126e-05	0.00163413077048066
0.00011051365549963	2.06021918008516e-05	8.15062476545417e-05	0.00163827182114276
0.000110774549960898	2.76092459483376e-05	8.16986630486007e-05	0.00164213936169471
0.000110920469454353	5.13543795874777e-05	8.18062818792093e-05	0.00164430249522967
0.000111057340392247	1.84651680507686e-05	8.19072272013983e-05	0.00164633149155299
0.000111473764996022	1.88946057998995e-05	8.22143494907776e-05	0.0016525046354139
0.000111599115223965	2.08977478015915e-05	8.23067980363991e-05	0.00165436284691984
0.000111689978733284	3.63943818311352e-05	8.2373811869756e-05	0.00165570982188157
0.000111826812394232	2.70065085049723e-05	8.24747296993789e-05	0.00165773826560558
0.000112277950819272	5.33414238961922e-05	8.28074541942076e-05	0.00166442601261599
0.000112584446916811	2.63955670938655e-05	8.30335017963636e-05	0.00166896955900054
0.000112599008581702	3.14971378234302e-05	8.30442413439745e-05	0.00166918542341252
0.000113187120392533	1.86650382136976e-05	8.34779867185653e-05	0.00167790368544999
0.000113303333489644	3.61476486884912e-05	8.35636964295606e-05	0.00167962644669054
0.000113517523896662	2.20039407008518e-05	8.37216665580544e-05	0.00168280163899225
0.000114012077827186	2.47082119005407e-05	8.40864109415205e-05	0.00169013298428844
0.000114353205801206	3.84942494205477e-05	8.43380003130484e-05	0.00169518991906012
0.000114664820915921	2.41623650685048e-05	8.45678233027776e-05	0.00169980935056088
0.00011472430076948	2.80401422811826e-05	8.4611691000871e-05	0.00170069108927065
0.000115040634697506	1.84867724538103e-05	8.48449942190356e-05	0.00170538047320255
0.000115776295326531	2.55298677075075e-05	8.53875600870088e-05	0.00171628602214135
0.000115779405589255	3.63307012212619e-05	8.53898539740642e-05	0.00171633212916543
0.000116354714738615	3.44537139779628e-05	8.58141571046925e-05	0.00172486060253446
0.000116561077047604	3.99554925197507e-05	8.59663538389962e-05	0.00172791974987905
0.000116622251306487	3.93988550685862e-05	8.60114711982233e-05	0.00172882660672
0.000116869659716718	3.04764513015741e-05	8.61939403335068e-05	0.001732494227929
0.000117124840737056	3.28911517223199e-05	8.63821419394207e-05	0.00173627707153345
0.0001178551249643	4.38195374190199e-05	8.69207425930217e-05	0.00174710291984612
0.000118344539943418	5.97846021382927e-05	8.72816968869817e-05	0.00175435808451793
0.000118507488248748	6.72429323674282e-05	8.74018748402769e-05	0.00175677365584003
0.00011853132362083	3.49095436806081e-05	8.74194539505786e-05	0.00175712699514686
0.000118754056588419	4.31451314275586e-05	8.75837244050764e-05	0.00176042882371085
0.000119036464742383	4.67572303705191e-05	8.77920066199087e-05	0.00176461528662902
0.000119083035050156	5.51435161247344e-05	8.7826353244509e-05	0.00176530565220041
0.000119108943058245	2.89673471104508e-05	8.78454609693783e-05	0.00176568971658959
0.000119597407812868	4.61679752739949e-05	8.82057144519081e-05	0.00177293079498396
0.000119748770875457	6.90851669029108e-05	8.83173480342856e-05	0.00177517462484443
0.000120192960044377	2.49311978577238e-05	8.86449473001304e-05	0.0017817593549885
0.000120328998635513	2.94351133659847e-05	8.87452787483081e-05	0.00178377601247248
0.0001203350034165	4.21612469495325e-05	8.87497074061425e-05	0.00178386502829083
0.000121424730419614	3.36913566663078e-05	8.95534049998031e-05	0.00180001931288009
0.000122505033663051	2.76715694754287e-05	9.03501523637685e-05	0.00181603389817283
0.00012262854867358	4.53564922950332e-05	9.04412473962486e-05	0.001817864904127
0.000122643553946823	2.61749766519742e-05	9.04523141147604e-05	0.00181808734465901
0.000123458605198507	2.56777713133483e-05	9.10534323102498e-05	0.00183016979268214
0.000124412482481337	4.71354288937844e-05	9.17569377521332e-05	0.00184431021963865
0.000124449479073817	3.80442767879311e-05	9.17842235514801e-05	0.00184485866294789
0.000124711905466901	4.07320942361299e-05	9.19777687788913e-05	0.00184874891309814
0.000125171799073648	2.42888263983987e-05	9.23169504124808e-05	0.00185556644830004
0.000125441238136425	2.15844251419589e-05	9.25156676377797e-05	0.00185956065536944
0.000125751944001838	2.49740917106299e-05	9.27448200361827e-05	0.00186416660801546
0.000126097412210005	3.48670147190581e-05	9.29996104256994e-05	0.00186928788310117
0.000126393276618814	2.86650279453313e-05	9.32178169239597e-05	0.00187367382365882
0.000126592414248556	5.20679498604125e-05	9.33646852986749e-05	0.00187662587122127
0.000126843651489461	5.31938616250344e-05	9.3549978280657e-05	0.00188035025161875
0.000126843690385747	3.72409015618996e-05	9.35500069675223e-05	0.00188035082822342
0.00012699821656183	3.32823875926261e-05	9.366397341556e-05	0.00188264154857614
0.000127155322418686	4.64752250319771e-05	9.37798424348137e-05	0.00188497051052261
0.0001285921557142	4.54122499919963e-05	9.48395385410818e-05	0.00190627035341603
0.000129413904441388	2.58167609968436e-05	9.54455962718225e-05	0.00191845208587004
0.000129651065628218	3.40729133535673e-05	9.56205078548339e-05	0.0019219678006267
0.000129840368773803	2.65345597894064e-05	9.5760123081532e-05	0.00192477406024831
0.000129949962011236	2.8544075071911e-05	9.58409505006519e-05	0.00192639868764719
0.000130649814255418	2.71382765295343e-05	9.63571068985011e-05	0.00193677340745374
0.000131488597916657	2.88939412251686e-05	9.69757282671677e-05	0.00194920766845099
0.000131912262721567	5.08112447380742e-05	9.72881903638688e-05	0.00195548814219296
0.000132129423612341	7.54898535337785e-05	9.74483512893607e-05	0.00195870736941335
0.000132196959998448	2.68695958734473e-05	9.74981608571182e-05	0.0019597085394295
0.00013261706381139	3.26690894515465e-05	9.78079966440482e-05	0.00196593622446612
0.000133037108744673	2.30371094498585e-05	9.81177890059376e-05	0.00197216303666142
0.000133538014833405	6.21616090821439e-05	9.84872182455663e-05	0.00197958854735055
0.000133768564237866	2.92787048970911e-05	9.86572534938949e-05	0.00198300624800484
0.000133887153107643	5.83470011403235e-05	9.87447153893995e-05	0.00198476422807327
0.000134493975373456	3.86585160926494e-05	9.91922601353957e-05	0.00199375985683996
0.000134867625747861	3.92634773284606e-05	9.9467835491353e-05	0.00199929890879313
0.000135020185419551	6.50524329629518e-05	9.95803515992187e-05	0.00200156047737524
0.000135816099969944	6.96478198650521e-05	0.000100167356057292	0.00201335923992682
0.000135971114384033	3.7665311744749e-05	0.00010028168259158	0.00201565719799657
0.00013597294811418	2.57553004967847e-05	0.000100283035007829	0.00201568438150083
0.000136194797055146	2.82151714365065e-05	0.00010044665347328	0.00201897310511506
0.00013669436834986	3.60457749573302e-05	0.000100815098273011	0.00202637882860761
0.000136948549095322	5.9408421784057e-05	0.000101002562154238	0.00203014684397987
0.000138341943892141	7.0120157864542e-05	0.000102030221413872	0.00205080274773255
0.000138991282922849	2.48875351441124e-05	0.000102509123207586	0.00206042865171307
0.000139065788238587	2.78304445156831e-05	0.000102564072513974	0.0020615331302388
0.000139167152859768	2.65395672750951e-05	0.000102638831147918	0.00206303577533537
0.000140121847568814	9.70726543406995e-05	0.000103342939459585	0.00207718831994675
0.000140764263442528	2.40861507624892e-05	0.000103816735272993	0.00208671159395847
0.000141263534598812	2.57540248833807e-05	0.000104184958714041	0.00209411286815171
0.000141489942835332	3.32693400358001e-05	0.000104351939760079	0.00209746917948073
0.000141950061662511	5.75086717056661e-05	0.000104691287498682	0.00210429005338574
0.000142297519073784	2.91357527701008e-05	0.00010494754496917	0.00210944081673134
0.000142655207841498	2.98528697033244e-05	0.000105211348289698	0.00211474325131498
0.000143000004580571	3.60420943821339e-05	0.000105465643456014	0.00211985457243717
0.000143095482839857	2.43419778571301e-05	0.000105536060768804	0.00212126995717865
0.000143102740581593	2.89983052876885e-05	0.000105541413512704	0.00212137754708432
0.000143171274283209	5.80324890085221e-05	0.000105591958622549	0.00212239350146252
0.000143271864439784	4.73894150521151e-05	0.000105666146071841	0.00212388466577391
0.000144609843504813	2.83378424846372e-05	0.000106652935012428	0.00214371907799751
0.000144871440450578	4.77246405601e-05	0.000106845868504228	0.00214759703229017
0.000145174044334248	3.78129992533158e-05	0.000107069045513188	0.00215208287988379
0.0001455915403048	2.42125046190603e-05	0.000107376957959091	0.00215827190585442
0.000145671267648216	2.64266963339762e-05	0.00010743575862556	0.00215945379654026
0.000145938534598526	4.27853733843864e-05	0.000107632873870218	0.00216341580387262
0.000146029886409097	3.25780332155813e-05	0.00010770024783647	0.00216477001748895
0.000146142766701823	2.39082462464299e-05	0.000107783499531047	0.00216644337271279
0.000146609654204792	2.82122059034729e-05	0.000108127839316676	0.00217336458653293
0.000146792416466782	5.91301836080831e-05	0.000108262630498095	0.00217607388306677
0.00014680094721083	5.55991902430011e-05	0.000108268922109153	0.00217620034415905
0.000148005546460383	5.05264917072984e-05	0.000109157340506995	0.00219405751300747
0.000149222021517523	3.67068696304817e-05	0.000110054517573707	0.0022120907306965
0.00014974187498404	7.37123951360273e-05	0.00011043792092051	0.00221979712029575
0.00014986444626293	2.92703087736501e-05	0.000110528319930183	0.00222161413622359
0.000150044544093066	4.10623525769762e-05	0.000110661146034602	0.00222428393480031
0.000150434931747924	5.88750658356446e-05	0.000110949065502421	0.00223007110283294
0.000150641578257157	2.58343324367483e-05	0.000111101471840645	0.00223313446320667
0.00015080436709895	4.9525274650593e-05	0.00011122153218608	0.00223554767061619
0.000151568255379416	4.40388937732858e-05	0.00011178491656683	0.00224687167070226
0.000151878719389297	2.94746901880439e-05	0.000112013890591468	0.00225147403804382
0.000152172909114201	4.08014381816736e-05	0.000112230861973575	0.00225583515282371
0.000152458179500042	3.3400845139551e-05	0.000112441255147267	0.00226006404591767
0.000152621509084133	3.10970074349205e-05	0.00011256171430202	0.00226248526937611
0.000153476539118849	3.4326917527993e-05	0.000113192317727874	0.00227516036917056
0.000154152470130727	7.1825744191317e-05	0.000113690831691623	0.00228518047686484
0.000156217068454402	8.21676956776811e-05	0.000115213518290992	0.00231578640732986
0.00015643377132604	3.3966366728061e-05	0.000115373341417314	0.00231899884480249
0.000156539589664206	3.4650222976699e-05	0.000115451384765332	0.00232056751250055
0.000157223160659596	3.22541107633491e-05	0.000115955533384684	0.00233070087651277
0.000158831256980349	6.28961668846662e-05	0.000117141539732761	0.00235453954944476
0.000159190637238843	3.63368945962707e-05	0.000117406590564882	0.0023598670589539
0.000162289283920338	3.04866362065604e-05	0.000119691910534383	0.00240580188500794
0.000162346551129147	3.32701504831607e-05	0.000119734146358387	0.00240665082312372
0.000163240982579018	4.72207791925462e-05	0.000120393809193116	0.00241991001569717
0.000163658451917421	4.41872818764847e-05	0.000120701701997224	0.00242609864686863
0.000163958348080686	3.09230455604866e-05	0.000120922882002928	0.00243054435478885
0.000163965670491593	3.39944439501761e-05	0.000120928282441761	0.00243065290336049
0.000164102159835044	9.0825754754031e-05	0.00012102894632967	0.00243267624286773
0.000165191952502085	3.54828629734537e-05	0.000121832692351918	0.00244883150086938
0.000165893144771213	2.89006129745238e-05	0.00012234983704759	0.00245922608541661
0.000166987585422445	4.22553007188802e-05	0.000123157011060243	0.00247545024586739
0.000167881874983452	2.69126070296454e-05	0.000123816569248819	0.00248870733505799
0.000168143625856308	6.76245242671424e-05	0.00012400961626523	0.0024925875711901
0.00017159698323674	4.04499248493449e-05	0.000126556543164142	0.00254378068446755
0.000176067621541689	3.60136519840668e-05	0.000129853737082935	0.00261005413026396
0.000177650393026834	3.97916933768399e-05	0.000131021065808653	0.00263351738384742
0.000177947880279022	6.43133300269466e-05	0.000131240469189541	0.00263792738169071
0.000179601461791277	2.94801616899215e-05	0.000132460021865141	0.00266244033425972
0.000179661184272193	7.22071235898126e-05	0.000132504068506237	0.0026633256697156
0.000180398400792531	6.40085389709184e-05	0.000133047781878219	0.00267425428343208
0.000180836719591425	3.08666080351939e-05	0.000133371051617263	0.00268075199028702
0.000181574177010976	4.90301520651691e-05	0.000133914942657704	0.00269168417513134
0.000181666787431173	4.58306171645296e-05	0.000133983244876193	0.00269305704657484
0.00018232523097578	3.05480413924646e-05	0.00013446886144883	0.00270281791730223
0.000184158680905429	6.10410767608112e-05	0.000135821071031914	0.00272999726759737
0.000184383348367771	8.33347873365499e-05	0.00013598676821877	0.00273332777341602
0.00018443024700275	8.25886886317016e-05	0.000136021356991895	0.0027340230061616
0.000185178760535834	6.48675433044642e-05	0.000136573402158843	0.00274511908857287
0.000185333663059067	4.35613471539743e-05	0.000136687646171168	0.00274741538795497
0.000185520735093049	4.1127703745001e-05	0.000136825615904067	0.00275018857322706
0.000185946133188803	4.45117479358537e-05	0.000137139356340825	0.00275649474154527
0.000186360599803546	3.30150307737377e-05	0.0001374450345703	0.00276263885986865
0.000187703481392346	3.58985987793711e-05	0.00013843543922982	0.00278254594787615
0.000189037811305933	3.40222483955226e-05	0.000139419536841088	0.00280232626450448
0.000189986533366465	6.45433283059828e-05	0.000140119240193325	0.00281639026963435
0.000190843200383505	6.93087587964219e-05	0.000140751050929588	0.00282908963631238
0.000191107816724754	3.34988169010983e-05	0.000140946211291859	0.00283301235059887
0.000192634422456787	3.78067334480019e-05	0.000142072116541336	0.00285564299421914
0.000192774788578818	4.0408990489609e-05	0.000142175639638576	0.00285772380370215
0.000193023433731069	6.64031012563188e-05	0.000142359020898257	0.0028614097585695
0.0001932506130699	3.28209160852e-05	0.000142526570649182	0.00286477750084053
0.000193388462890289	3.46901645660347e-05	0.000142628237918705	0.002866821008272
0.000193872227338309	3.14859356870344e-05	0.000142985024821903	0.00287399240858157
0.00019399807426894	8.22781912492297e-05	0.000143077839696665	0.00287585798328634
0.000194059757961773	3.56432069678029e-05	0.000143123332774615	0.00287677239205632
0.000194620500169962	5.74158260173289e-05	0.00014353689246626	0.00288508492279696
0.000195191418979142	3.13455890941606e-05	0.0001439579576246	0.00289354831307222
0.000195540302236649	4.04611551094798e-05	0.000144215266687995	0.0028987202133868
0.000195682739913407	3.52370801374585e-05	0.000144320317602333	0.00290083173192309
0.000198202816579741	4.56652558929502e-05	0.000146178929481074	0.00293818974502029
0.000198215153440331	4.23825715924686e-05	0.000146188028186659	0.00293837262858318
0.000198668390098868	3.60113564694501e-05	0.000146522300174766	0.00294509148013716
0.000199057505849435	3.13930386287583e-05	0.000146809281585241	0.00295085979326042
0.000199106756379205	3.99059999664011e-05	0.000146845604932418	0.0029515898908645
0.000199305294646885	6.34147418893372e-05	0.000146992031264452	0.00295453305338942
0.000199748150691121	4.21439380604164e-05	0.000147318647321568	0.00296109802108336
0.00019976731457853	4.39080426225381e-05	0.000147332781109344	0.00296138210956622
0.000201427098921606	3.19652465479263e-05	0.000148556908508879	0.00298598701387548
0.000201958780249021	7.56056918495445e-05	0.000148949035162818	0.00299386874154609
0.00020197436886537	4.15172346642526e-05	0.000148960532109679	0.0029940998296481
0.000202681063664013	3.58180558486506e-05	0.000149481735041697	0.00300457598455883
0.000202808789930113	4.68097126843165e-05	0.000149575935967633	0.00300646941882833
0.000203265760976366	4.1714623696287e-05	0.000149912962148683	0.00301324362953351
0.000203497143750753	6.82322567437456e-05	0.000150083612025631	0.00301667368419474
0.000206649096996426	3.3087547620926e-05	0.000152408246756751	0.00306339873514523
0.000206937485943454	3.56668859236542e-05	0.000152620939937797	0.00306767385828101
0.000208025769374895	6.21215747344632e-05	0.00015342357286565	0.00308380674313661
0.000208817669288609	3.43477783779906e-05	0.000154007616441016	0.00309554599208224
0.000208916505410321	5.98996154252498e-05	0.00015408051025108	0.00309701115430478
0.000209994024619326	4.0359141755503e-05	0.000154875204328519	0.00311298446863296
0.000210229144187862	4.68426715637816e-05	0.000155048610173207	0.00311646991811873
0.000210271900723161	4.16449141220956e-05	0.000155080144056864	0.00311710374772679
0.000210621531866475	8.86945573354142e-05	0.000155338004702463	0.00312228673481826
0.000211372456616442	6.6332080893484e-05	0.000155891828194809	0.00313341856148807
0.000214877422223336	6.18444166785567e-05	0.000158476817293981	0.0031853767232364
0.000215139209860546	5.92607947146978e-05	0.000158669891424909	0.00318925750436906
0.000215605298905068	6.19443708399607e-05	0.0001590136423299	0.00319616688171552
0.000216894898882692	3.5457373385978e-05	0.00015996475063119	0.0032152841147338
0.000217972308776703	3.81426185828379e-05	0.00016075936408642	0.00323125580855932
0.00021904372750875	5.46492478937525e-05	0.000161549558928145	0.00324713868845702
0.000220873479108636	4.06168807652719e-05	0.000162899040911818	0.00327426321412972
0.000221335729243928	8.56142730237965e-05	0.000163239960536955	0.00328111568288162
0.000221968827125946	4.29045347788666e-05	0.000163706884126877	0.00329050082551803
0.000223673084378422	7.61026477501155e-05	0.000164963811273657	0.00331576500323513
0.000223819281579667	6.70752542520114e-05	0.000165071634919859	0.00331793225355409
0.000225270375253873	4.4257216812499e-05	0.000166141848368551	0.00333944349454546
0.000225987565691564	9.12761899780801e-05	0.000166670792064836	0.00335007523846118
0.000226242409691551	6.2947055397373e-05	0.00016685874511084	0.0033538530860229
0.000226492000784442	5.15354075874153e-05	0.000167042824022514	0.00335755306366316
0.000228457033739014	7.49779163125053e-05	0.000168492078975855	0.00338668302142754
0.000228861726230657	3.9120469797663e-05	0.000168790548574917	0.00339268224661188
0.000228913069352443	4.27296425342505e-05	0.000168828415254656	0.00339344336512933
0.000230392655110246	5.15653293599066e-05	0.000169919642240646	0.00341537697725186
0.000230810198276347	4.03444997822429e-05	0.000170227589494304	0.00342156670285674
0.000231340042405193	6.78015024635142e-05	0.000170618361173955	0.00342942119560663
0.000232262373643881	5.13419206608857e-05	0.000171298600715577	0.00344309397904023
0.000236218513803839	5.50758935628645e-05	0.000174216340954788	0.0035017404233665
0.000237088289210029	9.00663522082389e-05	0.000174857819415891	0.0035146341108682
0.000237119294853856	4.44806840511717e-05	0.000174880686759054	0.00351509374341179
0.000237757025738976	4.23501647547447e-05	0.000175351027290498	0.0035245475664153
0.000239929537537913	6.43625682957903e-05	0.0001769533024475	0.00355675322322041
0.000239980765697156	4.5529409834102e-05	0.00017699108433984	0.00355751263751503
0.000240044704369596	5.36036183887318e-05	0.000177038240514767	0.00355846047445758
0.000240287067113057	4.54078245301467e-05	0.000177216988360012	0.00356205329790833
0.000240653687987097	5.47939192032465e-05	0.000177487379305093	0.00356748814344183
0.000242172899519366	4.25775929441507e-05	0.000178607831169878	0.00359000917428113
0.000243736271475559	8.67913698471869e-05	0.000179760852317007	0.0036131848461944
0.000245734535479707	0.000101770654784823	0.000181234615899117	0.00364280742626742
0.000246659920941376	8.25471297079e-05	0.000181917107997254	0.00365652548598315
0.000249784185717779	0.000100243042149416	0.000184221321874287	0.00370284007870773
0.000250790672905355	0.000136783007604657	0.000184963628276159	0.00371776040317163
0.000252151669611579	7.76847136841563e-05	0.000185967393232562	0.0037379360325307
0.000252836020573659	6.74879182964485e-05	0.000186472117094475	0.00374808095889187
0.000255020397672882	4.09664507638993e-05	0.000188083143170983	0.0037804625087757
0.000255695494702985	9.73517086303641e-05	0.000188581042054861	0.00379047025339291
0.000256559229498422	8.38626543267233e-05	0.00018921806543289	0.00380327439393019
0.000256754191882868	5.16509035143523e-05	0.000189361854472517	0.00380616454699929
0.000257726333061469	5.851441556625e-05	0.000190078829938581	0.00382057572082098
0.00025994613748732	5.65392771039967e-05	0.000191715984446411	0.0038534824509701
0.000263425437009693	6.01767027914649e-05	0.000194282044244658	0.00390506013464231
0.000264915160200625	0.000134926958574407	0.000195380747810184	0.00392714402566892
0.000266366765306557	4.21155540444301e-05	0.000196451338451004	0.0039486628482047
0.000267259239086914	0.000131178552249159	0.000197109557461479	0.00396189301997719
0.000268090665860072	8.50277657559941e-05	0.000197722752963639	0.00397421822130775
0.000270119961636849	4.64501943254569e-05	0.000199219403159478	0.00400430082126183
0.000270805163382039	5.70242322050496e-05	0.000199724754492616	0.00401445835976571
0.000272714633127894	7.51649043279546e-05	0.000201133030359439	0.00404276463977985
0.000272862736499714	5.5420885670263e-05	0.000201242259848297	0.00404496014747139
0.00027355480733626	6.22120295114543e-05	0.000201752677287146	0.00405521951446655
0.000281583479583418	7.23169332529397e-05	0.000207673999367712	0.00417423781536561
0.000286800688229566	0.000118568079136363	0.000211521805306769	0.00425157853739101
0.000291816624208124	5.90892065464349e-05	0.000215221168233815	0.00432593556171688
0.000292145091213188	0.000111403892325715	0.000215463419862721	0.00433080480829224
0.00029274535416131	6.83234849951717e-05	0.000215906126967886	0.0043397032007012
0.000296694918537422	4.69219992499599e-05	0.000218819017422116	0.00439825216457286
0.000297220530549043	5.06957921286097e-05	0.000219206667822383	0.00440604391975099
0.00029870038538313	4.73874980515265e-05	0.000220298093258041	0.00442798152070271
0.000299100735384167	6.5723178691552e-05	0.000220593360174926	0.00443391637212291
0.000300248869356008	7.46877351420173e-05	0.000221440134190556	0.00445093649080833
0.000303985572114754	5.37499910234262e-05	0.000224196034527839	0.0045063299605652
0.000309907761222508	5.41905951638986e-05	0.000228563779037704	0.00459412142389929
0.000313020501268563	0.000120953163718536	0.000230859493173039	0.0046402651722075
0.00031517713639868	0.000121827095092327	0.000232450058938157	0.00467223547077544
0.000316590703296103	7.58650088439293e-05	0.000233492595564936	0.00469319040892202
0.000317801352804749	6.26169443247008e-05	0.000234385476161713	0.00471113726776338
0.000319196176092149	5.05184900590849e-05	0.000235414188964517	0.00473181434768523
0.000320612765555931	0.000118056049631351	0.000236458954800357	0.0047528140928312
0.000322050501627809	5.51623768096892e-05	0.000237519316724018	0.00477412731862352
0.000322603666048904	5.27270373708324e-05	0.000237927287631284	0.00478232751505573
0.000326578171433289	6.13334387876811e-05	0.000240858572626785	0.00484124620835911
0.00032718665963367	0.00011439841727563	0.000241307346036106	0.004850266533202
0.000327692692232862	8.28484366051533e-05	0.00024168055618977	0.00485776804008898
0.000328583163438255	7.26429308720036e-05	0.000242337298257236	0.00487096852537508
0.000330390224311517	5.51439199149836e-05	0.000243670045331767	0.00489775668014537
0.000332992848403219	6.23247512746449e-05	0.000245589537749342	0.00493633838926707
0.000333271539640041	6.01372087844152e-05	0.000245795078656163	0.00494046975202057
0.00033629261063872	8.76570246031958e-05	0.000248023184856135	0.00498525458394412
0.000337853886884873	8.02971819538484e-05	0.000249174660371091	0.00500839918872194
0.000338031309663685	7.20978574127491e-05	0.000249305513566418	0.00501102933191685
0.000340751504823773	5.91928449920823e-05	0.000251311717228621	0.00505135393305897
0.000349175792890405	0.000193699019557368	0.000257524814663213	0.00517623690512571
0.000349649348176417	9.12304051224868e-05	0.000257874072085251	0.00518325696321101
0.000350543292297084	6.80617306215869e-05	0.000258533375503991	0.00519650893153966
0.000352274762157791	7.90887132665602e-05	0.000259810372546892	0.00522217651324376
0.000352614400599886	6.99070273148102e-05	0.000260060863355917	0.00522721136695976
0.000353083959324058	0.000219528785424433	0.00026040717322584	0.00523417217938339
0.000353114656838845	9.03077426536114e-05	0.000260429813317069	0.00523462724417359
0.000354053157604373	9.69484427384293e-05	0.000261121978239795	0.00524853972721773
0.000355022467052892	7.63298919863815e-05	0.000261836865242742	0.00526290892302704
0.000356431113938427	8.21220341600687e-05	0.000262875773252717	0.00528379092614312
0.000356978357971167	7.87857571143891e-05	0.000263279377743569	0.00529190335780665
0.000357701860374182	0.000115064827219813	0.000263812976652882	0.00530262867128967
0.000358107237507793	6.91714566634205e-05	0.000264111951190428	0.00530863804571428
0.000358174718689357	7.27222142719092e-05	0.000264161720043623	0.0053096383973696
0.000359157972272439	9.25390011633716e-05	0.000264886891152003	0.00532421430322411
0.00036299247783501	8.14458055628119e-05	0.000267714923204718	0.00538105761713654
0.000363521746853591	0.000132594926038737	0.000268105270727921	0.00538890358436136
0.000365089046634717	0.000120279092514023	0.000269261188732188	0.00541213748296958
0.000366770556565774	8.97712569022803e-05	0.000270501339229922	0.00543706445081413
0.000367034547810512	0.000121722835425729	0.000270696038569791	0.00544097789857158
0.000373918173821437	9.39047009341165e-05	0.000275772863907539	0.00554302185386379
0.000373974665268094	6.65657547477225e-05	0.000275814527589921	0.00554385929195934
0.000374096582069243	8.2821788513173e-05	0.000275904443907889	0.00554566660580615
0.000375982732780992	6.22896869425108e-05	0.000277295521475005	0.00557362720078888
0.000376985715076671	7.8712671495795e-05	0.000278035242942141	0.00558849556818374
0.000377263142440974	0.000145907405229915	0.000278239851715227	0.00559260819509211
0.000380114996513017	6.45641295694888e-05	0.000280343156716041	0.0056348845286648
0.000387683271236503	9.96469524789041e-05	0.00028592492551322	0.00574707782421818
0.000396946093288814	0.000105284560387825	0.00029275646017527	0.00588439135605236
0.000401567365937646	6.75122722355847e-05	0.000296164750230395	0.0059528978290685
0.00040603098357003	6.41343655078462e-05	0.000299456766249008	0.00601906719930994
0.000406700068657229	0.000119098194283716	0.000299950231192979	0.00602898582193942
0.000406857936941151	9.75251234530036e-05	0.000300066662518936	0.0060313260862247
0.000407812622210375	7.93899763892755e-05	0.000300770763868527	0.00604547849089867
0.000411645475828665	7.80654199476802e-05	0.000303597577576061	0.0061022973161291
0.000412967699737344	9.35164133307145e-05	0.000304572746742878	0.0061218981714355
0.000417154787097724	9.44679172543872e-05	0.000307660815613674	0.00618396821340598
0.000428551816907503	0.000105815595137949	0.000316066375361041	0.00635291957690647
0.000428843470439444	7.90071756387745e-05	0.000316281476245147	0.00635724309476275
0.000433969969443942	8.10762309391578e-05	0.000320062381831631	0.00643323912278495
0.000439841780459681	7.04795976570049e-05	0.000324392971392404	0.00652028377335479
0.000450280510128902	9.21685977996458e-05	0.000332091763743193	0.00667502914475976
0.000452217902292052	9.72300120150872e-05	0.000333520633005908	0.00670374935108215
0.000453456251723087	7.34914816263859e-05	0.000334433942903698	0.00672210683793227
0.000457465010911653	0.000244705454393538	0.000337390490831948	0.00678153331501951
0.000462398560698169	0.000108480148696123	0.000341029092133279	0.00685466903346909
0.000463370036539046	9.35499747636124e-05	0.000341745576898161	0.00686907034421964
0.000466726462510627	0.000116672282167867	0.000344221014754569	0.00691882653103776
0.000471534510171238	0.000106483788721279	0.000347767055482195	0.0069901017862221
0.000472451564367858	0.000127613614067895	0.000348443403089415	0.0070036963419536
0.00047608021081272	8.56005195024395e-05	0.000351119609522445	0.00705748796790817
0.000477070112905896	0.000120376785223463	0.000351849684053012	0.00707216243232262
0.000487697474702722	0.000111146921977104	0.000359687596740005	0.00722970411607308
0.000493817225045079	7.89240544465519e-05	0.000364201046998555	0.00732042425823999
0.000500561652390728	0.000232382945920407	0.000369175210264056	0.00742040471061186
0.000500863003904151	9.01574039961067e-05	0.000369397463622459	0.00742487199287185
0.000503184290016464	9.84670821774509e-05	0.00037110946310245	0.0074592831035117
0.000504269380143702	0.000102771858936458	0.000371909740898332	0.00747536865032324
0.000522962789428449	9.4468161150583e-05	0.000385696540726661	0.00775248269142374
0.000524457118129351	0.000203817063193915	0.000386798640956921	0.00777463485525493
0.000530726348666051	8.53632026130344e-05	0.000391422336141173	0.00786757091534714
0.00053563828779812	0.000128983234990779	0.00039504499911031	0.00794038627405423
0.000535973982746414	0.000205630202380082	0.000395292581506062	0.00794536266879751
0.000542758547893888	0.00029673488859056	0.000400296347281779	0.0080459381302603
0.000548694614850258	0.000142300607272663	0.000404674327009737	0.00813393532100629
0.000553559775638179	0.000116947522574486	0.000408262489922878	0.00820605723017802
0.000554237658420415	0.000123395719850427	0.000408762443360124	0.00821610627122325
0.000556040034630407	0.000117256836462503	0.000410091735392626	0.00824282497980799
0.0005588798516001	0.000166307056723005	0.000412186162766138	0.0082849228734811
0.000598765393066221	0.000123457136005402	0.000441602625427479	0.00887619241713661
0.000605824253268307	0.000146952631841563	0.000446808689829104	0.00898083407165597
0.000618091288162068	0.000117855252157136	0.000455855897429988	0.00916268252743789
0.00063468970169357	0.00011835169101494	0.000468097591887155	0.00940874002179365
0.000639055045889764	0.000112296862011563	0.000471317129088632	0.00947345257115129
0.000641636661431544	0.000114165791746998	0.000473221127239321	0.00951172284622275
0.000654214478571562	0.000212260134778735	0.000482497543571159	0.00969817838693235
0.00065961125700834	0.000123972564410054	0.000486477786173904	0.00977818107979372
0.000679150625623719	0.000112159830010454	0.000500888499584644	0.0100678357551438
0.000687986907183031	0.000187616949115283	0.000507405451266881	0.0101988261835832
0.00070294257789683	0.000245699518187444	0.000518435586823684	0.0104205313998838
0.000720507941990521	0.000138806775193257	0.000531390428553332	0.0106809231215466
0.000729759573813384	0.000239978925288686	0.000538213710175443	0.0108180707676584
0.000753710150276268	0.000273628135570319	0.000555877786237604	0.011173117882351
0.000756104900042688	0.000210104750360537	0.000557643966775657	0.0112086180297606
0.000786755028923789	0.000164835255859431	0.000580249109858947	0.0116629803638386
0.000803640770905242	0.000209783243118095	0.00059270271535728	0.0119132972603546
0.000817159866557721	0.000280364999370627	0.000602673345261202	0.012113706461866
0.000818335268332084	0.000190654393292285	0.000603540229879955	0.0121311308027472
0.000825686446346796	0.000209152527812614	0.000608961885087277	0.0122401058225243
0.00082743741445003	0.0001369398803006	0.000610253262512195	0.0122660624492441
0.000838275623342976	0.000176738053830898	0.000618246679562481	0.0124267297635294
0.000846918299393122	0.000149514621801487	0.000624620842930405	0.0125548501534324
0.000901721065980411	0.000168399609894024	0.000665039086679772	0.0133672549898729
0.00100148164318334	0.000236925535494004	0.000738614702968106	0.0148461214860865
0.0010101182365106	0.000324406134415149	0.000744984380194336	0.0149741517047482
0.00103741220493632	0.000249782371519687	0.000765114281245246	0.015378761788062
0.00104106861870523	0.000164716381828854	0.00076781096668949	0.0154329650411981
0.00104869358254359	0.000233632139967742	0.000773434544953701	0.0155459987051118
0.00107408144201767	0.000273579243530193	0.000792158648797322	0.0159223523293538
0.00109576254950543	0.000179338418880589	0.000808148941655998	0.0162437564788028
0.00109815432881143	0.000233759829133562	0.00080991293141427	0.0162792125916398
0.00123258886176948	0.000196928789218111	0.000909061351463031	0.0182720912647591
0.00128754223790989	0.000236035486841186	0.000949590673064995	0.0190867287609171
0.0013998695348945	0.000275018690804031	0.00103243452113971	0.0207518862888538
0.00146599043584701	0.000228049238840333	0.00108120013751365	0.0217320729303086
0.0014988566629507	0.000323693840850035	0.00110543970169849	0.0222192870531954
0.00150016985068126	0.00024775812643004	0.00110640820648552	0.0222387539547752
0.00176854216014903	0.000526816779085009	0.00130433867779433	0.0262171473052469


==> symmetric_bounds_check_small.dat <==
3.73910555082519e-06	3.6237130284954e-06	3.71615848361532e-06	2.80659179186674e-05
6.59092093656016e-06	5.9942594610032e-06	6.55047214431437e-06	4.94717903828439e-05
7.65441088078353e-06	6.64022275699178e-06	7.60743539982939e-06	5.74544004096025e-05
7.71650975118088e-06	6.81811363155791e-06	7.66915316840904e-06	5.79205177279885e-05
8.81064099117577e-06	7.47314061627797e-06	8.75656967345548e-06	6.61331228977083e-05
9.72482920701673e-06	9.31219899373547e-06	9.66514747259551e-06	7.29950665004417e-05
9.78673378786903e-06	9.17994500358883e-06	9.7266721424534e-06	7.3459725459907e-05
1.02668540458234e-05	9.34198233702145e-06	1.02038458791628e-05	7.70635327212167e-05
1.08824077182986e-05	9.78420064808428e-06	1.08156218697558e-05	8.16839101384604e-05
1.21369397736493e-05	1.17833829307601e-05	1.20624548028741e-05	9.1100492050528e-05
1.2230086498292e-05	1.24463569224189e-05	1.21550298820203e-05	9.17996561427183e-05
1.2274061274467e-05	1.10321364701327e-05	1.21987347831483e-05	9.21297330684222e-05
1.25254446290952e-05	1.06221361671114e-05	1.24485753856012e-05	9.40166294083147e-05
1.2815147208153e-05	1.06892697240636e-05	1.27365000471375e-05	9.61911518225407e-05
1.28877119531783e-05	1.03321338049155e-05	1.28086194586235e-05	9.67358265160539e-05
1.29439375224064e-05	1.15284251182146e-05	1.28644999682916e-05	9.71578585161722e-05
1.35246747244251e-05	1.25230668816752e-05	1.34416731592522e-05	0.000101516901725384
1.36433155996774e-05	1.24143959061838e-05	1.3559585929245e-05	0.000102407426211562
1.42051729776195e-05	1.19109240250883e-05	1.41179951627273e-05	0.000106624756495252
1.42242961357321e-05	1.25089306520626e-05	1.41370009606786e-05	0.00010676829589693
1.52141462724934e-05	1.34036730739003e-05	1.51207763405073e-05	0.000114198161760405
1.53312571390733e-05	1.39392778068237e-05	1.5237168492389e-05	0.000115077201929303
1.61940795044766e-05	1.50657718704559e-05	1.60946956758312e-05	0.000121553590826501
1.65167622860772e-05	1.37652869044571e-05	1.64153981387043e-05	0.000123975664330362
1.66912870067643e-05	1.39417236758011e-05	1.65888517926577e-05	0.00012528565582723
1.66944321678593e-05	1.52602961192157e-05	1.65919776509287e-05	0.000125309263561412
1.73248146185405e-05	1.65458137964207e-05	1.7218491415871e-05	0.000130040946555911
1.79898718008293e-05	1.66003635340528e-05	1.78794671114258e-05	0.000135032899859158
1.79928981047243e-05	1.4861820178015e-05	1.78824748417108e-05	0.000135055615443457
1.80716413363001e-05	1.60814290453079e-05	1.79607348223179e-05	0.000135646666175474
1.81686927879224e-05	1.69048128036134e-05	1.80571906652321e-05	0.000136375139350647
1.86036463355658e-05	1.6827731228371e-05	1.84894748821107e-05	0.000139639922971137
1.88404252237794e-05	1.76271132624572e-05	1.87248006472598e-05	0.000141417197443671
1.89845228649084e-05	1.7891924151129e-05	1.88680139542434e-05	0.000142498801723033
1.92073481626818e-05	1.72581449546353e-05	1.90894717622736e-05	0.000144171339826568
1.93042493297814e-05	1.70089645539646e-05	1.91857782427065e-05	0.000144898684956434
1.95694277013675e-05	1.8703733951265e-05	1.94493292028936e-05	0.000146889127411622
1.96898745038793e-05	1.65956881409602e-05	1.95690368174288e-05	0.000147793207282973
1.97724756668267e-05	1.89319958557203e-05	1.96511310525064e-05	0.000148413215841122
1.97994312976313e-05	1.74720367818028e-05	1.96779212566709e-05	0.000148615546197705
1.98964539336951e-05	1.72199630190081e-05	1.97743484598638e-05	0.000149343803074227
2.00555610447871e-05	1.87329124953314e-05	1.9932479123e-05	0.00015053806920458
2.01817966830708e-05	1.76328053806312e-05	2.00579400482607e-05	0.000151485600383858
2.02121283000239e-05	1.69008595235957e-05	2.00880855164149e-05	0.000151713271038532
2.03588235781543e-05	1.83711395011669e-05	2.02338805202316e-05	0.000152814373326853
2.0368856252263e-05	1.94405181545997e-05	2.02438516225462e-05	0.000152889679086915
2.06805706346177e-05	1.93619465309988e-05	2.05536529987768e-05	0.000155229423216428
2.0686813573025e-05	2.06398636229486e-05	2.05598576240303e-05	0.000155276283032512
2.07870176636462e-05	1.92300211143742e-05	2.06594467580133e-05	0.000156028420077334
2.10140787046592e-05	1.713072808939e-05	2.08851143149762e-05	0.00015773275189164
2.11634329381679e-05	1.75759750970561e-05	2.10335519537634e-05	0.000158853812418151
2.15972389289752e-05	1.90217099461825e-05	2.14646956571939e-05	0.000162109982424081
2.16123466947701e-05	1.72494640712145e-05	2.14797107062967e-05	0.000162223382091378
2.16784281527301e-05	1.96146302423139e-05	2.15453866186337e-05	0.000162719392897433
2.17436546590225e-05	2.20974935888619e-05	2.16102128272767e-05	0.000163208986400717
2.21392214781971e-05	1.84426924629007e-05	2.20033520337996e-05	0.000166178131217744
2.22333218903944e-05	2.02321829218157e-05	2.20968749479988e-05	0.000166884453740049
2.2265481260652e-05	2.19260296905875e-05	2.21288369541581e-05	0.000167125843617617
2.23564635481391e-05	2.25408301355154e-05	2.22192608787006e-05	0.000167808761328281
2.24414012999446e-05	1.92982710892751e-05	2.23036773635845e-05	0.000168446308447484
2.25890523454111e-05	1.98280027836037e-05	2.24504222679029e-05	0.000169554584765016
2.27004818642934e-05	2.0788907809015e-05	2.25611679372353e-05	0.000170390980435178
2.28576243448466e-05	2.14063139193116e-05	2.27173460293367e-05	0.000171570499966688
2.2938885361514e-05	2.30460291171205e-05	2.27981083426501e-05	0.000172180449317978
2.3123469113334e-05	1.81119464222211e-05	2.29815592960155e-05	0.000173565944425885
2.31424296525894e-05	2.24549327118151e-05	2.30004034726453e-05	0.000173708263198583
2.31677838561412e-05	2.02111542126985e-05	2.30256020756089e-05	0.000173898573145147
2.32801352066116e-05	1.99026565675113e-05	2.31372639204609e-05	0.00017474188813994
2.33225013515488e-05	2.16629645993527e-05	2.31793700631081e-05	0.000175059890600982
2.33335775392629e-05	2.15865584810158e-05	2.31903782763745e-05	0.000175143029038518
2.35620291965514e-05	2.30360393795217e-05	2.34174279140102e-05	0.000176857798879859
2.37377892885032e-05	2.15297358464211e-05	2.35921093584148e-05	0.000178177063142185
2.39327326150102e-05	2.0094349997903e-05	2.37858563080452e-05	0.000179640317739451
2.39448107604348e-05	2.11076475378323e-05	2.37978603306213e-05	0.000179730976927911
2.40385991809843e-05	2.34181471950088e-05	2.38910731667495e-05	0.000180434957616376
2.41164314825539e-05	2.24026539077659e-05	2.39684278075396e-05	0.00018101917085933
2.42616956103323e-05	2.06007295264102e-05	2.41128004420036e-05	0.000182109530844361
2.42941453657952e-05	2.35377754548118e-05	2.41450510515152e-05	0.000182353100370088
2.43155128851732e-05	2.28011354212526e-05	2.41662874379237e-05	0.000182513486069583
2.45443639491857e-05	2.19764666778563e-05	2.4393734032833e-05	0.000184231253891314
2.45937696680718e-05	2.34346623331095e-05	2.44428365462656e-05	0.000184602095747945
2.46664641461828e-05	2.30834814492189e-05	2.45150848942864e-05	0.000185147744221833
2.52239174194808e-05	2.38478949130353e-05	2.50691170517126e-05	0.00018933201707327
2.53481059263525e-05	2.2307600012366e-05	2.51925434072336e-05	0.00019026418236663
2.53760206167671e-05	2.16331686393307e-05	2.52202867848379e-05	0.000190473711470962
2.53939106419858e-05	2.24680585270955e-05	2.52380670170516e-05	0.00019060799490911
2.54318619348846e-05	2.24087252205021e-05	2.52757854021691e-05	0.000190892859267129
2.56137194736384e-05	2.41742406346648e-05	2.5456526872115e-05	0.000192257891270572
2.56479054652522e-05	2.40398311934558e-05	2.54905030620258e-05	0.000192514493070907
2.56529926835657e-05	2.45408892274043e-05	2.54955590601293e-05	0.000192552677994504
2.57733647719017e-05	2.25888200355046e-05	2.56151924181387e-05	0.000193456197050817
2.5792549866304e-05	2.25952832164144e-05	2.5634259774424e-05	0.0001936002013657
2.58203161173848e-05	2.22407626013462e-05	2.56618556212769e-05	0.000193808616258683
2.6025342222458e-05	2.40776452903794e-05	2.58656234730533e-05	0.000195347552724292
2.61228837657134e-05	2.35866474368802e-05	2.59625663988476e-05	0.000196079704544548
2.61390074614588e-05	2.44666523813022e-05	2.59785911425114e-05	0.00019620072982975
2.61729968128283e-05	2.31693479837671e-05	2.60123718986521e-05	0.000196455855635944
2.62028373736584e-05	2.30068693808322e-05	2.60420293271e-05	0.0001966798404192
2.63506420557352e-05	2.33341797793439e-05	2.61889269252483e-05	0.000197789269941718
2.63829373415385e-05	2.60756947700776e-05	2.62210240129507e-05	0.000198031680009226
2.64943997344636e-05	2.37316919984893e-05	2.6331802356277e-05	0.000198868322446482
2.66676939514385e-05	2.50700480246762e-05	2.65040330589014e-05	0.000200169077724881
2.67712754993269e-05	2.51168317595542e-05	2.66069789217352e-05	0.000200946566131013
2.67868829571217e-05	2.30542695973598e-05	2.6622490595754e-05	0.000201063716508672
2.68792649149487e-05	2.41927780187437e-05	2.67143056001929e-05	0.000201757140212113
2.69254876694594e-05	2.5042678451413e-05	2.67602446846254e-05	0.000202104090585362
2.70803967024975e-05	2.61502772536554e-05	2.69142030335768e-05	0.000203266845727161
2.71964115113638e-05	2.346577445378e-05	2.70295058535954e-05	0.000204137658825337
2.72813820881413e-05	2.17631194809452e-05	2.71139549612966e-05	0.000204775452325129
2.75222223097264e-05	2.4112043918408e-05	2.73533171359031e-05	0.00020658321137926
2.7635484387265e-05	2.52969027684067e-05	2.74658841186761e-05	0.000207433362338318
2.76583654839245e-05	2.55494560233017e-05	2.74886247931865e-05	0.000207605109024322
2.76638529817765e-05	2.21800686451401e-05	2.74940786116957e-05	0.000207646298447027
2.77493261839266e-05	2.61758954689234e-05	2.75790272625488e-05	0.000208287864696868
2.78010927339929e-05	2.6333632236623e-05	2.76304761193093e-05	0.000208676427078482
2.79827157509935e-05	2.56751339644144e-05	2.78109845075613e-05	0.000210039698755577
2.81362685594537e-05	2.34126935563677e-05	2.79635949545972e-05	0.000211192274002012
2.82101936926024e-05	2.32616790230916e-05	2.80370664057861e-05	0.000211747159841117
2.82756790360514e-05	2.63325730184733e-05	2.81021498624256e-05	0.00021223869618435
2.83337532571094e-05	2.8388007122076e-05	2.8159867679264e-05	0.00021267460426442
2.87138748929537e-05	2.49889957241252e-05	2.85376564908327e-05	0.000215527816747911
2.87415669094445e-05	2.45944197791444e-05	2.85651785583114e-05	0.000215735674429496
2.89206811336952e-05	2.4543516649762e-05	2.87431935515405e-05	0.000217080114988285
2.89212198289923e-05	2.52373066884174e-05	2.87437289418394e-05	0.000217084158470351
2.92069224026852e-05	2.45840463585029e-05	2.90276781444387e-05	0.000219228656625734
2.95022786803191e-05	2.2645375378684e-05	2.93212218077522e-05	0.000221445615992894
2.95260607933905e-05	2.55590127141009e-05	2.93448579675383e-05	0.000221624125742516
2.98158048710053e-05	2.62282067150178e-05	2.96328238730709e-05	0.00022379895964793
2.98520525440913e-05	2.42122816375483e-05	2.96688490928482e-05	0.000224071036542854
3.01529192970953e-05	2.81147748997283e-05	2.99678694127485e-05	0.000226329357815033
3.01975646502809e-05	2.97553218663749e-05	3.00122407748746e-05	0.000226664468121244
3.02955589062975e-05	2.52605734604057e-05	3.01096336357758e-05	0.000227400018031714
3.0360717139869e-05	2.56122195593474e-05	3.01743919902652e-05	0.000227889099073241
3.04592325388376e-05	2.57506476536767e-05	3.02723027959972e-05	0.000228628560710612
3.0584046024914e-05	2.83127038916255e-05	3.03963502957213e-05	0.000229565417133884
3.06982870273122e-05	3.00686869711444e-05	3.05098901947165e-05	0.000230422915946097
3.08064839969951e-05	2.71312524758816e-05	3.06174231543165e-05	0.000231235047945039
3.08075948025778e-05	2.66700396772088e-05	3.06185271433785e-05	0.0002312433857128
3.09434103527097e-05	3.00589137303827e-05	3.07535091877607e-05	0.00023226282419876
3.09790666568782e-05	2.66430786207839e-05	3.07889466663395e-05	0.000232530462236648
3.13117158288016e-05	2.77796332629619e-05	3.11195543556543e-05	0.000235027343979582
3.16952466309156e-05	2.58166318828859e-05	3.15007314115558e-05	0.00023790614584193
3.22063040777316e-05	2.86972541331238e-05	3.2008652473885e-05	0.000241742169226655
3.22256755160274e-05	2.75221530317134e-05	3.20279050281592e-05	0.000241887572230958
3.23724496472276e-05	2.89372890319791e-05	3.21737784017262e-05	0.000242989266399036
3.25377439002771e-05	2.75684918485161e-05	3.23380582345274e-05	0.000244229973522647
3.30105028995916e-05	2.90780051758346e-05	3.28079158900412e-05	0.000247778526807242
3.34722110060174e-05	3.16494166087427e-05	3.32667904712011e-05	0.000251244131513441
3.36541667401293e-05	3.17951302925267e-05	3.34476295348234e-05	0.000252609900583433
3.39256567447829e-05	3.21232003751215e-05	3.37174533928252e-05	0.000254647718476445
3.39747114703276e-05	3.16606447830258e-05	3.3766207067094e-05	0.000255015925759932
3.41584233790246e-05	2.87463108820574e-05	3.39487915273157e-05	0.000256394876764417
3.4593690646484e-05	3.30962595152513e-05	3.43813875383926e-05	0.000259662015179627
3.47251777943379e-05	3.31335080117544e-05	3.45120677440227e-05	0.0002606489644556
3.47437362367116e-05	3.19248934054829e-05	3.45305122915315e-05	0.000260788265069046
3.55896946590671e-05	3.11737846448454e-05	3.53712790272368e-05	0.000267138072349089
3.5780670410476e-05	3.27348606784893e-05	3.55610827528087e-05	0.00026857154613823
3.60418418182455e-05	3.29956912496038e-05	3.58206513390521e-05	0.000270531912109674
3.61298933730745e-05	3.23220654240132e-05	3.5908162515635e-05	0.000271192831580619
3.61995304354448e-05	3.23187858697155e-05	3.59773722137068e-05	0.000271715530952517
3.63353673449847e-05	3.66574355101603e-05	3.61123754850757e-05	0.000272735129753187
3.63667958929164e-05	3.12423906502748e-05	3.61436111548138e-05	0.000272971034047061
3.64836310103726e-05	3.57940539359846e-05	3.62597292491474e-05	0.000273848004423542
3.66161262431844e-05	3.07401281466859e-05	3.6391411352692e-05	0.000274842520434023
3.66996902762523e-05	3.25290501272382e-05	3.64744625481355e-05	0.000275469756340307
3.71991772983962e-05	2.94437730295358e-05	3.6970884195481e-05	0.000279218931535304
3.72420371675892e-05	3.13443603310636e-05	3.70134810311512e-05	0.000279540639906674
3.72564631061318e-05	3.42690315841515e-05	3.70278184381646e-05	0.000279648921749383
3.73441338763157e-05	3.43518820453037e-05	3.71149511685937e-05	0.000280306983043333
3.77469297562593e-05	3.26143924132245e-05	3.75152750707617e-05	0.000283330389560753
3.7749984676706e-05	3.29398427749263e-05	3.75183112440381e-05	0.000283353319957919
3.77756525866747e-05	3.40142373980888e-05	3.75438216288489e-05	0.000283545984605924
3.78314566392959e-05	3.32772767219792e-05	3.75992832087311e-05	0.000283964852680435
3.78393189997822e-05	3.41447298622963e-05	3.76070973186891e-05	0.000284023867969922
3.79085095480648e-05	3.33461469924099e-05	3.76758632402468e-05	0.000284543215763766
3.81109798593178e-05	3.13574259198955e-05	3.78770909823094e-05	0.000286062968303005
3.82602607011933e-05	3.2813064713997e-05	3.80254556814084e-05	0.000287183477959764
3.83024047408775e-05	3.51320535283459e-05	3.80673410794708e-05	0.000287499813269249
3.86819975533514e-05	3.46661044157762e-05	3.84446043132145e-05	0.000290349056378408
3.93274538941909e-05	3.34082282138885e-05	3.9086099458073e-05	0.000295193884757016
3.95119232681921e-05	3.18357841247355e-05	3.92694367355285e-05	0.000296578521338901
3.98051960128079e-05	3.94788305262978e-05	3.95609096513241e-05	0.000298779841591065
3.98066195091884e-05	3.6047335415407e-05	3.95623244115451e-05	0.000298790526427143
3.98240429777061e-05	3.66339200194723e-05	3.95796409507501e-05	0.00029892130786989
3.98992490379783e-05	3.68411028927046e-05	3.96543854677524e-05	0.000299485808412131
4.02772455166243e-05	3.40777847592913e-05	4.00300621655546e-05	0.000302323069366141
4.1033354923268e-05	3.66599967263191e-05	4.07815312927259e-05	0.000307998465325326
4.11570822565408e-05	3.45215389585663e-05	4.09044993052133e-05	0.00030892716902844
4.11726609389636e-05	3.85324401996749e-05	4.09199823803818e-05	0.000309044103416121
4.217591168549e-05	3.51964714850051e-05	4.19170761301242e-05	0.000316574554945805
4.23587169980348e-05	4.00688337264586e-05	4.20987595579647e-05	0.000317946700992707
4.24865881024301e-05	3.91459551566211e-05	4.22258459120515e-05	0.000318906508061783
4.25030811071061e-05	3.74610264496969e-05	4.22422376971589e-05	0.00031903030539104
4.25660605052358e-05	3.56661491646758e-05	4.23048305886188e-05	0.000319503031988075
4.27968491001032e-05	3.86231408334047e-05	4.25342028222798e-05	0.000321235343005255
4.29065908430095e-05	3.94933414929923e-05	4.26432710754261e-05	0.000322059070156245
4.31786960233623e-05	4.01180326412133e-05	4.29137063336658e-05	0.000324101505588838
4.32313125937526e-05	3.45213099944589e-05	4.29659999925796e-05	0.000324496448254823
4.32699519660165e-05	3.50910930526582e-05	4.30044022337533e-05	0.000324786477367797
4.36922682772779e-05	3.467647499919e-05	4.34241267711714e-05	0.000327956405256386
4.40411208575363e-05	3.8035577572915e-05	4.37708384255352e-05	0.000330574910596167
4.41438226360441e-05	3.66535210834086e-05	4.38729099185982e-05	0.000331345795411433
4.42583681787758e-05	3.76399800703076e-05	4.39867524908309e-05	0.000332205580133215
4.42920188504149e-05	3.57942345692852e-05	4.40201966460923e-05	0.000332458163794694
4.43382420196454e-05	4.65854451992066e-05	4.40661361416205e-05	0.000332805117272702
4.44147335195928e-05	4.27676958902263e-05	4.41421582103734e-05	0.000333379266397674
4.4477876044601e-05	4.23606290914367e-05	4.4204913225981e-05	0.000333853217421236
4.45590100244592e-05	3.93130054805986e-05	4.42855492835091e-05	0.000334462213238247
4.48008642341146e-05	4.20726939490097e-05	4.45259192223461e-05	0.000336277583331653
4.4867476141617e-05	3.8177351956226e-05	4.45921223288473e-05	0.00033677757571928
4.50617937906173e-05	3.80704112786189e-05	4.47852474405723e-05	0.000338236133947516
4.51131224835891e-05	3.94655391367187e-05	4.483626112778e-05	0.000338621409754297
4.54397980454458e-05	4.09615638817149e-05	4.51609318658105e-05	0.000341073453262218
4.54431975393554e-05	4.32089623424892e-05	4.51643104969836e-05	0.000341098970038642
4.55006029173353e-05	4.3080391103384e-05	4.52213635747971e-05	0.000341529857743238
4.56157606984544e-05	3.8584943325137e-05	4.53358146278929e-05	0.000342394237956315
4.56304550312008e-05	4.25964221695503e-05	4.53504187811913e-05	0.000342504534373853
4.56703578997934e-05	4.01318626762128e-05	4.53900767640529e-05	0.000342804047351224
4.58389384860597e-05	3.93515938376048e-05	4.55576227639986e-05	0.000344069421877851
4.58476839984744e-05	4.42436650382628e-05	4.5566314604068e-05	0.000344135066136843
4.58638063418304e-05	4.13365593313356e-05	4.55823380037197e-05	0.000344256081271527
4.61807710263726e-05	4.1051228855167e-05	4.58973574606698e-05	0.000346635234437498
4.62673214641803e-05	4.58749484216723e-05	4.59833767345927e-05	0.000347284886461756
4.64750313171442e-05	3.78488124808442e-05	4.61898118615451e-05	0.000348843967258262
4.67247712643733e-05	3.89506752276171e-05	4.64380191438457e-05	0.000350718528109898
4.71631613828335e-05	4.07535764821197e-05	4.68737188420081e-05	0.000354009106813614
4.73789184777959e-05	4.37961348221595e-05	4.70881518251747e-05	0.000355628590624959
4.73953668764078e-05	3.75984174948201e-05	4.71044992794399e-05	0.000355752053149932
4.73994558098808e-05	4.00019527111479e-05	4.71085631187808e-05	0.000355782744892999
4.77125099139e-05	4.42343904171382e-05	4.74196959944945e-05	0.000358132545040134
4.80640706276483e-05	4.80430652279041e-05	4.77690991640739e-05	0.000360771377781304
4.81740604088792e-05	4.21404130856169e-05	4.78784139326297e-05	0.000361596966715444
4.8181088551204e-05	4.02049351416088e-05	4.78853989424475e-05	0.000361649720308455
4.8309168508494e-05	4.2799856521188e-05	4.80126928676477e-05	0.000362611095037753
4.8686362999032e-05	4.1615346432982e-05	4.83875724982962e-05	0.000365442336221236
4.88546273593297e-05	4.88666410043199e-05	4.85548042123202e-05	0.000366705337134649
4.88633034261135e-05	4.36636948857578e-05	4.85634270328197e-05	0.000366770460130193
4.88703045802707e-05	4.13723878049689e-05	4.857038522094e-05	0.000366823011154996
4.88745750742027e-05	4.41777106719438e-05	4.85746295067174e-05	0.000366855065701856
4.89365118893364e-05	3.85282467589946e-05	4.86361862133695e-05	0.000367319966616028
4.92530545318586e-05	4.56127634848478e-05	4.89507862181499e-05	0.000369695951911141
4.9475860465465e-05	4.18334118077657e-05	4.91722247820822e-05	0.000371368344675539
4.97677781687464e-05	3.9922882034627e-05	4.9462350971816e-05	0.000373559493912856
4.99868252387734e-05	4.5969786026397e-05	4.968005373951e-05	0.000375203672447142
5.03591804488592e-05	4.04335940525647e-05	5.00501237881645e-05	0.000377998589740226
5.07595374030341e-05	4.16376249867816e-05	5.04480237328889e-05	0.000381003689559761
5.08284027351004e-05	4.22588835795837e-05	5.05164664354342e-05	0.000381520596274111
5.10672771502972e-05	4.66093356366515e-05	5.07538748669798e-05	0.000383313599877788
5.1124056632017e-05	4.79755123710725e-05	5.08103058897471e-05	0.00038373978957342
5.11241947898218e-05	4.40081389797989e-05	5.08104432002168e-05	0.000383740826597107
5.14221947288236e-05	4.87157527737126e-05	5.11066142997892e-05	0.000385977629415698
5.14796676733526e-05	4.20356904391506e-05	5.11637345297326e-05	0.000386409024280087
5.16446986621602e-05	4.98995917027149e-05	5.13277527152603e-05	0.000387647755338647
5.18038840691529e-05	4.89705131683715e-05	5.14859611940166e-05	0.000388842609163744
5.18882051228573e-05	4.51373072826914e-05	5.15697647646528e-05	0.000389475527308957
5.20416769776482e-05	5.29249074537491e-05	5.17222947567678e-05	0.00039062749492759
5.20596899322792e-05	5.12284363021852e-05	5.17401971646158e-05	0.000390762701085084
5.21784331725921e-05	5.32549553199147e-05	5.18582116727304e-05	0.000391653993938325
5.23226191886813e-05	4.77090645656091e-05	5.2001512811098e-05	0.000392736261555492
5.23403737214027e-05	4.79148706206987e-05	5.20191583840027e-05	0.000392869527992581
5.25853725013316e-05	4.84044945744891e-05	5.22626535945809e-05	0.000394708501390461
5.28093907724513e-05	4.84817808138614e-05	5.24852970564015e-05	0.000396389994026509
5.28935256448681e-05	4.04147620431895e-05	5.25689155886739e-05	0.000397021514687855
5.2953333949686e-05	4.19307533005369e-05	5.26283568473443e-05	0.000397470438891217
5.29653267451315e-05	4.65597610278949e-05	5.26402760411431e-05	0.000397560457418761
5.30483640694169e-05	5.21685410904377e-05	5.27228037625945e-05	0.000398183739839702
5.32113900342035e-05	5.37803044832535e-05	5.28848292285254e-05	0.000399407421081393
5.33010176654319e-05	4.84641571677957e-05	5.29739068117362e-05	0.000400080170682846
5.33040160092975e-05	5.01258706168175e-05	5.29768867535403e-05	0.000400102676397402
5.33462938644454e-05	4.94367395125855e-05	5.30189051474226e-05	0.000400420016144609
5.35304446628684e-05	5.04844299456399e-05	5.32019258043528e-05	0.000401802261481419
5.3590598749142e-05	4.58971218243186e-05	5.32617107234303e-05	0.000402253781145879
5.36246358286784e-05	4.43441290559229e-05	5.32955389146753e-05	0.000402509265200988
5.37115910426286e-05	5.53502707680385e-05	5.33819604808617e-05	0.000403161955497617
5.37482436245727e-05	4.79863888068033e-05	5.34183881234669e-05	0.000403437071650987
5.40093817182151e-05	4.89307801408541e-05	5.36779236001612e-05	0.000405397187565849
5.41549487921519e-05	4.76362268776332e-05	5.38225973209617e-05	0.000406489821475538
5.42905947997261e-05	5.14355699642364e-05	5.39574108649328e-05	0.000407507987378876
5.44798875314026e-05	4.94275237127238e-05	5.41455418979915e-05	0.000408928828323916
5.47997615974795e-05	4.92917516713819e-05	5.44634528811692e-05	0.000411329819454582
5.48648796698424e-05	4.84461900920877e-05	5.45281713213457e-05	0.000411818599047224
5.5055968108538e-05	4.35452934318462e-05	5.47180870405892e-05	0.00041325291865745
5.51999331564242e-05	5.43461246778628e-05	5.48611685682075e-05	0.00041433352768624
5.57564924082198e-05	4.73823847492741e-05	5.54143121893841e-05	0.000418511089955886
5.65040674994604e-05	5.1363469828361e-05	5.61572993780401e-05	0.000424122426916724
5.65283812536193e-05	4.64107044917883e-05	5.6181463917235e-05	0.000424304927199362
5.6599390869954e-05	5.22282300575072e-05	5.62520377444123e-05	0.000424837929020866
5.66842069427947e-05	5.38724845363459e-05	5.63363332962272e-05	0.000425474562805075
5.67908299440481e-05	4.95161028270148e-05	5.6442301948075e-05	0.000426274880525061
5.68352676705839e-05	4.70368761942834e-05	5.64864669585808e-05	0.00042660843238115
5.70097262810341e-05	5.55095879956732e-05	5.66598549083627e-05	0.000427917927653788
5.70916805927663e-05	4.85287540288725e-05	5.67413062627634e-05	0.000428533080919466
5.73485222962101e-05	4.95098880934496e-05	5.69965717152985e-05	0.000430460947900896
5.78236480718255e-05	4.76482967069887e-05	5.74687816231464e-05	0.000434027266337656
5.78592860984924e-05	5.83076089142022e-05	5.75042009365352e-05	0.000434294767184751
5.80218442292321e-05	5.04506653467119e-05	5.76657614397812e-05	0.000435514936841937
5.80446129501669e-05	4.5912873115678e-05	5.76883904284763e-05	0.000435685840031911
5.81863885143899e-05	6.40180443522599e-05	5.78292959091702e-05	0.000436750014682395
5.83300528207891e-05	5.20668570361136e-05	5.79720785407797e-05	0.000437828366328761
5.8406361133343e-05	5.28148624665924e-05	5.80479185458803e-05	0.000438401140436079
5.85928420391966e-05	5.50305142738206e-05	5.82332550088486e-05	0.000439800875668023
5.89173786425725e-05	5.46368560251527e-05	5.85557999166983e-05	0.000442236864054607
5.90001720883716e-05	5.11321553329759e-05	5.86380852547876e-05	0.000442858315899276
5.90876441789944e-05	5.37120515681636e-05	5.87250205242433e-05	0.000443514885888833
5.92594193861771e-05	5.53589392693476e-05	5.88957415398757e-05	0.000444804239406144
5.95212046075361e-05	5.20766087229251e-05	5.91559201735002e-05	0.000446769212699853
5.96417604204011e-05	5.28242471281284e-05	5.92757361290363e-05	0.000447674110805854
5.98490967062806e-05	4.55358891071723e-05	5.94817999818033e-05	0.000449230387590943
5.9960086923717e-05	5.68529428560214e-05	5.95921090486368e-05	0.000450063485864088
6.00092943834788e-05	6.09210779661091e-05	5.9641014519231e-05	0.000450432839574249
6.00256432899778e-05	5.54478033231595e-05	5.96572630910558e-05	0.000450555555299411
6.00777343664489e-05	5.37629359162016e-05	5.97090344829124e-05	0.000450946553595309
6.0221153472462e-05	5.35327894815388e-05	5.98515734198808e-05	0.000452023064762098
6.05188813262185e-05	5.39624310576261e-05	6.01474741027492e-05	0.000454257825285385
6.10494389260605e-05	5.1860283080417e-05	6.06747756449628e-05	0.000458240217819881
6.11324181494818e-05	5.50444422776688e-05	6.07572456220964e-05	0.000458863064132597
6.14769986448448e-05	5.40140916267683e-05	6.10997114117408e-05	0.000461449503000715
6.15459469276246e-05	5.40970687305694e-05	6.11682365542305e-05	0.000461967032334558
6.17276201082128e-05	5.52729356484788e-05	6.13487947985758e-05	0.000463330680544848
6.17295717050314e-05	5.49711405896396e-05	6.13507344182053e-05	0.000463345329329488
6.18312821145209e-05	5.91913452201203e-05	6.14518206253078e-05	0.00046410877287038
6.18636779163286e-05	5.56351997232584e-05	6.14840176137644e-05	0.000464351937428414
6.20443252495203e-05	5.91168368703746e-05	6.16635563057393e-05	0.000465707885570672
6.20594357457357e-05	5.7543419114527e-05	6.16785740673303e-05	0.000465821305723766
6.2085697859304e-05	5.5927295077904e-05	6.17046750087248e-05	0.000466018430491724
6.21045035129688e-05	5.73280920799719e-05	6.1723365252126e-05	0.000466159586698998
6.22408701041807e-05	5.76970481760838e-05	6.18588949543849e-05	0.000467183161316687
6.22886406357833e-05	5.89778156886672e-05	6.19063723164163e-05	0.000467541729378745
6.23296494606887e-05	5.91222805547953e-05	6.19471294682911e-05	0.000467849543720937
6.31967875474915e-05	5.92679434728368e-05	6.2808945887966e-05	0.000474358326648845
6.36013481850438e-05	5.47513681174043e-05	6.32110237177437e-05	0.000477394979530366
6.36533196163829e-05	5.94122645038912e-05	6.32626761970279e-05	0.00047778507975087
6.37607998127934e-05	5.86950007144495e-05	6.33694967838956e-05	0.000478591831625492
6.38272839150072e-05	5.51097019764841e-05	6.34355728709348e-05	0.000479090864711246
6.39624757137671e-05	5.11417749082626e-05	6.3569934988049e-05	0.000480105621258077
6.41037368831118e-05	5.75753927560727e-05	6.37103292327479e-05	0.000481165934849476
6.41661030607093e-05	5.27321386595315e-05	6.37723126659328e-05	0.000481634058573412
6.42365384286445e-05	5.9882988781211e-05	6.38423157690758e-05	0.000482162750058322
6.44126534735583e-05	5.38123186017153e-05	6.40173499872412e-05	0.000483484678609445
6.49035237745544e-05	5.74756598953752e-05	6.45052077947288e-05	0.000487169176254337
6.56634123947415e-05	5.74731533096609e-05	6.52604329421386e-05	0.000492872939183386
6.56948178133126e-05	5.61802783265613e-05	6.52916456241166e-05	0.000493108669864485
6.65375637455869e-05	5.44873900284471e-05	6.61292195846967e-05	0.000499434364027449
6.68378811181158e-05	6.53760770647366e-05	6.64276938957324e-05	0.000501688561621899
6.68796632493665e-05	5.68277982247991e-05	6.64692196086211e-05	0.000502002180444827
6.68943044836471e-05	6.02140715350474e-05	6.6483770988335e-05	0.000502112078295109
6.71609170099389e-05	6.39173223871684e-05	6.67487473013531e-05	0.000504113285586011
6.72477561645893e-05	6.59834631419184e-05	6.68350535204987e-05	0.000504765104735568
6.72488350002631e-05	5.98130214869682e-05	6.6836125735176e-05	0.000504773202530444
6.73665948162159e-05	6.13177920987239e-05	6.69531628531094e-05	0.000505657113741399
6.76027119148332e-05	6.26425619332768e-05	6.71878308903042e-05	0.000507429420788874
6.78346356016081e-05	5.55791877897555e-05	6.74183312501406e-05	0.000509170251866965
6.85826087935818e-05	6.31543121679551e-05	6.81617140944909e-05	0.000514784576978144
6.85974124805365e-05	6.00820625219488e-05	6.81764269310546e-05	0.00051489569421525
6.87400208270621e-05	5.99501750037152e-05	6.83181600834408e-05	0.000515966119773999
6.88282705744559e-05	5.62223640245107e-05	6.84058682379183e-05	0.000516628526900933
6.91589204815894e-05	5.65201492609658e-05	6.87344889325512e-05	0.000519110402063849
6.92512479939827e-05	6.17596835937637e-05	6.88262498252972e-05	0.000519803417094104
6.95378936772772e-05	6.52889339553976e-05	6.91111363517109e-05	0.000521954994294515
6.95790772528483e-05	5.64708456099793e-05	6.9152067181539e-05	0.000522264120322202
6.96102231934628e-05	6.20324740481061e-05	6.91830219777916e-05	0.00052249790334697
6.98350800204497e-05	6.78888354785297e-05	6.94064988482745e-05	0.000524185690219179
7.0091182499856e-05	6.27846280400857e-05	6.96610296143914e-05	0.000526108008554392
7.01295883038139e-05	6.56102581204193e-05	6.96991997196152e-05	0.000526396284483657
7.02092734501038e-05	5.83265451456613e-05	6.97783958344355e-05	0.000526994405276358
7.02814321012135e-05	6.11503372716114e-05	6.98501116445338e-05	0.000527536031810469
7.06046555143307e-05	6.07831101873559e-05	7.01713514202952e-05	0.000529962163316562
7.08088945222072e-05	6.14900349101522e-05	7.03743370043002e-05	0.000531495191782509
7.13754740248823e-05	5.84857560785678e-05	7.09374393814598e-05	0.000535747966567774
7.17941949553911e-05	6.2041671468188e-05	7.13535906016062e-05	0.000538890907332513
7.20942511808991e-05	6.12768265823436e-05	7.16518053680446e-05	0.000541143144742165
7.22904106761911e-05	6.08987743813217e-05	7.18467610231227e-05	0.000542615527967295
7.24208441000247e-05	6.77651731986215e-05	7.19763939714344e-05	0.000543594567936369
7.26650275519161e-05	6.79351168769684e-05	7.2219078857325e-05	0.000545427421437515
7.29488370638451e-05	6.05986882599103e-05	7.25011466168521e-05	0.00054755771018093
7.30025531217388e-05	6.40241337430427e-05	7.25545330180115e-05	0.00054796090567421
7.31487252688611e-05	6.56336825067677e-05	7.26998080983517e-05	0.000549058081292105
7.32549003301378e-05	7.23981237578892e-05	7.28053315584902e-05	0.000549855036745916
7.33937476114117e-05	6.16442385884333e-05	7.2943326728303e-05	0.000550897231562475
7.42381601944658e-05	6.80789407082847e-05	7.37825571110023e-05	0.000557235435689006
7.48878148848068e-05	6.34874138511072e-05	7.44282248391791e-05	0.000562111777088771
7.51564706435786e-05	7.07079735621593e-05	7.46952318451843e-05	0.000564128320986802
7.54084954698479e-05	6.49914765166484e-05	7.4945709983616e-05	0.000566020032253864
7.54326306416657e-05	7.29137976588608e-05	7.49696970372081e-05	0.000566201192094112
7.55304239928326e-05	7.20984411529337e-05	7.50668902260206e-05	0.000566935234000961
7.5644899787554e-05	6.52591530468658e-05	7.51806634781334e-05	0.000567794495189421
7.58454259367696e-05	6.782469444819e-05	7.53799589878356e-05	0.000569299654735636
7.71723539421054e-05	6.3753131244459e-05	7.66987435736915e-05	0.000579259644359928
7.73962860342154e-05	7.40616811453252e-05	7.69213013845271e-05	0.000580940490125418
7.75489106523823e-05	6.73327754392583e-05	7.70729893377079e-05	0.000582086098328618
7.76367049925039e-05	6.41912584537004e-05	7.71602448799355e-05	0.000582745087146481
7.80108954583777e-05	6.74239770993581e-05	7.75321389210037e-05	0.000585553779961139
7.81912294543794e-05	6.79750228482412e-05	7.7711366198755e-05	0.000586907376178397
7.89637037809114e-05	7.03440451644604e-05	7.84790998149836e-05	0.000592705608076061
7.90525256113698e-05	6.76181172170633e-05	7.85673765412366e-05	0.000593372309284868
7.9399445440846e-05	7.25675145496849e-05	7.89121673062815e-05	0.000595976307298821
8.00120527437997e-05	6.89463138257815e-05	7.95210150098875e-05	0.000600574569119385
8.00527359204817e-05	6.71952688757242e-05	7.95614485126751e-05	0.000600879939133986
8.02551638970382e-05	6.31090997624671e-05	7.97626341779804e-05	0.000602399373892693
8.03784736239664e-05	7.53799457012159e-05	7.98851871482976e-05	0.000603324943031033
8.09084683344858e-05	6.45109324434931e-05	8.04119292559413e-05	0.000607303110491494
8.20275187087071e-05	6.89748281599032e-05	8.15241119656939e-05	0.000615702759962877
8.20846135166736e-05	7.02690755576484e-05	8.15808563785263e-05	0.000616131316505855
8.22500642386147e-05	7.54299437419088e-05	8.17452917231032e-05	0.00061737319811671
8.25020614597765e-05	6.74288430453139e-05	8.19957424243559e-05	0.000619264702167202
8.26853912320187e-05	8.93843396785149e-05	8.21779470935971e-05	0.000620640784838022
8.29543235235786e-05	7.34555445069878e-05	8.24452289363386e-05	0.000622659404413212
8.30747067333579e-05	6.58432731137467e-05	8.25648733484258e-05	0.00062356300695435
8.33886299066102e-05	6.78273531626661e-05	8.28768699608967e-05	0.000625919330387572
8.34143326546255e-05	7.80028400748204e-05	8.29024149689773e-05	0.000626112256524383
8.34172159056205e-05	8.02688063175584e-05	8.29052805254086e-05	0.00062613389835477
8.36392751149511e-05	7.5275322961655e-05	8.31259769461969e-05	0.000627800686156769
8.3653103292544e-05	6.99330738701353e-05	8.31397202593621e-05	0.000627904481164686
8.39028105025813e-05	6.49184331065054e-05	8.33878950036981e-05	0.000629778796276576
8.43289083565804e-05	7.14254322654604e-05	8.38113778770621e-05	0.000632977108624179
8.45805448082293e-05	7.31761679444092e-05	8.40614700233353e-05	0.000634865904723795
8.50785285178681e-05	7.4373969140754e-05	8.45563975837653e-05	0.000638603795975731
8.62340622426683e-05	6.94476418726135e-05	8.5704839744221e-05	0.000647277291347847
8.63597449413076e-05	8.57631489016279e-05	8.58297511217617e-05	0.000648220672122543
8.6443217383485e-05	6.84076527700713e-05	8.59127112892282e-05	0.00064884722054907
8.69922541036033e-05	7.85057996852112e-05	8.64583785460031e-05	0.000652968318319004
8.76166587067065e-05	7.73764643395355e-05	8.70789511483409e-05	0.000657655131272912
8.79523955664235e-05	7.13814311177519e-05	8.74126275754438e-05	0.000660175189353254
8.80474926838996e-05	8.08367359450437e-05	8.75071410767687e-05	0.000660888993186456
8.88255957091985e-05	7.68474597290187e-05	8.82804688474761e-05	0.0006667294743803
8.88691169079993e-05	7.91582467205949e-05	8.83237229549122e-05	0.000667056146731412
8.9229514065084e-05	7.41321182186503e-05	8.86819083370087e-05	0.000669761306260509
9.00732741734631e-05	7.94173380614463e-05	8.95204902504426e-05	0.000676094612887308
9.05707543870082e-05	9.39517344791948e-05	9.001491740439e-05	0.000679828724868977
9.11727594431944e-05	8.36469351030622e-05	9.06132279267269e-05	0.000684347405674388
9.12202204483659e-05	7.53077906451513e-05	9.06603976624703e-05	0.000684703650419454
9.1598081256219e-05	8.39622688856561e-05	9.10359395207522e-05	0.000687539893011377
9.1675428877036e-05	8.22342649890681e-05	9.11128124556168e-05	0.000688120468218163
9.18312185442843e-05	7.87817239644797e-05	9.12676460327924e-05	0.000689289833434213
9.20624455570358e-05	8.62030642557323e-05	9.14974539958117e-05	0.000691025435254101
9.23271191213846e-05	8.1858549991682e-05	9.17605032465066e-05	0.000693012088598171
9.24421014700978e-05	8.68041383996914e-05	9.18747799425831e-05	0.000693875151997173
9.26359266648257e-05	7.6582346034228e-05	9.20674156221297e-05	0.000695330013837484
9.29984027477122e-05	9.06670229353956e-05	9.24276671728122e-05	0.000698050777899649
9.32063090262208e-05	8.05044482033164e-05	9.26342975202611e-05	0.000699611333079568
9.33004697480274e-05	9.42574498805485e-05	9.27278803735047e-05	0.000700318108285553
9.37738874840674e-05	9.07163233566162e-05	9.31983927221769e-05	0.000703871606075213
9.42186195534197e-05	8.75061773828054e-05	9.36403954506007e-05	0.000707209787789062
9.4221286056046e-05	8.25573624500479e-05	9.36430455883816e-05	0.000707229802691483
9.46157417172231e-05	8.44230638224784e-05	9.4035080457118e-05	0.000710190607107044
9.52617676013869e-05	8.8260397313367e-05	9.46771416494857e-05	0.000715039710503254
9.58979904674867e-05	8.66332745116463e-05	9.53094599877572e-05	0.000719815231961405
9.61698200152601e-05	7.54115603115856e-05	9.55796213022485e-05	0.000721855598461043
9.73946573668608e-05	8.90484799025145e-05	9.67969417699486e-05	0.000731049290408741
9.770607540054e-05	9.01297333882971e-05	9.71064486167642e-05	0.000733386810134095
9.78392395832083e-05	9.43279741803683e-05	9.72387955637578e-05	0.000734386347308703
9.78449872876454e-05	8.71111269413937e-05	9.72445079950649e-05	0.000734429489878883
9.81017566281179e-05	8.96644081662727e-05	9.74997015297947e-05	0.00073635681370823
9.82774987312546e-05	8.49934988545343e-05	9.7674365095836e-05	0.000737675942945993
9.84670423975651e-05	9.18653290271783e-05	9.78627455233891e-05	0.000739098667418186
9.86023497566342e-05	9.15569053435868e-05	9.79972224954335e-05	0.000740114291395471
9.87925779815258e-05	7.95941000802011e-05	9.81862832806112e-05	0.000741542154201062
9.89191061004809e-05	7.84488420189325e-05	9.83120348886603e-05	0.000742491880733234
9.90401897941477e-05	8.92514616484821e-05	9.84323754870934e-05	0.000743400741152616
9.9582379613295e-05	8.51905032482708e-05	9.89712378623799e-05	0.00074747044573086
9.9910060865724e-05	8.42317509442981e-05	9.92969081202787e-05	0.00074993003801333
9.99511710950857e-05	9.92220180188735e-05	9.93377660540953e-05	0.000750238613501131
0.00010013802502433	8.446449741469e-05	9.95234732509781e-05	0.000751641148664149
0.000100344418439309	8.27788010825482e-05	9.97286000206121e-05	0.000753190348221931
0.000100383374516218	8.44961634538354e-05	9.97673170225659e-05	0.00075348275453444
0.000100522966318205	8.72715026126783e-05	9.99060521429577e-05	0.000754530537754268
0.000100562764150086	9.62352282246814e-05	9.99456057336046e-05	0.000754829262319805
0.000101010432584944	8.58039432224836e-05	0.00010039052680632	0.000758189484539112
0.000101962944496325	9.47538551153425e-05	0.000101337193106551	0.000765339087764004
0.000102755922162184	9.75407935405465e-05	0.000102125304231613	0.000771291218773563
0.000103071763536217	8.92398827783602e-05	0.00010243920727277	0.000773661940320123
0.000103424493001543	8.99602222402255e-05	0.000102789772020047	0.000776309545761501
0.000103869503346548	9.22078567677281e-05	0.000103232051315612	0.00077964981622122
0.000104155413733708	8.95945352595018e-05	0.000103516207056575	0.000781795874237089
0.00010422710012902	9.25679569213879e-05	0.000103587453510473	0.000782333956005104
0.000104271255806396	9.27803774106178e-05	0.000103631338201255	0.000782665390774316
0.000104431612473175	8.41208755493194e-05	0.000103790710751635	0.000783869036134757
0.000104710101953778	9.30864464426967e-05	0.000104067491130251	0.000785959392458897
0.000105262665510905	9.9974007693439e-05	0.000104616663578323	0.000790106962838024
0.00010562359240136	9.24969208860085e-05	0.000104975375443505	0.000792816098578344
0.000105698401231482	8.02880642525806e-05	0.000105049725167948	0.000793377617488985
0.000105820873288783	9.60421809152982e-05	0.000105171445608716	0.000794296899030576
0.000105834287596644	9.7144501097742e-05	0.000105184777592106	0.000794397587511212
0.000106118827840349	8.61860722406706e-05	0.00010546757159895	0.00079653336116537
0.000106228800319395	9.20471866062784e-05	0.000105576869171832	0.000797358820230892
0.000106288540389021	9.52742545301153e-05	0.000105636242613773	0.000797807232255135
0.000106341875211583	9.48487211813481e-05	0.000105689250118529	0.000798207566170956
0.000106391592712786	8.22600425167918e-05	0.000105738662500612	0.000798580748279803
0.000106747805430793	9.43120324924271e-05	0.000106092689125541	0.000801254499208368
0.000106960240594044	9.94535890691727e-05	0.000106303820563638	0.000802849048428429
0.000108153069751113	9.68630449779001e-05	0.000107489329270968	0.000811802485214964
0.000108263315993061	0.000109956822117899	0.000107598898926763	0.000812629999159671
0.000108953519132201	9.17476727484237e-05	0.000108284866256649	0.00081781069929944
0.000109085320341878	9.74118781429564e-05	0.000108415858596143	0.000818800005935425
0.000109124726512698	0.000101967065659301	0.000108455022929623	0.000819095790674863
0.000109202403979938	0.000100535223446087	0.000108532223686256	0.000819678841723003
0.000109475477523803	0.000103720189676661	0.000108803621364904	0.000821728545740156
0.000109608612121382	9.51102041002549e-05	0.000108935938910356	0.00082272786086254
0.000109784476903093	9.33597640283904e-05	0.000109110724400534	0.000824047910920241
0.000110338417307036	9.92892340890403e-05	0.000109661265246945	0.000828205815991932
0.000110479456012015	9.28117880726947e-05	0.000109801438389744	0.000829264459733191
0.000110672930348285	9.14190715308769e-05	0.000109993725366161	0.000830716688027742
0.000110840201671565	9.68342512410468e-05	0.000110159970136956	0.000831972235150425
0.000111069229764629	0.000104157984439587	0.000110387592674378	0.000833691331760513
0.000111181544339836	0.000109313546521556	0.000110499217968779	0.000834534370711651
0.000112290295073587	0.000105734110576687	0.000111601164247548	0.000842856710554555
0.000112698443717499	0.000101285304320225	0.000112006808062644	0.000845920295186069
0.000112864481275936	0.000105739189540505	0.000112171826642721	0.00084716658162512
0.000113348820331721	0.000103132438639384	0.000112653193286073	0.00085080205539748
0.000113607755693037	0.000100299904119889	0.000112910539550379	0.000852745637503178
0.000113640005450986	9.11467187643287e-05	0.000112942591389237	0.000852987705833281
0.000113973833061113	0.000110913448987649	0.00011327437028302	0.000855493432981657
0.000114226935260485	0.000107666498104465	0.000113525919181849	0.000857393231060288
0.000114365619078939	0.000103620677848263	0.000113663751891293	0.000858434198911047
0.000114866078210099	0.000110083052304653	0.000114161139682288	0.000862190670810011
0.000115896402290422	0.000102075535951906	0.000115185140614814	0.000869924336165687
0.000116112886697947	0.000101718827110912	0.000115400296446429	0.000871549279218157
0.000116239084902251	0.000103262615953024	0.000115525720167372	0.000872496529415515
0.000116963824642458	9.34849960311428e-05	0.000116246012144691	0.000877936463046453
0.000117206821262143	0.000102697278125031	0.000116487517484749	0.000879760408144829
0.000117499641326546	9.55803764489687e-05	0.000116778540497196	0.000881958330546631
0.000117608728986594	0.000100780987289996	0.000116886958681543	0.000882777148117573
0.000118472145074819	0.000107661644202721	0.000117745075943378	0.000889257993523234
0.000118568316561739	9.80210780199858e-05	0.000117840657222095	0.000889979861639155
0.000118932440852578	0.00010746481085863	0.000118202546865578	0.000892712997234527
0.000119142750701471	0.000111915106436826	0.000118411566033086	0.000894291593740721
0.00011934476909571	0.000102806198852921	0.000118612344630544	0.000895807954159937
0.000120272092978319	0.000124139299380829	0.000119533977483081	0.000902768494757037
0.000120474467313778	9.9228588641101e-05	0.000119735109838105	0.000904287526895132
0.000121268359448761	0.000119534213981016	0.000120524129818902	0.000910246521947386
0.000121866594297132	0.000116651764710174	0.00012111869327178	0.000914736903382804
0.000123120555355541	0.000106267822904856	0.000122364958712127	0.00092414919936207
0.000123151351707629	0.000112134305378799	0.000122395566065339	0.000924380358357783
0.00012385727086972	0.000116062872764398	0.000123097152968396	0.000929679023772841
0.000126264434736531	0.00011794085788777	0.000125489543957476	0.000947747319144237
0.000126701015447853	0.000116763852473848	0.000125923445352929	0.000951024316345315
0.000126762917802522	0.000113701057663816	0.000125984967810368	0.000951488958595707
0.000127310216563267	0.000103760357847478	0.0001265289077711	0.000955597011133805
0.000127701432994829	0.000117412731039316	0.000126917723289847	0.000958533501728261
0.000127895998395613	0.000126998491783498	0.000127111094633537	0.000959993919598966
0.000128952899421956	0.000112843481035442	0.000128161509408074	0.000967927072873428
0.000129238504536544	0.000112255959916444	0.000128445361750369	0.000970070839500981
0.000129823890045062	0.000117265381973116	0.000129027154721097	0.000974464773138119
0.000129898884858061	0.000116968393726562	0.000129101689287965	0.000975027688052823
0.000129994234930519	0.000111917098932545	0.000129196454192367	0.000975743390582796
0.00013009304053453	0.000109119283931544	0.000129294653421769	0.000976485030511296
0.000130154242411216	0.000128067539801885	0.000129355479699002	0.000976944414929812
0.00013032700220854	0.000116658666361182	0.000129527179261309	0.000978241158823714
0.000130327147885857	0.000118109865952557	0.000129527324044681	0.00097824225228575
0.000130451069507794	0.000108990569779733	0.000129650485154233	0.000979172414335269
0.000132051629028723	0.000106498411939519	0.000131241221966922	0.000991186296146814
0.000132537135355558	0.000110398503866764	0.000131723748718398	0.000994830531520578
0.000132611202176677	0.00011748235693158	0.000131797360986328	0.000995386480864133
0.000132853644781669	0.000125504999430464	0.000132038315710516	0.000997206267490834
0.000133308393988424	0.000143554132240994	0.000132490274099232	0.0010006196383404
0.000133539194872311	0.000124155402515918	0.000132719658548065	0.00100235204161146
0.000134282297494539	0.000119140218448787	0.000133458200714752	0.00100792980798528
0.000135175368232442	0.000134652003577855	0.000134345790634314	0.00101463324271168
0.000135342979534791	0.000113580685912122	0.000134512373299013	0.00101589134174452
0.000135813380692264	0.000131302924804412	0.000134979887582631	0.00101942219694558
0.000136281627152148	0.000116428312598018	0.000135445260391255	0.00102293687886939
0.000136359925552703	0.000108742698273916	0.000135523078272283	0.00102352459068824
0.000136380573053524	0.000117109818502612	0.000135543599058868	0.00102367957189114
0.000136629288937823	0.000119291260931737	0.00013579078856116	0.00102554644606033
0.00013728736347765	0.000116967471423	0.000136444824466721	0.0010304859872888
0.000137798314718415	0.000121016865022896	0.000136952639975041	0.00103432121348735
0.000138331606127372	0.000129632930345934	0.000137482658549439	0.0010383241261376
0.000138639464664443	0.000128390231236164	0.00013778862774466	0.00104063492810059
0.000138640868180658	0.000116143242909906	0.000137790022646747	0.00104064546296008
0.000138805417546293	0.000127932606481302	0.000137953562165025	0.00104188057893178
0.000138922032600347	0.00013350694523647	0.000138069461547629	0.00104275589750964
0.000139145489163185	0.000133457349417695	0.000138291546746843	0.00104443317392279
0.000139318294778341	0.000124929797304771	0.000138463291846462	0.00104573026173271
0.000139345574735478	0.00013027842288916	0.00013849040438508	0.00104593502648824
0.000139759567532616	0.000131449089733727	0.000138901856488603	0.00104904247764133
0.00014020854978755	0.0001135235341201	0.000139348083318244	0.00105241256146015
0.000140211250700378	0.000123977752217705	0.000139350767656131	0.00105243283465548
0.000140310661863169	0.000124912738014504	0.000139449568728499	0.00105317901994321
0.00014080546690627	0.000131256112741816	0.000139941337129004	0.00105689305195353
0.000141112179869754	0.000109925354093197	0.000140246167779675	0.00105919525517186
0.000141213647980172	0.000127581479145399	0.00014034701317589	0.00105995688001244
0.000141310003961389	0.00012059544922272	0.000140442777816673	0.00106068013295216
0.00014139876521854	0.000115769569863285	0.000140530994340863	0.00106134637949086
0.000141840136769602	0.000136599371421904	0.000140969657174027	0.00106465933697743
0.000141861540923576	0.000123327696951948	0.000140990929969704	0.00106481999765431
0.000142318602078272	0.000124556811287652	0.000141445186118829	0.00106825072211119
0.000143267727618316	0.000137116774635402	0.000142388486830594	0.00107537490706341
0.000143693317763288	0.000125218960705008	0.000142811465109282	0.00107856940850982
0.000143716036146146	0.000124439042322619	0.000142834044067701	0.00107873993385111
0.000144536036835257	0.000136536815332373	0.000143649012373429	0.00108489490105063
0.000144943666005582	0.000130560550872535	0.000144054139904775	0.00108795458650039
0.000144962180180696	0.000120848907381162	0.000144072540457042	0.00108809355484414
0.000145083615252563	0.000130404223229357	0.000144193230277369	0.0010890050527272
0.000145493399631256	0.000122655703820125	0.000144600499790441	0.00109208091528125
0.000145764567032605	0.000136898823784558	0.000144870003023789	0.0010941163116884
0.000146077199096659	0.000123583282316062	0.000145180716451407	0.00109646294399545
0.00014615936663006	0.000133014666456268	0.000145262379717592	0.00109707969770384
0.000146161070576843	0.000134262394648526	0.000145264073206404	0.00109709248760991
0.000147215812318458	0.000118033260611385	0.000146312341948818	0.00110500943318988
0.000147249687210101	0.000135690814069354	0.000146346008949899	0.00110526369987228
0.000147627240279556	0.000134525073800789	0.00014672124495747	0.00110809763255708
0.000147809453605104	0.00012198800367823	0.000146902340032401	0.00110946533512706
0.00014793242875209	0.000140242303484903	0.00014702456047356	0.00111038839287195
0.000148489561893435	0.000121943544581902	0.000147578274462306	0.00111457026278603
0.000148743075694727	0.000141627708771756	0.000147830232438814	0.00111647315038321
0.000148861694087345	0.000129182100384978	0.000147948122864418	0.00111736350611561
0.000149800614504554	0.000125418462703693	0.000148881281082497	0.00112441109089145
0.000150224448183436	0.000133179403246941	0.0001493025136741	0.00112759240820951
0.000150864620372552	0.000142504384195578	0.000149938757096279	0.00113239757347409
0.000150948250126695	0.000125549571910634	0.000150021873609371	0.00113302530268543
0.000151123662592597	0.000144622827545922	0.0001501962095624	0.00113434195765846
0.000152085774664675	0.00012747847948938	0.000151152417106999	0.00114156362018395
0.000152163527780553	0.000147529217855805	0.000151229693048526	0.00114214723905854
0.000152535698796968	0.000139168413620061	0.000151599580033868	0.00114494077378413
0.0001525927610916	0.000128958245900128	0.000151656292133732	0.00114536908628663
0.000152838952050712	0.000131157693680415	0.000151900972208225	0.00114721700825156
0.000153654259143664	0.000132190158473459	0.000152711275722932	0.00115333674508013
0.000153715616888927	0.000161949301252904	0.000152772256912719	0.00115379729946033
0.000154385640117856	0.000139439767316828	0.000153438168177993	0.00115882652816375
0.000154502351026484	0.000133025372135579	0.000153554162826123	0.00115970256622505
0.000154719187015719	0.000140928610765077	0.000153769668084308	0.00116133014828698
0.000155045139146678	0.000142162766349111	0.000154093619830039	0.00116377676167697
0.000155654329919269	0.000147840113448022	0.000154699071969973	0.00116834937884008
0.000157291688369854	0.000137561756925563	0.00015632638187579	0.00118063947530564
0.000157740300761813	0.000156656121182867	0.000156772241111858	0.0011840067829105
0.000158258051936058	0.000131486732368111	0.00015728681482303	0.00118789304976497
0.000158409732407772	0.00012966935568848	0.000157437564423075	0.0011890315711493
0.000158639878875087	0.000154445253768348	0.000157666298471799	0.00119075906233811
0.000159844695281711	0.000133397405155802	0.000158863720863255	0.00119980247604094
0.000160232225121966	0.00015331388328883	0.000159248872414879	0.00120271129488754
0.000160667634195549	0.000146969086791819	0.000159681609362907	0.00120597949771509
0.000161169707248561	0.000137543175275851	0.000160180601170586	0.00120974808379078
0.000161512742378779	0.000143420461820598	0.000160521531076974	0.00121232292305312
0.000164015551708641	0.000149235711419663	0.000163008980548509	0.00123110913817358
0.000164033252888079	0.000158597314460142	0.000163026573094502	0.00123124200413018
0.000164271757046774	0.000144936881443639	0.000163263613541241	0.00123303222856515
0.000164790294213495	0.000140928993208447	0.000163778968420891	0.00123692439511699
0.000164792898527123	0.000141518858664261	0.000163781556752464	0.00123694394323416
0.000165170261134656	0.000146566785477642	0.000164156603468799	0.0012397764463157
0.000165360321066034	0.000141430469397955	0.000164345496993262	0.00124120304590136
0.000166918647217328	0.000150752843601913	0.000165894259622484	0.00125289992186046
0.000167511374171949	0.000156161837263869	0.000166483348984506	0.00125734896076829
0.000167685468151013	0.000144577205756722	0.000166656374540459	0.00125865571909752
0.000168431857147658	0.000160320143425243	0.000167398182912392	0.00126425815316212
0.000169188639834775	0.000155751053296789	0.000168150321189186	0.00126993860280738
0.000169387119129152	0.000151335913488321	0.000168347582407133	0.00127142839856713
0.00016969907214276	0.000145878559515771	0.000168657620950288	0.00127376993387629
0.000170247341625509	0.000147975623916967	0.000169202525675799	0.00127788527270458
0.000170300287653877	0.000162611271457967	0.000169255146773559	0.00127828268831993
0.000170739519456278	0.000147530593978148	0.000169691682989094	0.00128157958473803
0.000171138027710913	0.000145300201199024	0.000170087745579295	0.00128457080811999
0.000172098018020634	0.000147767522334553	0.000171041844382966	0.00129177654458903
0.000172681854392667	0.000146728218297435	0.000171622097724108	0.00129615885032662
0.000172745848946777	0.000151936846016811	0.000171685699540181	0.0012966391967266
0.000173064765595626	0.000144031872286337	0.000172002658983303	0.00129903300144549
0.000173286640715597	0.000164185040092052	0.00017222317244541	0.00130069840747021
0.000174294888330424	0.000170219453432066	0.000173225232396724	0.0013082663657441
0.00017443700090076	0.000160641342823834	0.000173366472815252	0.00130933306997932
0.000174757245895921	0.000172026512670512	0.000173684752452949	0.00131173684533663
0.00017479089160711	0.000163620029084095	0.000173718191679003	0.00131198939177076
0.000175259688640732	0.000158550443865226	0.000174184111681991	0.00131550820632568
0.000176175612062614	0.00016777319992378	0.000175094414039416	0.00132238317448361
0.000176786394527906	0.000164119336740672	0.000175701448103912	0.00132696773897489
0.000176945127021024	0.000146489370526534	0.000175859206447105	0.00132815919319585
0.000176960423880924	0.000147252099297852	0.00017587440942946	0.00132827401221037
0.000177160055094782	0.000159946362291203	0.000176072815498606	0.00132977245434511
0.000177354100255239	0.000147809847531858	0.000176265669795105	0.00133122896726825
0.000177356025860456	0.000150162659012648	0.000176267583581273	0.00133124342094823
0.000177501426826146	0.000140768144431864	0.000176412092215203	0.00133233480805573
0.000177871071927581	0.000153827229917502	0.000176779468787172	0.00133510938313362
0.000178249013582168	0.000138703173404445	0.000177155090995607	0.00133794623256209
0.000179908871201102	0.00015948104567008	0.000178804761991092	0.00135040520893681
0.000180150642876323	0.000147790955705162	0.000179045049902003	0.00135221995952245
0.000180368207143256	0.000154774311520772	0.000179261278966651	0.00135385300806083
0.000180948755471708	0.000144269325345908	0.000179838264442605	0.00135821063357109
0.000181570916088234	0.000152179600415542	0.000180456606829544	0.00136288060304467
0.000182227696616207	0.000162118906085704	0.000181109356665062	0.00136781043135685
0.000182376756070811	0.000150501412927844	0.000181257501334676	0.00136892927926277
0.000182465644494299	0.000169067728877699	0.000181345844245804	0.00136959648032627
0.00018258084003126	0.000154232116904272	0.00018146033282246	0.00137046114393231
0.00018273438032035	0.000144606264699514	0.000181612930827457	0.00137161362521149
0.000182779972721451	0.000173853034618277	0.000181658243425713	0.0013719558441101
0.00018287885502934	0.00016229671630519	0.000181756518887786	0.00137269805977828
0.000182996828590466	0.000160038661443791	0.000181873768439955	0.00137358357537769
0.000183210411374278	0.000166805680112425	0.000182086040456984	0.00137518673870688
0.00018434591719389	0.000191914692565097	0.000183214577623284	0.00138370990358728
0.000184588792252962	0.000159640434284616	0.000183455962146414	0.00138553293622781
0.000184923073843169	0.000173803807504678	0.000183788192235558	0.00138804207098434
0.000184944406098486	0.00015918929590334	0.000183809393573237	0.00138820219198179
0.000186286073854916	0.000162480149307922	0.000185142827452463	0.00139827281893952
0.000186294632380989	0.000160954517497104	0.000185151333453379	0.00139833705966676
0.00018651177414481	0.000169063506000281	0.000185367142608447	0.00139996693687974
0.000187332035705401	0.000175823898611687	0.000186182370184964	0.00140612386219614
0.000188054235212642	0.000161973735583478	0.00018690013752033	0.00141154472871944
0.000188402494018865	0.000172956697469211	0.000187246259045519	0.00141415877716723
0.000188512490931752	0.000167976750121789	0.000187355580902441	0.00141498441963555
0.000188812918682576	0.000146406802678488	0.000187654164913739	0.00141723944573034
0.000188874565957191	0.00016348921698713	0.000187715433855793	0.00141770217333096
0.00018901524954463	0.000168468578950321	0.000187855254061835	0.00141875815155241
0.000189249831589776	0.000159748669601724	0.000188088396465726	0.00142051893640586
0.000189738631082425	0.000196539617890452	0.000188574196172508	0.00142418789044954
0.000190637053606909	0.000159510342948222	0.00018946710503527	0.00143093149596627
0.000190875760474358	0.000172756613545076	0.000189704346948198	0.00143272324195462
0.000190967739461942	0.000161591625813922	0.000189795761456694	0.00143341364095223
0.000191414897381546	0.000156470100539905	0.000190240175146825	0.00143677003121495
0.000191743297777479	0.000171756691495432	0.000190566560134379	0.00143923502142217
0.000192045385574184	0.000180454119291524	0.000190866794003812	0.00144150250790668
0.00019340579673112	0.000172302247357207	0.000192218856253964	0.00145171382378597
0.000193667730422044	0.000153085017510202	0.000192479182445208	0.00145367991149395
0.000193944758212381	0.000164659529358667	0.000192754510103215	0.00145575929628995
0.000194050227503081	0.000177161752980705	0.000192859332122976	0.00145655095418496
0.000194392567814676	0.000152387761002293	0.000193199571476939	0.0014591205781187
0.000194447010781115	0.000172471426665409	0.000193253680323392	0.00145952922980832
0.000194598630343621	0.00016080327152189	0.000193404369390357	0.00146066729402256
0.000195341253466162	0.000190147901920126	0.000194142434999417	0.00146624146124224
0.000195463546198679	0.000156161866257293	0.000194263977216254	0.00146715939676529
0.000195678262552853	0.000184135182844357	0.000194477375845329	0.00146877106872007
0.000196112614341931	0.000163733125448912	0.00019490906199739	0.00147203133551541
0.000196670979832393	0.000183645826479596	0.000195464000771729	0.00147622245550105
0.000196773567793867	0.000177896394269755	0.000195565959146101	0.00147699248599864
0.000197801020559325	0.00018009944202528	0.000196587106385705	0.0014847045991219
0.000198290210591355	0.000158934657111989	0.000197073294235378	0.00148837648457623
0.000198295827948714	0.000179223430789764	0.000197078877119498	0.00148841864875414
0.000199297998602083	0.000188647350638537	0.000198074897403271	0.00149594099303869
0.00020006514650283	0.000197633377234786	0.000198837337283082	0.00150169924451775
0.000200298714166685	0.000195089888516889	0.000199069471529999	0.00150345241536577
0.00020048265599754	0.000172364903664436	0.000199252284501134	0.00150483309217623
0.000201238930403895	0.000178353552894078	0.000200003917615654	0.00151050972663358
0.000202691190787567	0.000181444694890184	0.000201447265408706	0.00152141046751062
0.000202846039155644	0.000176776628596365	0.000201601163465824	0.00152257276730433
0.000203978487715624	0.000176601514634471	0.000202726662136372	0.0015310729842473
0.000205279261080618	0.000168754237722184	0.000204019452594052	0.00154083665579986
0.000205946027337903	0.000167027114529733	0.000204682126874699	0.00154584143749834
0.000206526118181723	0.000189115184963328	0.000205258657673737	0.00155019562910635
0.00020783774760988	0.000180205311356879	0.000206562237570128	0.00156004078682334
0.000210085726905108	0.000177063887410326	0.000208796420911124	0.00157691423464321
0.000212331823677296	0.000193228924086354	0.000211028733281362	0.00159377355214222
0.000212343852119939	0.000193673516472318	0.000211040687905135	0.00159386383825113
0.000213595478799921	0.000172943572470297	0.000212284633293617	0.00160325861226908
0.000214114317149051	0.000195244290168439	0.000212800287506336	0.00160715303950419
0.000215417370045511	0.000191331647630846	0.000214095343506529	0.0016169338213416
0.000216945371809047	0.000187884565766621	0.000215613967851304	0.00162840308090027
0.000218464478541109	0.000200739362954842	0.000217123751753614	0.00163980557389512
0.00021894404568009	0.000190854929311302	0.000217600375767136	0.00164340522942665
0.000219065311239379	0.000211375828887374	0.000217720897112302	0.00164431545491778
0.000219232377455446	0.000190007849803076	0.000217886938035918	0.00164556946250489
0.000219678558891135	0.000180128826124114	0.000218330381235447	0.00164891852323371
0.000219687815817615	0.000199582380906569	0.000218339581352425	0.00164898800620359
0.000220095570994809	0.00018992947232782	0.000218744834116125	0.00165204863745827
0.000220759206675998	0.000207451211312599	0.0002194043970345	0.00165702992090216
0.000221427634564545	0.000210387481381635	0.000220068722749213	0.00166204717489243
0.000222213341747996	0.00020212206154595	0.000220849608011176	0.00166794473328849
0.000222508250724227	0.00021009886668477	0.000221142707116559	0.00167015833517603
0.00022288913498549	0.000180927161361418	0.000221521253872056	0.00167301727195577
0.000225088869543153	0.000182594281900268	0.000223707488556127	0.0016895285923057
0.000225513418625115	0.00019799468525546	0.000224129432160493	0.00169271527947705
0.000225972854841927	0.000201673300606449	0.000224586048796321	0.00169616383127535
0.000226000471343766	0.000200436100257804	0.000224613495813716	0.00169637112214864
0.00022622486258491	0.000194980547310807	0.000224836509955652	0.00169805541430944
0.000227904548920969	0.000230305085034455	0.000226505887977541	0.0017106632260441
0.000227909310472514	0.000206928077776378	0.000226510620306655	0.00171069896648979
0.000228187504029598	0.000216154376269356	0.000226787106577611	0.00171278710159504
0.000228953044878126	0.000189667486769206	0.000227547949265698	0.00171853329044221
0.000232577948242049	0.000179001884520513	0.000231150606426991	0.00174574200089515
0.000232928691457343	0.000203171313872669	0.000231499197114909	0.00174837469744926
0.000235064792152576	0.000198102610916172	0.000233622188459639	0.00176440837875913
0.000237351007118829	0.000205400825932236	0.000235894372816626	0.00178156882547861
0.000237812879726601	0.000193228095150474	0.000236353410891314	0.00178503566495345
0.000237838590297103	0.000200751562435561	0.000236378963673442	0.00178522864980298
0.000239551543257928	0.000191792308532213	0.000238081404161579	0.00179808616253075
0.000240089143301855	0.000207071485297322	0.000238615704928885	0.00180212141601771
0.000240403311900468	0.000229743197530487	0.000238927945459894	0.00180447958162146
0.000240665364764337	0.000220549157584446	0.000239188390093593	0.00180644656385432
0.000243927422941637	0.000218397317582123	0.000242430428866261	0.00183093173973797
0.0002440173968725	0.000200203853892541	0.000242519850622899	0.00183160708867505
0.00024672186698294	0.00021224468973018	0.000245207723273463	0.00185190697995234
0.000249575119869279	0.000205577021339773	0.00024804346561253	0.00187332364236802
0.00025059768241734	0.000199659182033419	0.000249059752645926	0.00188099904926652
0.000250731013314203	0.000226735328247495	0.000249192265284471	0.00188199983781012
0.000251824524154109	0.00021971519149412	0.000250279065196535	0.00189020778622257
0.000251874566593468	0.000221918775170805	0.000250328800523827	0.00189058340734304
0.000254215529639194	0.00023508676147462	0.000252655396968078	0.00190815479594826
0.000254695473227527	0.000223508494955072	0.000253132395119012	0.00191175727711544
0.000255822568269746	0.000221192417923581	0.000254252573126446	0.0019202173102786
0.000258204851814874	0.00023520778994144	0.000256620236486735	0.0019380988526891
0.000258370273250724	0.000226990026140098	0.000256784642723247	0.00193934051446419
0.000260118246687367	0.000241934134348878	0.000258521888765279	0.00195246089268141
0.000262659674149997	0.000208213357046552	0.000261047719367833	0.0019715369774825
0.000263089139819209	0.00023362808323902	0.000261474549385323	0.00197476056880373
0.000265066991877968	0.000223863682676973	0.000263440263272028	0.00198960642773012
0.000265137379978632	0.000226924256571662	0.000263510219398471	0.00199013476442817
0.000265546422159592	0.000245717071630967	0.000263916751268386	0.00199320505600552
0.000265792971571805	0.000252471936445923	0.000264161787594521	0.00199505566852561
0.000267047158288932	0.000235382407977835	0.000265408277309199	0.00200446965831448
0.000268936153494886	0.000253069422338998	0.000267285679662269	0.00201864855315277
0.000269646994632809	0.000238280552504639	0.000267992158334685	0.00202398416317014
0.000272713067122514	0.000244963953656699	0.000271039414194657	0.00204699826044835
0.000275242424025068	0.000255638836560032	0.000273553248313951	0.00206598374300092
0.000276307268695908	0.000237652433017955	0.000274611557982457	0.00207397652167808
0.000277213152652107	0.000245067014958914	0.000275511882486848	0.00208077613309181
0.000279303092791249	0.000249498270953351	0.000277588996564256	0.00209646333089601
0.000281495240791183	0.000259631821276054	0.000279767691249229	0.00211291770615151
0.000282499808099386	0.000249484905831127	0.00028076609347992	0.00212045803985362
0.000283002054049634	0.000261076273501724	0.000281265257123299	0.00212422792370137
0.000283283396351042	0.000242578067461397	0.0002815448728139	0.00212633969343771
0.000283724957493546	0.000249735946824099	0.00028198372407397	0.00212965407399977
0.000283734872124721	0.000261751505259557	0.000281993577859977	0.00212972849374007
0.000283778784962357	0.000264690352691085	0.000282037221202132	0.00213005810574775
0.000284501581587947	0.000255523291331592	0.000282755581990756	0.00213548345426784
0.000285271329630055	0.000272674131206807	0.000283520606053268	0.00214126122253013
0.000289296486930277	0.000251209442786038	0.000287521060773788	0.00217147425954631
0.000290231199595268	0.000228691560452372	0.000288450037062912	0.002178490260719
0.000291875340998036	0.000264714038791471	0.00029008408829223	0.00219083127036084
0.000292919384651304	0.000252243333271091	0.000291121724600555	0.00219866791553819
0.000293239409357719	0.000284152959770924	0.000291439785300066	0.0022010700373866
0.00029444285853145	0.000238221935751999	0.000292635848849314	0.00221010318856858
0.000294780030899955	0.000228042168248618	0.000292970951976644	0.00221263402166071
0.000296814295857563	0.000277441256985866	0.000294992732553353	0.00222790331869572
0.000300410881627053	0.000268399319089928	0.000298567245906891	0.00225489947583538
0.000300517070287557	0.000281729417164753	0.000298672782883249	0.00225569653336909
0.000300873093917697	0.000291257546774349	0.000299026621578905	0.00225836886498049
0.000300891388630965	0.000263869765691939	0.000299044804016122	0.00225850618603199
0.000303766457952475	0.000275242899512137	0.000301902228902438	0.0022800866037326
0.000305217887539086	0.000292703728084861	0.00030334475099819	0.00229098110861278
0.000305271716044605	0.000251391689861539	0.000303398249155069	0.00229138514813003
0.000307571116196645	0.00026007034555402	0.000305683537779711	0.00230864456352969
0.00030769530532339	0.000258435562382915	0.000305806964752431	0.00230957673348438
0.000309643577341272	0.00028696867367383	0.00030774328013238	0.00232420056310787
0.000311099592684118	0.000257775286365583	0.00030919035984214	0.00233512948891525
0.000314188761699732	0.000270929619412277	0.000312260570481923	0.00235831694988849
0.000314727171678109	0.000287296691173748	0.000312795676212514	0.00236235828278072
0.000314815290520333	0.000281687525220823	0.000312883254264876	0.00236301970732434
0.000315040343158902	0.00024749335263452	0.00031310692574595	0.00236470896397372
0.00031542939843628	0.000283772082622072	0.000313493593371756	0.00236762923282003
0.00031574664911263	0.000269985332101713	0.000313808897065031	0.00237001053265262
0.000316599299877737	0.000295467024141813	0.000314656315072409	0.00237641057300148
0.000316669872417973	0.000289946030949692	0.000314726454505406	0.00237694029410407
0.000317977922625045	0.000265130905052826	0.000316026477147145	0.00238675858600855
0.000318104201487301	0.000279491827561985	0.000316151981030651	0.00238770644162571
0.000318311940109765	0.000271308612681542	0.000316358444749929	0.00238926573836291
0.000318348318399034	0.000289256725417168	0.000316394599784694	0.00238953879567265
0.000320837220728097	0.000265590392048361	0.000318868227602421	0.00240822062412527
0.00032339018896688	0.000267127235073917	0.000321405528155619	0.00242738333458959
0.000323568133220166	0.000295885617645815	0.000321582380357292	0.00242871899328062
0.000325483548563973	0.000314561077229638	0.000323486040706504	0.00244309619902724
0.000325647506853582	0.000255640570452685	0.000323648992776641	0.00244432687835519
0.000326215568282428	0.000291273751788931	0.000324213567985968	0.00244859077655914
0.000326321748991205	0.000281725517788728	0.000324319097058315	0.00244938777439859
0.000326694364450699	0.000279371491725323	0.000324689425759777	0.00245218464514132
0.000326700069580029	0.000274508100563937	0.000324695095875602	0.00245222746812803
0.000328487823918697	0.000277950437661661	0.000326471878681314	0.0024656464438268
0.000332001846633371	0.000288266297158388	0.000329964335674653	0.00249202287845457
0.000332449160547659	0.00029690481179461	0.000330408904401506	0.00249538043961674
0.000333239077829551	0.000285950587773913	0.000331193973923458	0.00250130959922086
0.000333282417768743	0.000303879535136072	0.00033123704788417	0.00250163491103173
0.000335109395747932	0.000296653322766079	0.000333052813614056	0.00251534830139417
0.000337852327772166	0.000317019986614697	0.000335778912134613	0.0025359368897586
0.000338009697474203	0.000298153390513209	0.000335935316051502	0.00253711811480939
0.000338427240331136	0.000295251967614823	0.00033635029642799	0.00254025221289367
0.000338761555796344	0.000285953900977513	0.000336682560184122	0.00254276160191679
0.000338799235222759	0.000289850764002247	0.000336720008369864	0.00254304442562086
0.000339210828296757	0.000291431124021228	0.000337129075477523	0.00254613386432951
0.00034033659146985	0.000357738104350204	0.000338247929788474	0.00255458390040643
0.000342953702461634	0.000304963476088148	0.000340848979446615	0.0025742280696553
0.00034533554234648	0.000309294873506976	0.00034321620186949	0.00259210628192977
0.000346065987661924	0.000318545752073784	0.000343942164407841	0.00259758904190979
0.000346102771342038	0.000372998516653054	0.000343978722343796	0.00259786514209075
0.000346106562842095	0.000269282523688661	0.000343982490576552	0.00259789360129444
0.00034897911680088	0.000318560692581832	0.000346837415535639	0.0026194551385429
0.000349814287789413	0.000297623231830048	0.000347667461040096	0.00262572397478861
0.000352497950691664	0.000324269463059294	0.000350334654177333	0.00264586768609505
0.000355157167233019	0.000334885112113726	0.000352977550980884	0.00266582790175404
0.000356899265126104	0.000318861773017158	0.000354708957537529	0.00267890417783777
0.000360415644826983	0.000298209235904187	0.000358203757051439	0.00270529830411954
0.00036220537977675	0.000332913876892322	0.000359982508312827	0.00271873214638433
0.000363442984544349	0.000328491768300411	0.000361212517841902	0.00272802167120799
0.000363559342914759	0.000322912389712929	0.000361328162115503	0.00272889506310044
0.000363619372948172	0.000298242767093018	0.000361387823741873	0.00272934565160896
0.000365911641736313	0.000306276296794512	0.000363666024768048	0.00274655153862502
0.000366250811388755	0.000341152182833918	0.000364003112920293	0.00274909736342071
0.000366523507741243	0.000348202054854874	0.000364274135722956	0.00275114423622421
0.000371225766642901	0.000327413755918817	0.000368947536640708	0.00278643963256884
0.000371337426591908	0.000339961960834899	0.000369058511327014	0.00278727775786695
0.000376045296414824	0.000315093655417595	0.000373737488731698	0.00282261527007536
0.000377136138843002	0.000349737629406777	0.000374821636607832	0.00283080318924981
0.000379891602809147	0.000297061408007313	0.00037756019016235	0.0028514858430214
0.000380768002904838	0.000345278072139036	0.000378431211749024	0.00285806414705896
0.000381091454060659	0.000334114906460448	0.000378752677870063	0.00286049198801528
0.00038128956677673	0.000366152455414258	0.000378949574758803	0.00286197903221487
0.000383787646961704	0.000323447007753923	0.000381432324108527	0.0028807297501321
0.000384879042494396	0.000316701239336119	0.000382517021694126	0.0028889218209327
0.000385919878306568	0.000335574143284114	0.000383551469847964	0.00289673438788988
0.000386477550686296	0.000350524642143202	0.000384105719767669	0.0029009203053693
0.000387868807423566	0.000341393424332761	0.000385488438296663	0.00291136314975025
0.000387912270637769	0.000372291503058777	0.000385531634775628	0.00291168938686806
0.000396387346895545	0.000383718757844742	0.000393954699090836	0.00297530374366597
0.000398514438714421	0.00036378830690609	0.000396068736846939	0.00299126980388685
0.000399162241617697	0.000361463803123534	0.000396712564152728	0.00299613224567929
0.000400524403528078	0.000322658530885853	0.000398066366411584	0.00300635670280153
0.000405510199778151	0.000337566226385176	0.000403021564595978	0.00304378034501892
0.000407294711266573	0.000375142343550846	0.000404795124453705	0.00305717497972308
0.000410183030964058	0.000392983874215538	0.000407665718396912	0.00307885485541813
0.000410250828428959	0.000342202932776517	0.000407733099784958	0.00307936374666011
0.000414453357024497	0.00033159061253613	0.000411909837265785	0.00311090814171796
0.000415288787299097	0.000393697700958645	0.000412740140465751	0.0031171789241834
0.000415757781802525	0.00036084242385048	0.000413206256726656	0.00312069922095675
0.000417815880362516	0.000374201282146694	0.000415251724639381	0.00313614741424477
0.000419189749012309	0.000365698338489094	0.000416617161791781	0.0031464597427451
0.000420087770172176	0.000361764754165621	0.000417509671754812	0.00315320033561122
0.00042324170601871	0.000393922730902542	0.000420644251747461	0.00317687393972985
0.000430847443881848	0.000382286370001363	0.000428203312840198	0.00323396299798889
0.000433627935280373	0.00038838450348816	0.000430966740232356	0.00325483350894919
0.000434138223977398	0.000418924629569879	0.000431473897262279	0.00325866376205503
0.000435441571118296	0.000339994024895939	0.000432769245701506	0.00326844675250921
0.000436484790416964	0.000383872161897572	0.000433806062712959	0.00327627721002829
0.000437234979447496	0.000373131813048623	0.000434551647798616	0.00328190816734825
0.000437421593577046	0.000370640875191326	0.000434737116668104	0.00328330890256729
0.000438538282591716	0.000356993740036115	0.000435846952510569	0.00329169082755653
0.000439395113591554	0.000374469737582079	0.000436698525097817	0.00329812224495729
0.000439781105499408	0.000348168961497108	0.000437082148153442	0.00330101951998965
0.000444240214440362	0.000377956776013243	0.000441513891335092	0.00333448982027991
0.000447966212242554	0.000391291517936459	0.000445217022512443	0.00336245735076168
0.000448267069358407	0.000384191080861087	0.000445516033254477	0.00336471559969797
0.00045158280034829	0.000368301994127822	0.000448811415446995	0.00338960364646283
0.000452091179525549	0.000423951163320339	0.000449316674678179	0.00339341956663217
0.000453063584164683	0.000410932133344638	0.000450283111624249	0.00340071848569645
0.000453472024935978	0.000439464499851636	0.0004506890457747	0.00340378426305691
0.000461887016722167	0.000371283660400061	0.000459052394360491	0.0034669476227384
0.000462139858883529	0.00039834870889905	0.000459303684817634	0.00346884546896186
0.000466240539205664	0.000410308123866311	0.000463379199072283	0.00349962538565585
0.000466326083821827	0.000376505624832877	0.000463464218696396	0.00350026748792418
0.000466793025527378	0.000407490603005082	0.000463928294758811	0.00350377237630104
0.000470472215767481	0.000396673926369484	0.000467584905634763	0.00353138856682613
0.000476588130163355	0.000458907195147624	0.000473663286376757	0.00357729493377344
0.000479543735022436	0.000432253417557765	0.000476600752550235	0.00359947985534695
0.000482790315133261	0.000440955076996097	0.000479827408245125	0.00362384885206327
0.000485538920483546	0.00041694300768311	0.000482559145275387	0.00364448002471233
0.000488723966283967	0.000406935581090274	0.000485724644299964	0.00366838714174921
0.00049179707446944	0.000425665926369807	0.00048877889267488	0.00369145404930215
0.000493705000110034	0.000443466908573707	0.000490675109286943	0.00370577503696315
0.000496111170520923	0.000423739716576101	0.000493066512917428	0.0037238358754068
0.000503112020572176	0.000445982062465252	0.000500024398421088	0.00377638461472839
0.000506107986408196	0.000439140939267835	0.000503001977873979	0.00379887248786125
0.000508326057489146	0.000414397903219925	0.000505206436548112	0.00381552144308642
0.000510339679075443	0.000442569680206097	0.00050720770044386	0.00383063578992585
0.000512047943555978	0.000469696084104546	0.000508905481225273	0.0038434581106813
0.000521485420173853	0.000481771830947922	0.00051828503960416	0.0039142962939116
0.000522609815423164	0.000474378319258865	0.000519402534388277	0.00392273606229712
0.000526028020830002	0.000459343506497538	0.000522799762108181	0.00394839328729391
0.000533793030742512	0.000453890617160965	0.000530517117788062	0.00400667784970309
0.000537821070920802	0.000474060327367412	0.00053452043769479	0.00403691252575358
0.00054053837443553	0.000458058660666669	0.00053722106498951	0.00405730874521428
0.000546987534065026	0.000463637167324944	0.000543630645822859	0.0041057164679621
0.000554876475690036	0.000523787681078203	0.000551471172641867	0.00416493126816817
0.000560750887427435	0.000480209644585791	0.000557309532837358	0.00420902490377299
0.000571970746286743	0.000457326583651093	0.000568460534894781	0.00429324173947426
0.000578220806746086	0.000480527262894821	0.000574672238439906	0.00434015501365276
0.000584945613038485	0.000572294676139617	0.000581355774279231	0.00439063175437843
0.000591767633025008	0.00051528834032412	0.000588135927208386	0.0044418381860806
0.000600404996408848	0.000601365728995361	0.000596720282686023	0.00450667067836592
0.000624695139680925	0.000526817632137752	0.000620861356205067	0.004688993738817
0.000628889603064308	0.000551537782940424	0.000625030077970841	0.00472047759598289
0.000638372682913761	0.000544045041272553	0.000634454959712044	0.00479165807940631
0.000640117188192312	0.000514441767160397	0.000636188758877305	0.00480475242542901
0.000641100472743168	0.000554384631031739	0.000637166008967295	0.00481213300968897
0.000646363477259665	0.0005985796986265	0.000642396714176332	0.00485163739135106
0.00066617217064846	0.000608020243347908	0.000662083840682185	0.0050003224592791
0.000667754480272385	0.000620786235833656	0.000663656439597626	0.00501219935642285
0.000668544770945782	0.000597393653093345	0.000664441880219316	0.00501813131872088
0.000690599054649247	0.00062842055605315	0.000686360815746076	0.00518367190265209
0.000707625622020508	0.000621079547334003	0.000703282890272602	0.00531147419008656
0.000733718705631894	0.000566343971890405	0.000729215839401237	0.00550733021313894
0.000744140459725027	0.000631929171437933	0.000739573634699197	0.00558555643355785
0.00075364515988346	0.00063690783071255	0.000749020004065313	0.00565689920013462
0.000799404306462994	0.000756284299903848	0.000794498324608195	0.0060003696998625
0.000828372559463847	0.000694442523428123	0.00082328879807755	0.006217806891735
0.000833847147210584	0.000787810342940542	0.000828729788021031	0.0062588994279719
0.000838515877056669	0.000694283052275553	0.000833369865651969	0.006293943153502
0.000850244576716278	0.000764342016423801	0.00084502658573006	0.00638197937433462
0.000893404875233388	0.000687902080489289	0.000887922007463829	0.00670594278729847
0.000893710467771678	0.000735939293766729	0.000888225724565094	0.0067082365805455
0.000933318464289768	0.000785277949789836	0.000927590644944574	0.00700553623262345
0.000948348339618437	0.000762469749834753	0.000942528281222135	0.00711835124724497
0.000979716570367206	0.000835830311734464	0.000973704003660695	0.00735380279509299
0.00107202710032717	0.00100598166012016	0.00106544801955399	0.00804669036459332
0.0011010880135671	0.00101972045856182	0.00109433058460325	0.00826482306897796
0.00110631657928954	0.000901582898842536	0.00109952706237048	0.00830406895128471
0.00114209177399807	0.000949707902568123	0.00113508270302447	0.00857259939651205
0.00114837400759473	0.00101168932539318	0.00114132638225878	0.00861975416390779
0.00120333983727411	0.00114660801639303	0.00119595488405439	0.00903233049889875
0.0012445902751211	0.0010687612970902	0.00123695216602231	0.00934195839977359
0.0012546167783061	0.00109214632290599	0.00124691713608576	0.00941721784661792
0.00128317190104212	0.00102600159045338	0.0012752970146887	0.00963155406153545
0.00140286323537621	0.00125170855689196	0.00139425379767163	0.0105299633521477
0.00150886908940284	0.00140494829962898	0.00149960908878225	0.0113256487260748
0.00153455291742648	0.0014217089876491	0.00152513529394444	0.0115184328557119
0.00166181502842891	0.00139175013146659	0.00165161639138131	0.0124736687840442
0.00175861376847169	0.00152330448762922	0.00174782107300027	0.0132002450884763
0.00215002580826323	0.00188853552727175	0.00213683099868246	0.0161382039220085
0.00237851470637465	0.00194349056486864	0.00236391764967045	0.017853253303017


==> unstructured_bounds_check.dat <==
1.87508813957296e-05	2.17907083861081e-06	2.21774205779486e-05	2.46188944924567e-05	9.14049068815656e-06
2.03268318051124e-05	5.63449649411803e-06	2.40413604347686e-05	2.66880322677021e-05	9.90871911421111e-06
2.18297583749944e-05	5.03402340172868e-06	2.58189320350745e-05	2.8661293654296e-05	1.06413506032078e-05
2.48513890715109e-05	4.92122029240798e-06	2.9392736018481e-05	3.26285315436152e-05	1.2114304679035e-05
2.92847856309144e-05	4.60667660061173e-06	3.46362922062712e-05	3.84493417725935e-05	1.42754521550845e-05
3.49377475035209e-05	5.4890610734141e-06	4.13222772567123e-05	4.58713753655631e-05	1.70311010313779e-05
3.68992505423207e-05	7.56880522471848e-06	4.3642225718127e-05	4.84467229448167e-05	1.79872747772846e-05
3.93351676662096e-05	4.17339223075459e-06	4.6523282718115e-05	5.16449505322027e-05	1.91747110973868e-05
3.99700729674881e-05	5.51597265548271e-06	4.72742107274695e-05	5.24785469086953e-05	1.94842083381888e-05
4.04598841694748e-05	4.67749464791466e-06	4.78535301171897e-05	5.31216425691138e-05	1.97229765695345e-05
4.15333419735753e-05	9.30570558781818e-06	4.91231517896565e-05	5.45310346979205e-05	2.024625496586e-05
4.35663215694679e-05	3.39231035136478e-06	5.15276383998236e-05	5.72002270846622e-05	2.12372713643984e-05
4.37542318531592e-05	6.3966702146749e-06	5.17498874323654e-05	5.7446943129207e-05	2.13288719725602e-05
4.40682825294548e-05	5.74387889171123e-06	5.21213277939362e-05	5.7859274718429e-05	2.14819622363359e-05
4.45792335066119e-05	7.07726709569586e-06	5.27256500382757e-05	5.85301257545333e-05	2.17310354695199e-05
4.65677460925879e-05	5.7220555347668e-06	5.5077543741538e-05	6.11409353721162e-05	2.2700375543071e-05
4.66861034436143e-05	1.02788293020732e-05	5.52175297328246e-05	6.12963321793234e-05	2.27580711910085e-05
5.16880820232141e-05	6.9356033838533e-06	6.11335707063087e-05	6.78636598821708e-05	2.51963852969624e-05
5.21560068219379e-05	1.03942568197586e-05	6.16870041361425e-05	6.84780198421034e-05	2.54244845519741e-05
5.23802621988043e-05	8.71077720257184e-06	6.19522400133494e-05	6.87724550787721e-05	2.55338023176382e-05
5.46119481994183e-05	1.2156623428004e-05	6.45917446900532e-05	7.17025382649443e-05	2.66216821201589e-05
5.56730741807119e-05	8.98045104039979e-06	6.58467809915154e-05	7.30957393444523e-05	2.71389491118946e-05
5.80117533142851e-05	7.96083851780559e-06	6.86128307316782e-05	7.61662987214822e-05	2.82789848434654e-05
5.89353654229081e-05	1.11912667348204e-05	6.97052238738447e-05	7.73789515372935e-05	2.87292179672268e-05
5.96200634546852e-05	6.26905346548015e-06	7.05150437576306e-05	7.82779230929234e-05	2.90629876714542e-05
6.04235670527518e-05	1.18922843167506e-05	7.14653797278581e-05	7.93328799081754e-05	2.94546715039339e-05
6.09704676971841e-05	1.0558441829352e-05	7.21122210862152e-05	8.00509309140974e-05	2.97212691180251e-05
6.16470981112031e-05	1.14792089830461e-05	7.29124990289571e-05	8.09393100728799e-05	3.00511060825115e-05
6.22858595592729e-05	1.24010833283378e-05	7.36679878636416e-05	8.17779693680831e-05	3.03624830812102e-05
6.24703147841531e-05	1.65186165217458e-05	7.3886150475612e-05	8.20201491250761e-05	3.04523994588255e-05
6.41630791856901e-05	1.41544765071666e-05	7.58882509281636e-05	8.42426573573309e-05	3.12775711905416e-05
6.42695195856561e-05	8.82988953937765e-06	7.60141422540167e-05	8.43824078417391e-05	3.13294576796684e-05
6.51521682269944e-05	1.01459051196905e-05	7.70580862620989e-05	8.55412778420024e-05	3.17597223468913e-05
6.8332593949462e-05	1.32198975490629e-05	8.08197035170431e-05	8.97170050414295e-05	3.33100842282641e-05
6.85844923016298e-05	7.25676775715409e-06	8.11176337937364e-05	9.00477339475367e-05	3.343287708915e-05
6.88445125529559e-05	9.34827531499655e-06	8.14251702106155e-05	9.03891265172056e-05	3.35596291496465e-05
6.96017715487872e-05	1.0761733896406e-05	8.2320810849315e-05	9.13833666863812e-05	3.39287701364981e-05
7.21223539743734e-05	1.27591513744284e-05	8.53020048813023e-05	9.46927552186082e-05	3.51574782359451e-05
7.40647604828459e-05	1.16812634276668e-05	8.75993670973267e-05	9.72430300717396e-05	3.61043429927859e-05
7.50760505004278e-05	1.64010967150426e-05	8.87954604085612e-05	9.85707992290642e-05	3.65973164535668e-05
7.51614939854157e-05	1.06629913370132e-05	8.88965178752761e-05	9.86829819376883e-05	3.66389675928519e-05
7.58378505667644e-05	1.40555371772468e-05	8.96964719753171e-05	9.95710016024864e-05	3.69686710845937e-05
7.59506472430977e-05	1.86051819921069e-05	8.98298811438086e-05	9.97190975558401e-05	3.70236560752073e-05
7.70759149802456e-05	1.22302013357958e-05	9.11607804602059e-05	0.000101196513278526	3.7572190237043e-05
7.81516824233194e-05	7.96838620574745e-06	9.24331338226989e-05	0.000102608937824394	3.80965945076404e-05
7.91624558792665e-05	1.81281214429339e-05	9.36286162071474e-05	0.000103936028799058	3.85893161731064e-05
8.06765302073408e-05	1.42030737830121e-05	9.54193727233774e-05	0.00010592392660619	3.93273818649133e-05
8.19561661943617e-05	9.73380985888837e-06	9.69328496004861e-05	0.000107604019537798	3.99511659183081e-05
8.20959927697671e-05	1.28872454257484e-05	9.70982281032336e-05	0.000107787604274181	4.00193271663248e-05
8.22608132136215e-05	1.55729673914625e-05	9.72931678696975e-05	0.000108004004622729	4.00996721782188e-05
8.29126815677827e-05	1.28537409587128e-05	9.8064158753561e-05	0.000108859872560922	4.04174383931778e-05
8.37125168514777e-05	1.00440624307955e-05	9.90101560661623e-05	0.000109910013083225	4.08073340348491e-05
8.43453194499591e-05	1.07957177132471e-05	9.97585971037462e-05	0.000110740848701522	4.11158062627452e-05
8.47625848805187e-05	1.68631969486073e-05	0.000100252113693035	0.000111288695679455	4.13192106114605e-05
8.64942776198554e-05	9.33900204481609e-06	0.000102300256243951	0.000113562314705134	4.21633587326933e-05
8.65523062369321e-05	1.67987613320656e-05	0.000102368889030412	0.000113638503156477	4.2191645942351e-05
8.65574663587143e-05	9.54667526011422e-06	0.000102374992121032	0.000113645278125798	4.21941613495319e-05
8.68928102404533e-05	1.2797267395145e-05	0.000102771616787321	0.000114085566516333	4.23576314003507e-05
8.86621119240188e-05	2.05919907035611e-05	0.000104864240997564	0.000116408564110362	4.32201127714513e-05
8.88762980103905e-05	1.38142698738275e-05	0.000105117567461167	0.000116689778846659	4.33245220364279e-05
8.91326809780438e-05	1.74643070189796e-05	0.000105420801866503	0.000117026395803767	4.34495010099097e-05
8.98090682561201e-05	1.60584038952631e-05	0.0001062207922566	0.000117914455753731	4.37792194587074e-05
9.21492439742305e-05	1.60003020460285e-05	0.000108988612092836	0.000120986980093652	4.49199847407061e-05
9.42494217206069e-05	8.56897612611175e-06	0.000111472576681758	0.000123744400052513	4.5943758227571e-05
9.4688239059463e-05	1.61190614380067e-05	0.000111991583564655	0.000124320543506436	4.61576684775721e-05
9.4810272421233e-05	1.79342385812785e-05	0.000112135917325164	0.000124480766721268	4.62171560716897e-05
9.49126835467271e-05	1.56152010376961e-05	0.000112257043079098	0.000124615227000179	4.62670784159968e-05
9.55580120734203e-05	1.2632737752833e-05	0.000113020299058598	0.000125462508511749	4.6581656666825e-05
9.74944485807065e-05	1.09340838944038e-05	0.000115310600257173	0.000128004945012221	4.75256112040569e-05
9.77801706334196e-05	1.29474275048756e-05	0.000115648535229945	0.000128380082662279	4.76648921209229e-05
9.82916716793561e-05	1.98848830324117e-05	0.000116253508075256	0.000129051655922893	4.79142335012571e-05
9.98025611069186e-05	2.0246741853971e-05	0.00011804049769213	0.000131035372139226	4.86507466541486e-05
0.000101652867205251	1.22342032048789e-05	0.000120228929005185	0.000133464724074485	4.95527152112375e-05
0.000102353270321772	1.00704428046709e-05	0.000121057323923794	0.000134384315558429	4.98941406720141e-05
0.000103058478234345	1.19645261626698e-05	0.00012189140165146	0.000135310215462061	5.02379083196601e-05
0.000103682053761183	2.20420755848699e-05	0.000122628929474401	0.00013612893644877	5.05418826332713e-05
0.000104619001975332	1.94927158509334e-05	0.000123737095768593	0.000137359098855661	5.09986167091474e-05
0.000106041233141546	1.58048047135309e-05	0.000125419225650874	0.000139226411510392	5.16919116065961e-05
0.000106604703266409	2.08504395828731e-05	0.000126085664424011	0.000139966217376627	5.19665863542148e-05
0.000107576692135392	2.12759780696728e-05	0.000127235274701917	0.000141242386263795	5.24404016928056e-05
0.000107982449829407	1.07318368746999e-05	0.00012771518062365	0.000141775124199296	5.26381963638932e-05
0.000108528105799699	1.19199423464844e-05	0.000128360549850771	0.000142491541009598	5.29041872346617e-05
0.000109512755643596	1.42271205506807e-05	0.000129525134762398	0.000143784333062041	5.3384174413643e-05
0.000109671384344279	2.17798285053186e-05	0.000129712751312898	0.000143992603994432	5.34615011400205e-05
0.000112465290576239	1.15120643958467e-05	0.000133017216435879	0.00014766085197353	5.48234463932922e-05
0.000114127467365419	1.21961435542489e-05	0.000134983139685169	0.000149843200316721	5.56337075817206e-05
0.000114517998208323	1.15077512211357e-05	0.000135445036194999	0.000150355946215279	5.58240796194494e-05
0.000116614220617982	1.13065062957227e-05	0.000137924322638668	0.000153108173019958	5.68459249946578e-05
0.000116725591788973	1.9711354670561e-05	0.000138056045794142	0.000153254397350034	5.69002150899281e-05
0.000117854696206938	1.35150104641796e-05	0.00013939148293683	0.000154736850460466	5.74506195305369e-05
0.000118054525865556	1.11213654871865e-05	0.00013962782950852	0.000154999216017888	5.75480304819199e-05
0.000118600689475619	1.07855808810101e-05	0.000140273799135784	0.000155716299325346	5.78142688094151e-05
0.000118749616263718	9.86028311313613e-06	0.000140449940821137	0.000155911832144512	5.78868661355609e-05
0.000119308891970379	1.94068087942196e-05	0.000141111418670813	0.000156646130947793	5.81594962236331e-05
0.000120157868625052	1.58889249602338e-05	0.000142115537466315	0.000157760791446632	5.85733468095402e-05
0.000120505603203159	1.21608159871076e-05	0.000142526817119068	0.00015821734816577	5.874285695717e-05
0.000120555293089057	1.27658726406361e-05	0.000142585587345893	0.000158282588305327	5.87670792831682e-05
0.000121328855701992	1.65446797330133e-05	0.000143500510919806	0.000159298234234738	5.91441677898471e-05
0.000121906548300012	1.35480572638291e-05	0.000144183771157419	0.00016005671341141	5.94257755547146e-05
0.000124171066320988	1.18961685418695e-05	0.000146862107573114	0.000163029903255627	6.05296599754192e-05
0.000124679290442934	1.69525816078642e-05	0.000147463204675946	0.000163697174099968	6.07774039568169e-05
0.000125056901694816	1.12560591960516e-05	0.000147909820635422	0.000164192957238785	6.09614780696936e-05
0.000125921147461457	2.04958526779304e-05	0.000148931998850606	0.000165327665287616	6.13827718998163e-05
0.000127450963950797	2.67030150986585e-05	0.000150741374267813	0.000167336231718364	6.21285114277397e-05
0.000127516507671388	2.30890810837532e-05	0.000150818895434786	0.000167422287056673	6.21604620101964e-05
0.000129391840595685	2.51522020735351e-05	0.000153036927020052	0.000169884497906968	6.3074630408631e-05
0.000130188998557495	1.76432976131968e-05	0.000153979757756022	0.00017093112324969	6.34632209362063e-05
0.000130451653543794	1.25325999021908e-05	0.000154290410357628	0.000171275975059479	6.3591257341624e-05
0.000132519371119963	3.04696898190135e-05	0.000156735983009811	0.000173990776579616	6.45992074761277e-05
0.000132914630219308	2.03598277766573e-05	0.000157203471787267	0.000174509730388881	6.47918843838022e-05
0.000133062173611532	2.58668616829466e-05	0.000157377977318823	0.000174703446932905	6.48638073642323e-05
0.000133363541154106	1.34271263859636e-05	0.000157734416794581	0.000175099126214712	6.50107149677383e-05
0.00013407701607673	2.95654960744985e-05	0.000158578272231038	0.000176035880238203	6.53585125275123e-05
0.000134294082856564	1.32571026617271e-05	0.000158835005832824	0.000176320877198639	6.54643260547532e-05
0.000134401394251231	1.39472768002525e-05	0.000158961927334095	0.000176461771268697	6.55166371337814e-05
0.000134689343716584	1.88880659911296e-05	0.00015930249670297	0.000176839833330974	6.56570038249361e-05
0.000134728678359128	3.06457433633247e-05	0.000159349019415399	0.000176891477648436	6.56761783009872e-05
0.000136724082090979	3.4837474163447e-05	0.000161709063521266	0.000179511334932364	6.66488775875202e-05
0.000137900893340402	1.50810226402572e-05	0.000163100925466503	0.00018105642455437	6.72225376804478e-05
0.000137979003462751	2.23400950719995e-05	0.000163193309446435	0.000181158978927038	6.72606140160315e-05
0.000138643558466487	2.82713705985408e-05	0.000163979305314929	0.000182031503722693	6.75845645805997e-05
0.000141908214213845	1.75791899635507e-05	0.00016784054481734	0.000186317820410689	6.91759860713219e-05
0.000142050528696393	3.09898449033792e-05	0.000168008865868968	0.000186504671636075	6.92453600997225e-05
0.000143336508771022	1.63706026760288e-05	0.00016952984613207	0.000188193093988476	6.9872236696254e-05
0.000143475404593773	2.41364480706749e-05	0.000169694123810299	0.000188375456712472	6.993994423613e-05
0.000144260662017447	1.61248638491133e-05	0.000170622879319636	0.000189406457311179	7.03227336166545e-05
0.000145282196138627	1.80136319493213e-05	0.000171831088743659	0.000190747676423216	7.08207007698144e-05
0.000145390199790875	3.41062475434481e-05	0.000171958829023426	0.00019088947940968	7.08733493108658e-05
0.000145724455947815	3.11921867162933e-05	0.000172354167226105	0.000191328339712049	7.1036289141833e-05
0.000146782513501618	2.21973969843699e-05	0.000173605574360346	0.000192717512095586	7.15520603613677e-05
0.000147410650159187	1.17007541437671e-05	0.000174348496818364	0.000193542221603428	7.18582580900743e-05
0.000147779361553352	2.46548593787789e-05	0.00017478458660183	0.000194026319757703	7.20379938078037e-05
0.00014854345782376	1.96066737963503e-05	0.000175688313938585	0.000195029536875551	7.24104677516156e-05
0.000148602639179034	3.15228483307792e-05	0.000175758310079969	0.000195107238771205	7.24393168721107e-05
0.000149250032124176	2.61873465048482e-05	0.000176524007751814	0.000195957230776813	7.27549014737936e-05
0.000149809958694667	1.05345107446043e-05	0.000177186255390551	0.000196692384113904	7.30278488327461e-05
0.000151598357782166	2.40625267872004e-05	0.000179301466842377	0.000199040455539916	7.38996396034959e-05
0.00015249135954758	2.97534266570318e-05	0.000180357655873074	0.000200212918596179	7.4334951093671e-05
0.000153037526316376	3.33196896381654e-05	0.000181003629224023	0.000200930006037256	7.46011909558942e-05
0.000154627258627595	2.62146501018621e-05	0.000182883869498375	0.000203017238714837	7.53761376481307e-05
0.000156169131400062	1.87102061183454e-05	0.000184707504385864	0.000205041634416314	7.61277542596793e-05
0.000156369947836626	1.19001099367026e-05	0.000184945018045838	0.000205305295544752	7.62256462300136e-05
0.000156862285987731	2.15407942006096e-05	0.000185527326148811	0.000205951708940701	7.64656462685279e-05
0.000157023877027594	3.20019856468096e-05	0.000185718446374826	0.000206163869262191	7.65444170453218e-05
0.00015729751906123	3.59393923117462e-05	0.000186042093788682	0.000206523146460659	7.66778093017477e-05
0.000158113497389982	1.18328232892882e-05	0.000187007184128897	0.000207594481928998	7.70755741922569e-05
0.000158666958574127	2.25601454754391e-05	0.000187661784900593	0.000208321146568667	7.73453698719265e-05
0.000159266664290111	1.5113182884702e-05	0.000188371080949643	0.000209108527794275	7.76377083748963e-05
0.000159687195175481	1.55553929188328e-05	0.000188868459708128	0.000209660662120938	7.78427045282786e-05
0.000160044783042631	2.45078197535154e-05	0.000189291393244148	0.000210130155679217	7.80170178589975e-05
0.000161849057481925	1.52175377945455e-05	0.000191425381091993	0.000212499070562245	7.889654737792e-05
0.000164527795290747	3.66380015763912e-05	0.00019459363189413	0.000216016108621261	8.02023514885871e-05
0.000166101254933842	3.81904583746029e-05	0.000196454625819537	0.000218081976152595	8.09693657401369e-05
0.000166793542264085	2.30540970546593e-05	0.000197273421828828	0.000218990911999879	8.1306834981527e-05
0.000167740728795038	1.96410933305088e-05	0.000198393697394551	0.000220234516767081	8.1768559930137e-05
0.000167914046821689	2.34937492347881e-05	0.00019859868757074	0.000220462073957597	8.18530472486706e-05
0.000169864260651004	2.75784185875348e-05	0.000200905283806612	0.000223022599387866	8.28037178346036e-05
0.000170096445034479	1.39916438172317e-05	0.000201179897598682	0.000223327444937843	8.29169007361243e-05
0.00017263569358655	2.56269196428793e-05	0.000204183168880138	0.000226661341165789	8.41547080404352e-05
0.000173212646805522	2.38933867921192e-05	0.000204865554619037	0.000227418849571695	8.44359553780238e-05
0.000173335399798967	1.8386722329649e-05	0.000205010739493832	0.000227580017598513	8.4495793761458e-05
0.000174708458847462	3.40862200890217e-05	0.000206634711563156	0.000229382769947141	8.51651187411288e-05
0.00017509567374432	1.42963786307292e-05	0.000207092686204949	0.000229891162225986	8.53538743691339e-05
0.00017748504877413	1.75343562054172e-05	0.000209918696026919	0.000233028282586633	8.65186228290174e-05
0.000177849156570324	3.37194918027495e-05	0.000210349340931656	0.000233506336444888	8.66961144235792e-05
0.000178657378186607	2.90266943542904e-05	0.000211305257118108	0.000234567487792728	8.70900981589832e-05
0.000179421322049073	3.62403778738574e-05	0.000212208804204184	0.000235570504816411	8.74624978119348e-05
0.000182190413439827	1.4542522167171e-05	0.000215483919808639	0.000239206172239197	8.88123465727468e-05
0.000182501638909358	1.26484367243068e-05	0.000215852018677058	0.00023961479447606	8.89640596300559e-05
0.000184711283736375	1.73337280611723e-05	0.000218465454360805	0.000242515938778881	9.00411950186112e-05
0.000189641237950872	3.92815604379313e-05	0.000224296309232633	0.000248988702389321	9.24443994161925e-05
0.000189690796418853	1.96311201118266e-05	0.000224354924012762	0.000249053769969323	9.24685576743666e-05
0.000190029330522256	3.21291755703591e-05	0.000224755321925638	0.000249498246996642	9.2633582880131e-05
0.000190120682507406	1.91349206908207e-05	0.000224863367577765	0.000249618187207937	9.26781142210819e-05
0.000190566504993138	2.93913815453324e-05	0.00022539065975258	0.000250203528067251	9.28954392791017e-05
0.000190673957289635	2.43698609666152e-05	0.000225517747876569	0.000250344607103234	9.2947819032185e-05
0.000190874315862353	1.44970873907039e-05	0.000225754720009941	0.000250607667089342	9.30454878106989e-05
0.000192328114453298	2.88446503772613e-05	0.000227474185981731	0.000252516426099167	9.37541708898921e-05
0.000195831557331309	4.13006029906625e-05	0.000231617848609841	0.000257116257386815	9.54619939225113e-05
0.000197356705208383	2.85627257988513e-05	0.00023342170223393	0.000259118694139782	9.62054576267698e-05
0.000198547929768277	1.48781782652055e-05	0.000234830611386623	0.000260682707666861	9.67861437775958e-05
0.000199015071980886	3.23231999920883e-05	0.000235383119247573	0.000261296040163629	9.7013861556604e-05
0.000199764894198885	1.73988887768428e-05	0.000236269964101951	0.000262280516235784	9.7379377334455e-05
0.000199807333664918	2.13833290708745e-05	0.000236320158959097	0.00026233623695803	9.74000652960115e-05
0.000203681960363229	4.04400776466142e-05	0.000240902835590336	0.000267423412541907	9.9288829272302e-05
0.000205269165901336	2.33603461597844e-05	0.000242780087313333	0.000269507327663678	0.000100062544224096
0.000206282443532702	1.66534320263001e-05	0.000243978531479114	0.000270837706477064	0.000100556486596659
0.000207560206860854	4.04019526941325e-05	0.000245489793451549	0.000272515340668969	0.000101179357770421
0.000207579302456406	2.55555117711072e-05	0.000245512378608834	0.000272540412187199	0.000101188666311021
0.000208387001897881	4.70865373290666e-05	0.000246467677188204	0.00027360087793666	0.000101582395497806
0.000209067993416159	2.56597194086484e-05	0.000247273113200056	0.000274494983007469	0.000101914358376012
0.00020913764401024	4.29595935173122e-05	0.000247355491727917	0.000274586430445133	0.000101948310934389
0.000210165777742792	4.22672939229615e-05	0.000248571506875714	0.000275936314599587	0.000102449495240112
0.000210619529589274	2.24630898340538e-05	0.000249108177369691	0.000276532066221016	0.000102670685600621
0.000210632101118045	1.87687713445437e-05	0.000249123046222894	0.000276548571960579	0.000102676813843253
0.00021085995929826	2.34608880323478e-05	0.000249392543231199	0.000276847737428906	0.000102787887846933
0.00021267722439146	2.57618793309102e-05	0.000251541895652096	0.000279233708344288	0.000103673749920917
0.000212694925901151	1.43519083362888e-05	0.000251562831940269	0.000279256949472254	0.000103682378875146
0.000212862682752498	1.49398739442808e-05	0.000251761244705964	0.000279477205156517	0.000103764155294134
0.000213134974909227	2.56970351260809e-05	0.000252083295578959	0.000279834710053699	0.000103896889531435
0.000213378198632623	2.24250807298391e-05	0.000252370966055991	0.000280154049676526	0.000104015453784988
0.000213976783172947	3.44665814248078e-05	0.000253078936048214	0.000280939958862001	0.000104307245749643
0.000214456706963494	1.55918336475533e-05	0.000253646561159686	0.000281570072841284	0.000104541194148986
0.00021452997421399	1.58598975199031e-05	0.000253733217282705	0.000281666268787167	0.000104576909731091
0.000215329275214419	3.23972285310097e-05	0.000254678582666859	0.000282715707813113	0.00010496654492155
0.000215720252939849	2.06066252611949e-05	0.000255141007739099	0.000283229040462603	0.000105157134807868
0.000216174484741506	5.13697697336846e-05	0.000255678245937217	0.000283825422285741	0.000105378559149348
0.000216454990052629	2.10156292030525e-05	0.000256010010837687	0.000284193710610899	0.000105515297052332
0.000218112949836881	4.70460906111797e-05	0.000257970946496141	0.000286370522287996	0.000106323502590175
0.00021988868237734	1.61534990097051e-05	0.00026007117667324	0.000288701963176631	0.000107189118783423
0.000223288826489293	2.07808751412947e-05	0.000264092663677072	0.000293166168736613	0.000108846586764511
0.000225263404753156	3.60643185978666e-05	0.000266428076699581	0.000295758683343773	0.000109809134275851
0.000230486847960343	5.16033935110528e-05	0.000272606052774518	0.000302616782130834	0.0001123554057228
0.000230704397443602	4.14791695709092e-05	0.000272863357311968	0.000302902412880255	0.000112461454562895
0.000230904950869959	1.62588309768986e-05	0.000273100559891215	0.000303165728681627	0.000112559218320371
0.000230930961067175	4.21524634399975e-05	0.000273131323184115	0.000303199878652291	0.000112571897504196
0.000232241802626322	4.46274354779299e-05	0.000274681708198484	0.000304920942874223	0.000113210893357528
0.000234151519565536	4.68739521435572e-05	0.000276940407103651	0.000307428298039405	0.000114141822914347
0.000234847026372589	2.5173634956852e-05	0.000277763010922446	0.000308341460891362	0.000114480861555893
0.000236415619490527	4.53170691939554e-05	0.000279618249041442	0.0003104009389695	0.000115245503534494
0.000236995227756759	2.85125496468799e-05	0.000280303774982691	0.000311161933277207	0.00011552804511594
0.000237308900870559	5.08902124819264e-05	0.00028067476876971	0.000311573769129257	0.000115680951322669
0.000238446180757318	3.54908802810703e-05	0.000282019875374368	0.000313066956196021	0.000116235341061153
0.000239709661172994	2.57686051355184e-05	0.000283514244409545	0.000314725837736393	0.000116851249759944
0.000239917034757215	4.11497379100852e-05	0.000283759513485489	0.000314998108061145	0.000116952338148329
0.000240197486651505	3.03571298042958e-05	0.000284091215209761	0.000315366326255146	0.000117089050013052
0.00024201390895788	2.32773993247448e-05	0.000286239570823477	0.000317751190626567	0.000117974501249953
0.00024320418235014	2.08232573554832e-05	0.000287647354967851	0.000319313955295103	0.000118554723725211
0.000244656509555763	3.51644579245638e-05	0.000289365080678571	0.000321220782461524	0.000119262689550563
0.000245677233738752	5.23325168954165e-05	0.000290572332212818	0.000322560938231355	0.000119760261906567
0.000245759396643816	2.41947288673077e-05	0.000290669509545601	0.000322668813648807	0.000119800313836965
0.000245772802137971	2.15565422462267e-05	0.000290685364767241	0.000322686414344402	0.000119806848614318
0.000246283440588636	5.33222164437775e-05	0.000291289317389787	0.00032335685506769	0.000120055769506767
0.000247200640949046	3.34860249394185e-05	0.000292374127085522	0.000324561089588554	0.000120502877090241
0.000249504930327436	3.98352413226173e-05	0.000295099502657241	0.00032758649704821	0.00012162614884078
0.000249734656724521	2.70633133382274e-05	0.00029537120933174	0.000327888115441065	0.000121738133565037
0.000249966758670559	3.37147507331202e-05	0.000295645725598487	0.000328192852729324	0.000121851276271202
0.000250400216652172	2.41710915169112e-05	0.000296158393773667	0.00032876195965815	0.000122062574003726
0.000251234880108362	3.00482114745413e-05	0.00029714558378299	0.000329857827709987	0.000122469447339421
0.000251949753399857	2.06309836758474e-05	0.000297991093124251	0.000330796417713804	0.000122817926561041
0.000251969529438364	4.67673924476644e-05	0.000298014483065086	0.000330822382612813	0.000122827566795605
0.000252383299857448	2.99475180540872e-05	0.000298503865934552	0.00033136564079685	0.000123029267419245
0.000256199507609217	5.20879186521707e-05	0.000303017448138865	0.000336376115467718	0.00012488955391937
0.00025693405860365	2.5911534315668e-05	0.000303886231079982	0.000337340541221789	0.00012524762542527
0.000257525050223354	3.31415249496295e-05	0.00030458522061698	0.000338116481309239	0.000125535716068255
0.00025934633019015	3.21376682608926e-05	0.000306739321578117	0.000340507723523452	0.0001264235352674
0.00025965362054594	4.94773794204615e-05	0.000307102766228129	0.000340911179167043	0.000126573330074574
0.000260298253225281	3.0204940565391e-05	0.000307865199179446	0.000341757547044681	0.000126887569111858
0.00026079793090067	2.19080305808884e-05	0.000308456188049954	0.000342413596858866	0.000127131146954858
0.000261149949579976	3.06575843329047e-05	0.000308872534665395	0.000342875778353861	0.000127302745466421
0.000261395207636842	2.29854771474532e-05	0.00030916261123385	0.000343197788950558	0.000127422301397802
0.000261602651108233	5.052902563096e-05	0.000309407962950074	0.000343470151013317	0.000127523423846627
0.000263034961253645	4.65257936993518e-05	0.000311102013693677	0.000345350696876395	0.000128221631962974
0.000263640506595219	2.2909195270293e-05	0.000311818216496952	0.000346145745208868	0.0001285168171055
0.000263660048756784	2.48774492468202e-05	0.000311841329809008	0.000346171403025514	0.00012852634332668
0.000264324712620042	3.21040629779439e-05	0.000312627454456749	0.000347044070777502	0.000128850346968003
0.000264379225388947	2.04600454272091e-05	0.000312691928885671	0.000347115643084909	0.000128876920298076
0.000264676089871406	3.71976958666371e-05	0.00031304304242638	0.00034750541010868	0.000129021632801411
0.000264796662747384	3.09857926950975e-05	0.000313185648812195	0.000347663715785121	0.000129080408452845
0.000266794587272926	3.73140104154329e-05	0.000315548674416976	0.000350286882796028	0.000130054336573136
0.000268111188859335	3.23568928638426e-05	0.000317105871980085	0.000352015509548421	0.000130696140238949
0.000268192429558386	3.71291044674885e-05	0.000317201958619708	0.000352122174200187	0.000130735742636877
0.000268934193512702	5.55777505179339e-05	0.000318079272634764	0.000353096070199385	0.000131097330250595
0.000269356424028818	5.31541899925202e-05	0.000318578661622388	0.000353650436057841	0.000131303154925972
0.000269372211174659	1.96633051677798e-05	0.000318597333724403	0.000353671163739306	0.000131310850689056
0.000271673440240298	2.63298741714717e-05	0.000321319089769834	0.000356692553205278	0.000132432630640934
0.000273530070471211	2.8899205486704e-05	0.000323515000913047	0.000359130208412275	0.000133337682032551
0.000274106103658485	4.29303540646917e-05	0.00032419629850464	0.000359886508878618	0.00013361848088695
0.000274190517151653	2.10425976865386e-05	0.000324296137732678	0.000359997339234774	0.000133659629925496
0.00027525875736645	1.98126096416079e-05	0.000325559588336312	0.000361399880932442	0.000134180364897215
0.000276923698943127	3.54630782248843e-05	0.000327528781631193	0.000363585859314893	0.000134991973844783
0.00027896653708566	4.23184959722958e-05	0.000329944928365219	0.000366267995468384	0.000135987795998489
0.000279042110205428	3.01155832022455e-05	0.000330034311716584	0.000366367218878469	0.000136024635615971
0.000280360229374633	2.49983462327255e-05	0.000331593304197129	0.000368097838147656	0.000136667179062412
0.000282971159925112	3.17568174908295e-05	0.00033468135660993	0.000371525848915217	0.000137939929165362
0.000283822458319187	5.4057895502006e-05	0.000335688221429254	0.000372643557742895	0.000138354911533258
0.000285497578767364	2.66502153563844e-05	0.000337669453662672	0.000374842900409827	0.000139171482365605
0.0002864823901718	4.11943121974245e-05	0.000338834229677877	0.000376135904604111	0.000139651548308501
0.000286908131257542	6.19610447920258e-05	0.00033933777072856	0.000376694879619072	0.000139859084269173
0.000288762026332966	3.49930487999869e-05	0.000341530446917527	0.000379128943741299	0.000140762802364655
0.000288846786934461	2.65355620520274e-05	0.000341630696687101	0.000379240229834799	0.00014080412060913
0.000291892470192884	4.53916171113852e-05	0.000345232948599608	0.000383239047436583	0.00014228879958462
0.000292162551867423	2.81315670068343e-05	0.000345552385050908	0.000383593650094902	0.000142420456280145
0.00029241523988451	3.56963344167011e-05	0.000345851249335071	0.000383925415831747	0.000142543634095022
0.000292499998316168	3.97039495833607e-05	0.000345951496521423	0.000384036699057643	0.000142584951274816
0.000292921200097501	4.80356017856585e-05	0.000346449668786578	0.000384589714246754	0.000142790274474362
0.000295409408820162	2.48451991980764e-05	0.000349392573184218	0.000387856597904944	0.000144003201385687
0.000296233103556431	6.00183216437026e-05	0.00035036679003533	0.000388938064605996	0.00014440472779515
0.000296241539987067	2.87748015539435e-05	0.000350376768142235	0.000388949141185452	0.000144408840301965
0.000296355745724803	5.09531407058426e-05	0.000350511843838871	0.000389099087132153	0.000144464512157173
0.000297513946318353	3.81702524170928e-05	0.000351881694213206	0.000390619741967447	0.000145029100114855
0.000297603505850193	3.8065672090221e-05	0.000351987619897057	0.000390737328826821	0.000145072757704496
0.000298802242657228	5.17522692460251e-05	0.000353405414040717	0.000392311205478171	0.00014565710583111
0.000298923993488898	4.39214395191719e-05	0.000353549413646457	0.000392471057751712	0.000145716455702333
0.000299178308025588	5.17670311057922e-05	0.000353850201674521	0.000392804959014101	0.000145840426394054
0.000300573305711986	6.50981341064056e-05	0.000355500121469595	0.000394636515628775	0.000146520445807045
0.000302305234257317	2.47145941078242e-05	0.000357548542911807	0.000396910444248411	0.000147364708874166
0.000304422620025915	5.34363801631884e-05	0.000360052860094934	0.000399690457383407	0.000148396870744032
0.000304468879157502	5.68880747040409e-05	0.000360107572642535	0.000399751193140844	0.000148419420685317
0.000305387890165291	5.24675220317709e-05	0.000361194523858353	0.000400957804938038	0.000148867410902743
0.000306439843074549	5.17824638678435e-05	0.000362438710837727	0.000402338962312334	0.000149380206313702
0.000307401286092468	4.35834922966615e-05	0.000363575848097214	0.000403601285048035	0.000149848880860184
0.000307726042200223	4.14780951206129e-05	0.000363959950199624	0.000404027672287269	0.000150007189698583
0.000311129541777503	4.95625081443167e-05	0.000367985405848117	0.000408496283393146	0.000151666293368521
0.000312169710406953	4.97743390466101e-05	0.000369215655073263	0.000409861968629931	0.000152173344292096
0.000315321306075827	4.57598829359128e-05	0.00037294317385712	0.000413999843516503	0.000153709652385908
0.000316289192779462	3.10312271537647e-05	0.00037408793232445	0.000415270626465651	0.000154181468036156
0.000316647604751656	4.71264895134536e-05	0.000374511840578662	0.000415741202047163	0.000154356183099914
0.000316679699644321	3.1055072737501e-05	0.000374549800479624	0.000415783340888038	0.000154371828387428
0.000316709141066394	5.08816211281194e-05	0.000374584622000347	0.000415821995849815	0.000154386180182075
0.000317521614457459	2.4094343659716e-05	0.000375545566951975	0.0004168887295709	0.000154782236538192
0.000318309883189577	2.44768373697834e-05	0.000376477884039892	0.000417923683836219	0.000155166493834055
0.000323380202623036	3.17982574388755e-05	0.000382474754494248	0.000424580739397835	0.000157638122054004
0.000323440983955038	6.52015086536827e-05	0.000382546642999097	0.000424660541983978	0.000157667751117801
0.000324164347533876	3.08791645522189e-05	0.000383402194150214	0.000425610279283148	0.000158020369101599
0.00032462686636222	6.27799567203787e-05	0.000383949233772662	0.000426217541552487	0.000158245833129639
0.000324752561864227	4.26950673064782e-05	0.000384097898879089	0.000426382572943625	0.000158307105901022
0.000324858769781123	5.46459489554577e-05	0.000384223515265284	0.000426522018220742	0.000158358879072941
0.000329271092957275	6.41783511779113e-05	0.000389442147091475	0.000432315160208216	0.000160509753898286
0.000330159590039376	5.20808737322227e-05	0.000390493008300063	0.000433481708911638	0.000160942869510532
0.000331120765666523	9.22910328037753e-05	0.000391629829289135	0.00043474368055926	0.000161411413705209
0.000333373526893724	2.89095784016807e-05	0.000394294260504136	0.000437701434403265	0.000162509567055566
0.000333757780119442	5.29188427347312e-05	0.000394748732206211	0.00043820593810981	0.000162696878936416
0.000335105799126859	6.22048497775998e-05	0.000396343088452435	0.00043997581428054	0.000163353997665395
0.000335418646883116	2.61907870909607e-05	0.000396713106046961	0.000440386566472752	0.000163506501531448
0.000337895969144887	5.06992227861203e-05	0.000399643134585888	0.000443639156791188	0.000164714121618823
0.000338700650245241	2.93247073302461e-05	0.000400594863240566	0.000444695659609116	0.000165106379450394
0.000339230416945722	3.70531889344385e-05	0.000401221439609905	0.000445391214688391	0.000165364624788224
0.000340871331045646	5.55178726357109e-05	0.0004031622146057	0.00044754564625031	0.00016616452104823
0.000341179025404278	3.4944676543127e-05	0.000403526137097597	0.000447949632340575	0.000166314512799376
0.000342055602211245	7.9795767020679e-05	0.000404562899701065	0.000449100530347798	0.000166741817629057
0.000343786061235525	5.80276800633658e-05	0.000406609583098021	0.000451372529583778	0.00016758536435559
0.00034427983627403	7.46137320221384e-05	0.000407193590654638	0.000452020829523288	0.000167826064829043
0.000346173162793413	3.27221262916143e-05	0.000409432903982315	0.000454506664986246	0.000168749004561712
0.000346713232898205	4.40364246716946e-05	0.000410071666566375	0.000455215747839568	0.000169012272484644
0.000347184983219407	4.46019928773095e-05	0.000410629624657734	0.000455835130573195	0.000169242236592531
0.000347958755744197	3.22980493083644e-05	0.000411544796477732	0.000456851052077674	0.000169619427414582
0.000349767343939068	5.89905920370766e-05	0.000413683886377997	0.000459225630689258	0.000170501059759776
0.000350021114928445	3.88661592068836e-05	0.000413984031531155	0.000459558818303752	0.000170624765488668
0.000352577541140806	9.47212789109713e-05	0.00041700761950642	0.000462915267855227	0.000171870946379525
0.000354484823687324	3.18793076120863e-05	0.000419263439159144	0.000465419426796039	0.000172800689243777
0.000354725404709422	7.56427873001992e-05	0.000419547983976321	0.000465735296660518	0.000172917965247207
0.000355147386925576	2.58134319706581e-05	0.000420047079317887	0.000466289336545929	0.000173123668895477
0.000356816235013967	7.53837067415271e-05	0.000422020893019035	0.000468480443987189	0.000173937182157404
0.000357297488137058	3.10803594340899e-05	0.000422590090385685	0.000469112303308507	0.000174171778566455
0.000357428106814305	5.31979378320965e-05	0.000422744578323558	0.000469283798556545	0.000174235451235357
0.000357577747544418	3.78112265355655e-05	0.000422921564450342	0.000469480268780239	0.000174308396600581
0.000357753015490272	3.25264945872032e-05	0.000423128860872376	0.000469710386107219	0.000174393834445286
0.000358971599365996	3.14804033061133e-05	0.000424570128978075	0.000471310320928532	0.000174987857436056
0.000359443758660257	6.82860005668526e-05	0.000425128570730465	0.000471930240568598	0.000175218020886294
0.000359451335762787	7.4310842161188e-05	0.000425137532440426	0.000471940188857725	0.000175221714482047
0.000359946272257279	3.34478616209095e-05	0.000425722913758547	0.000472590013793768	0.000175462981155441
0.000360729099105738	6.36767383456348e-05	0.000426648794468201	0.000473617823111062	0.000175844585678617
0.000361170736080768	4.21514526565236e-05	0.000427171136300032	0.000474197668652687	0.000176059870437866
0.000361721263143492	3.32678237410119e-05	0.000427822266767034	0.000474920480947814	0.000176328235821004
0.000363424848963382	3.88648793675147e-05	0.000429837166144012	0.000477157197115972	0.000177158682667972
0.000364406931741961	7.18217740630755e-05	0.000430998714879494	0.000478446618744884	0.00017763741847781
0.000365687971790324	3.81607378974282e-05	0.000432513852414499	0.000480128555153346	0.000178261886976359
0.000365930745335825	4.85264106601261e-05	0.000432800990430872	0.000480447303697841	0.000178380231774648
0.000366228231538987	4.96350515325084e-05	0.000433152839315684	0.000480837887018477	0.00017852524735227
0.000366701013901702	7.40207953741671e-05	0.0004337120180053	0.000481458624723915	0.000178755714533405
0.000369510584252427	5.09399958583291e-05	0.000437035009706027	0.000485147438839694	0.000180125295571495
0.000369791693513994	5.44770622356611e-05	0.000437367488900588	0.000485516520094345	0.000180262327872939
0.000370257353964886	3.05799981403225e-05	0.000437918244236605	0.000486127907133739	0.000180489323343518
0.000370961993022261	3.62843639659547e-05	0.000438751649155098	0.000487053060159798	0.000180832813690837
0.000371154420468746	7.47537520313773e-05	0.000438979240811362	0.00048730570698828	0.000180926616277457
0.00037406752496027	4.13768187511978e-05	0.000442424686509121	0.000491130455850055	0.000182346667099248
0.000375176876867551	3.52667283049591e-05	0.000443736761585354	0.000492586975004501	0.000182887442793803
0.000376036195706782	6.51473522956299e-05	0.000444753112491325	0.000493715214225715	0.000183306334880882
0.000376594065971546	2.91817666832236e-05	0.00044541292805442	0.000494447667744159	0.000183578279852533
0.000376907021868038	6.41669309057086e-05	0.000445783073547301	0.000494858561914834	0.000183730836432278
0.000377320881309939	3.36302682867167e-05	0.000446272561750395	0.000495401937028496	0.00018393258046949
0.000378687844311063	4.20682630038697e-05	0.000447889323784979	0.000497196685602116	0.000184598933811627
0.000379616457928793	5.79170035907598e-05	0.000448987632421159	0.000498415905138456	0.000185051605024063
0.000379667119321146	6.83995903875643e-05	0.000449047551692186	0.000498482420818505	0.000185076300932089
0.000382038559430859	7.08747507814466e-05	0.000451852349152339	0.000501595993585072	0.00018623230665316
0.000382682957693815	7.19025542440773e-05	0.000452614504867635	0.000502442053706254	0.000186546431426783
0.000384686219784775	2.67291615922309e-05	0.000454983843394049	0.00050507222861743	0.000187522961436739
0.000384756230277003	6.13958843638144e-05	0.000455066647633389	0.000505164148632415	0.000187557089453384
0.000386111600711883	3.24040903774745e-05	0.000456669698665819	0.000506943676783342	0.000188217791764686
0.000386141369475028	4.74247690880134e-05	0.000456704907374713	0.000506982761558166	0.000188232303140102
0.000386518575262668	3.60803807054265e-05	0.000457151043816967	0.000507478012390538	0.000188416179618512
0.000387007642682015	9.70285878039769e-05	0.000457729483493527	0.000508120131491695	0.000188654585273429
0.00038702345082907	4.15106219986206e-05	0.000457748180410246	0.000508140886719671	0.000188662291263968
0.000387119391062179	4.45551339729699e-05	0.000457861652793259	0.00050826685108128	0.000188709059248399
0.000387543761585972	3.65717780050059e-05	0.000458363572854888	0.000508824026655304	0.00018891592711355
0.000388025600501245	3.06714063543394e-05	0.000458933463091924	0.000509456655123911	0.000189150809091217
0.000388208564051191	7.69008163256623e-05	0.000459149861424246	0.000509696876374757	0.000189239998315661
0.000389310689117484	6.85176742019255e-05	0.000460453389023698	0.000511143907075469	0.000189777251141916
0.000391897860164843	2.62204403587527e-05	0.000463513340132666	0.00051454072291521	0.000191038419207852
0.000391907415359733	7.60685781980523e-05	0.00046352464143009	0.000514553268352941	0.000191043077071624
0.000392592283608192	4.3751413578199e-05	0.000464334662630697	0.000515452463388014	0.000191376929749185
0.000393098374003495	5.28548145382583e-05	0.000464933236080111	0.000516116932754291	0.000191623633599226
0.000393413332594165	3.60533166513784e-05	0.000465305750253889	0.000516530456369852	0.000191777166437937
0.000393837771733784	4.43787090652309e-05	0.000465807751458295	0.00051708772201952	0.000191984067746328
0.000395504033987408	7.6597078719024e-05	0.00046777850675051	0.000519275434356893	0.000192796320475802
0.000395708504823765	9.5059807735648e-05	0.000468020342628074	0.000519543893528388	0.000192895993861134
0.000396885860369008	3.64415209601025e-05	0.000469412848314492	0.00052108969775993	0.000193469919273928
0.000396936120414395	3.55355146882899e-05	0.000469472292897128	0.000521155686493963	0.000193494419537704
0.000397133948147964	5.77957775173486e-05	0.000469706271698695	0.000521415423617539	0.0001935908546055
0.000397846590274615	7.04493001071419e-05	0.000470549142178408	0.000522351084252098	0.000193938246212384
0.000398861278887649	5.76263418868844e-05	0.000471749255151765	0.000523683315589203	0.000194432876389016
0.000401008811045856	5.00241113524931e-05	0.000474289227702534	0.000526502909329663	0.000195479733726048
0.000401357429533169	2.72306069792667e-05	0.000474701552774793	0.000526960626556734	0.000195649674746476
0.000407898431095365	3.6254783294647e-05	0.00048243785805058	0.000535548608313973	0.000198838216267143
0.000412659790183565	9.00128978844548e-05	0.000488069308676751	0.000541800015609871	0.000201159235604284
0.000414212188613863	7.10042109401998e-05	0.000489905392666053	0.000543838230913271	0.000201915983150641
0.000415038157892669	7.19942598945419e-05	0.000490882299691404	0.000544922683945197	0.00020231861832352
0.000415181845217366	4.50298350991921e-05	0.000491052244482192	0.000545111337664383	0.000202388661580906
0.000417526898825538	4.2301090076268e-05	0.000493825833571577	0.000548190266384564	0.000203531804677967
0.00042087620663115	5.22724640766007e-05	0.000497787194444385	0.00055258772663164	0.000205164491493057
0.000421935810549932	4.9374774809806e-05	0.000499040430573382	0.000553978929360806	0.000205681016538289
0.000422286688342306	5.092264484481e-05	0.000499455427826867	0.000554439612944918	0.000205852058906258
0.000422592310554759	7.67966728581604e-05	0.000499816899491136	0.000554840878400176	0.000206001040541416
0.000423191631881823	6.94949555416353e-05	0.000500525740893469	0.000555627754927795	0.000206293191660372
0.000423297942601228	3.90952547979197e-05	0.000500651478849942	0.000555767335158653	0.000206345014937847
0.000423934702781165	8.57879156425579e-05	0.000501404600645836	0.000556603366831855	0.000206655416354378
0.000425075746709157	7.80243701345331e-05	0.000502754159183582	0.000558101495937329	0.000207211640970493
0.000426194516526752	7.17464649506888e-05	0.000504077373158434	0.000559570380252497	0.000207757007595663
0.00042736425457016	5.21588258656003e-05	0.000505460869327638	0.00056110618312464	0.000208327219708802
0.000429484727973538	3.40897125998055e-05	0.000507968838392425	0.00056389025017064	0.000209360886712694
0.000430886065048489	4.33280773075434e-05	0.000509626256038486	0.000565730130061761	0.000210043996387553
0.000430933810427063	7.03338287201202e-05	0.000509682726417298	0.00056579281716701	0.000210067270824265
0.000433362263984119	3.77991529480976e-05	0.000512554955989507	0.000568981245530344	0.000211251068893421
0.00043480008217461	3.28059433190687e-05	0.000514255521300998	0.000570869023138835	0.000211951962008545
0.000437105592163195	4.42160487235008e-05	0.000516982340574919	0.000573896033235374	0.000213075828785294
0.000440962481335358	7.96563965462138e-05	0.00052154403833866	0.000578959920424477	0.000214955946258158
0.000442393227584392	4.7496063828926e-05	0.000523236239375079	0.000580838412949305	0.000215653392012118
0.000443813099760883	9.16699904841439e-05	0.00052491557922096	0.000582702628417348	0.000216345536987661
0.000446021899808749	5.62630939659746e-05	0.000527528015754416	0.000585602663575149	0.000217422260573415
0.000447058481638519	4.30602549527295e-05	0.000528754022710613	0.000586963639518927	0.000217927563033065
0.000447665855116866	3.93465878759486e-05	0.000529472387729628	0.000587761088101735	0.000218223639339321
0.000449023717008885	5.15179078370666e-05	0.000531078385539534	0.000589543887435778	0.000218885556173835
0.000450468840205768	5.90113320656602e-05	0.000532787590778665	0.000591441256126615	0.000219590010261158
0.000450654005058114	9.54447392122582e-05	0.000533006592714509	0.000591684367607197	0.000219680272568636
0.000452951746364805	6.60426755374301e-05	0.000535724223618839	0.000594701177802413	0.000220800352331184
0.000454000829430934	3.6578351707912e-05	0.000536965016296665	0.000596078567202368	0.000221311748770537
0.000456943370234874	3.3789049872364e-05	0.00054044527750168	0.00059994196435044	0.000222746148908506
0.0004574763706936	5.91708225777956e-05	0.000541075678559818	0.000600641765171897	0.000223005970603345
0.000459318102814478	6.40467693929387e-05	0.000543253969107591	0.000603059859962545	0.000223903759613479
0.000459496997842336	5.99787279735593e-05	0.000543465555435533	0.000603294739463762	0.000223990965555825
0.000461368855799493	8.72151508494331e-05	0.000545679477024791	0.000605752387855691	0.000224903440007026
0.00046266594223303	0.000115325579256079	0.00054721359325481	0.000607455392290911	0.000225535730631887
0.000462738888953158	4.38782229755472e-05	0.000547299870273363	0.000607551167397372	0.000225571289964944
0.000468094359111905	5.16826329606967e-05	0.000553633999937873	0.00061458261045289	0.000228181920584161
0.000470905774196036	3.46189541080906e-05	0.000556959173475737	0.000618273846600488	0.000229552400872999
0.000471412262524517	5.53450425922093e-05	0.000557558217582485	0.000618938838437952	0.000229799298705877
0.000472393885711355	5.11814912548102e-05	0.000558719222736349	0.000620227656643284	0.000230277810476914
0.000478174008233445	6.02939606324059e-05	0.000565555605811006	0.000627816645319106	0.000233095446351877
0.000482099124373899	0.00010116530555373	0.000570197998306461	0.000632970110783517	0.000235008822401465
0.000483143048639581	4.74829480067113e-05	0.000571432689487848	0.000634340726983833	0.000235517704090684
0.000483433120755987	8.40062439381542e-05	0.000571775769445402	0.00063472157602116	0.000235659105528524
0.000483590865986396	9.18121367482741e-05	0.00057196234104428	0.00063492868696501	0.000235736001574943
0.000484063449804358	6.52344944208737e-05	0.00057252128491419	0.000635549163999846	0.00023596637197443
0.000485591950636768	3.71249395985745e-05	0.000574329104239029	0.000637556003030706	0.000236711470154197
0.000489156916833433	3.60247208953087e-05	0.000578545532948272	0.000642236611091637	0.000238449283946321
0.000489767021191022	4.08188735059322e-05	0.00057926712788137	0.000643037645164189	0.000238746691471395
0.000489958939263904	5.39680210136489e-05	0.000579494117090339	0.000643289623222994	0.000238840245757548
0.000490390175409612	4.44476195496467e-05	0.000580004157404933	0.000643855812994602	0.000239050460409417
0.000490953698633214	4.98180726798093e-05	0.000580670658945611	0.000644595688538349	0.000239325161026867
0.000491405017590053	4.36347731597993e-05	0.000581204452021098	0.000645188245971259	0.000239545165450679
0.000491853405073267	0.000103852695978023	0.000581734777905765	0.0006457769545163	0.000239763740861351
0.000494142071587906	8.40936612547856e-05	0.000584441675726109	0.000648781850040858	0.000240879396951007
0.000496334711065774	5.68454015955745e-05	0.000587034998491141	0.000651660667228494	0.000241948242739536
0.000497278838021393	7.99092735606265e-05	0.000588151655359301	0.000652900254921971	0.000242408476231046
0.000499896760321052	6.5023217390094e-05	0.000591247977198357	0.000656337445482635	0.000243684634602934
0.000500319286941498	3.78599850480028e-05	0.000591747716420458	0.000656892200132276	0.000243890603628505
0.000500585114033099	4.24856471724588e-05	0.000592062120802259	0.000657241216749259	0.00024402018634143
0.000505763194306911	5.4512830076257e-05	0.000598186444315143	0.000664039756456409	0.000246544344723331
0.000506067584902607	7.23773023632782e-05	0.000598546459315689	0.000664439404886352	0.000246692725990148
0.000507764523772482	9.11767412886746e-05	0.000600553497044828	0.000666667393931443	0.00024751993263528
0.000508015041531894	6.68281294592786e-05	0.00060084979449477	0.000666996310255723	0.000247642052521702
0.000509515062061341	3.40399483905893e-05	0.000602623929014506	0.000668965756179486	0.00024837326740759
0.000509806804111518	4.09335797720649e-05	0.000602968984052243	0.00066934879773016	0.000248515482880677
0.000510428215167659	5.60954615164866e-05	0.000603703951865302	0.000670164676879922	0.000248818402078504
0.000510472386182958	4.02192864878873e-05	0.000603756194704234	0.000670222671042729	0.000248839934121922
0.00051050335303987	6.68980070154906e-05	0.000603792820439484	0.000670263328841893	0.00024885502952902
0.000512034820088719	3.73268798324956e-05	0.000605604148038684	0.000672274062366978	0.000249601573654632
0.000512639681212456	8.77880670911352e-05	0.000606319541599209	0.000673068212368563	0.000249896425265321
0.000513132691730247	8.6467113579119e-05	0.000606902644927952	0.000673715508535315	0.000250136753058532
0.000513415996430182	6.30227600342892e-05	0.000607237720757855	0.000674087472284406	0.000250274855571053
0.000514965089198225	7.65535090358993e-05	0.000609069895029048	0.000676121347455585	0.000251029991715315
0.000515090981504362	0.000118777824928957	0.000609218792914609	0.00067628663725211	0.00025109136042732
0.00051510298307341	8.67924327131522e-05	0.000609232987618797	0.000676302394626758	0.000251097210817405
0.000518188962791827	6.55582317608447e-05	0.000612882899802768	0.000680354119336945	0.000252601533117328
0.000518811578504983	0.000100623619723943	0.000613619292441029	0.000681171580168454	0.000252905039561154
0.000526416566898505	4.4824840374535e-05	0.000622614017638927	0.000691156519122801	0.000256612242642998
0.000527308660265084	8.42316205563513e-05	0.000623669132302439	0.00069232778953665	0.000257047111329501
0.000528983868348198	3.63024989988167e-05	0.000625650468188939	0.000694527247267653	0.000257863724882778
0.000529233624299952	3.83169961217323e-05	0.000625945864585036	0.000694855163342627	0.000257985473397144
0.000530039659669736	7.65106112847768e-05	0.000626899195005645	0.000695913444262129	0.000258378391401367
0.000531569758434679	5.61190498464234e-05	0.000628708904249734	0.000697922381270185	0.000259124268517046
0.000531859126526476	8.88642095692384e-05	0.000629051151510512	0.000698302305940586	0.000259265326756402
0.000533730595362712	4.99348714275235e-05	0.000631264612875911	0.000700759443443406	0.000260177611524954
0.000533886281265534	5.98349275076113e-05	0.00063144874885067	0.000700963850629486	0.000260253503721556
0.000536097955623509	6.86559448070292e-05	0.000634064584961287	0.000703867659618024	0.000261331628453276
0.000536553521040887	0.000128707035646106	0.00063460340046301	0.000704465792387396	0.000261553702885188
0.00053724567024077	9.35592350337408e-05	0.000635422033105711	0.000705374546883345	0.000261891104794546
0.00053789308247633	3.60271337613148e-05	0.000636187753585991	0.000706224564208329	0.000262206698796794
0.000539072997955136	0.000107497204412025	0.000637583286979436	0.000707773729461933	0.000262781872088159
0.00053951243066444	7.94966877951471e-05	0.000638103021720018	0.000708350680902136	0.000262996082326897
0.000539631306909527	4.14414415991998e-05	0.000638243621439623	0.000708506759001953	0.000263054030924809
0.000541159641021682	6.07217201603112e-05	0.000640051243580176	0.00071051337914085	0.000263799047834479
0.000542186658714389	5.39099363816371e-05	0.000641265938662123	0.000711861797905685	0.000264299688071086
0.000543452639182063	0.000102053185310564	0.000642763264631823	0.000713523961904394	0.000264916815479348
0.000543545217774761	5.01216474655462e-05	0.000642872761031973	0.000713645512574053	0.000264961944750465
0.000543840070490129	5.62560776254834e-05	0.000643221495170943	0.000714032638251859	0.000265105676576206
0.000545736324465739	4.83520609023e-05	0.000645464270912904	0.000716522317300309	0.000266030043353351
0.000549582360675271	7.29413436004974e-05	0.000650013132418267	0.000721571955109527	0.000267904870323663
0.000551169166844714	6.71721401189057e-05	0.00065188991181608	0.000723655345908649	0.000268678390605209
0.00055343946595322	4.51408632182334e-05	0.000654575085758113	0.000726636126010666	0.000269785093132988
0.000559974177894209	5.48037216432515e-05	0.000662303952048389	0.000735215849837332	0.00027297056865337
0.00056363435019985	0.000117903913861249	0.000666632984850965	0.000740021458381681	0.000274754792561719
0.000564016206044103	4.55373043389164e-05	0.000667084621086304	0.000740522814469856	0.000274940935796413
0.000564180264752353	9.38449115779708e-05	0.000667278659902557	0.00074073821468414	0.000275020909478964
0.000564480761516581	4.74470738337233e-05	0.000667634069504871	0.000741132750715517	0.000275167392617028
0.000564705882220545	9.39340894275867e-05	0.000667900328823789	0.000741428322062827	0.000275277132197276
0.00056947462799544	6.38589918658739e-05	0.000673540515971945	0.00074768942766932	0.000277601752318267
0.000573363956687007	0.000117153530725679	0.00067814058123098	0.000752795906164984	0.000279497683069877
0.000575761894382377	9.68873254186933e-05	0.000680976718469161	0.000755944268851595	0.000280666605574855
0.000577612981481606	4.53617391698863e-05	0.000683166073518158	0.000758374646215291	0.000281568954852495
0.00057793492201475	7.17437929361418e-05	0.000683546845514654	0.000758797336743004	0.000281725891177712
0.000578038487034806	7.68279067914172e-05	0.000683669336051707	0.000758933312051649	0.000281776376021491
0.000578632347329459	4.76207410591621e-05	0.00068437171846009	0.000759713018525834	0.000282065865046637
0.000582127122030494	7.0878323647801e-05	0.000688505128862295	0.00076430146893774	0.00028376946259347
0.000585678496957779	7.53934929007274e-05	0.000692705482624435	0.000768964232388416	0.00028550065104773
0.000587399885782111	4.47049707918276e-05	0.000694741438337995	0.000771224322948869	0.00028633977632724
0.000589125523616143	4.52470345316725e-05	0.000696782419516706	0.000773489992219251	0.000287180972867349
0.000589878860062144	0.000147604245620986	0.000697673420800524	0.000774479082294982	0.000287548201730113
0.000589914433210288	9.76550865414845e-05	0.000697715494576702	0.000774525787900486	0.000287565542563688
0.000592030757378097	0.000100354968323086	0.000700218556189381	0.000777304407241454	0.000288597186946414
0.000596045738022586	7.19872069631281e-05	0.000704967235045167	0.000782575859947969	0.000290554369239539
0.000597727921963266	7.07569439928613e-05	0.000706956821567064	0.000784784476612565	0.000291374383317045
0.000598291278929632	6.50277905899889e-05	0.000707623126493005	0.000785524133896598	0.000291649002899139
0.000598933539370658	5.69558996089698e-05	0.000708382753695278	0.000786367387145128	0.000291962085538503
0.000598945885256309	6.0580822269763e-05	0.000708397355669366	0.000786383596625314	0.000291968103786104
0.000599950559331341	5.94458480149061e-05	0.00070958562406019	0.000787702679430259	0.000292457852182369
0.000605929063808483	4.1864978319051e-05	0.000716656641429066	0.000795552132884363	0.000295372193288398
0.000607602124649372	5.37184705910082e-05	0.000718635437679318	0.000797748771394951	0.000296187760122946
0.000607800129456569	8.67964671337156e-05	0.000718869625937861	0.00079800874103426	0.000296284281519064
0.000607929664124559	9.31813371426148e-05	0.000719022831779411	0.000798178813042205	0.000296347425768105
0.000608737535357719	5.5039984749092e-05	0.00071997833353373	0.000799239504333795	0.000296741238694057
0.000611492805039976	0.000109632113786809	0.000723237101659635	0.000802857024612361	0.000298084349792347
0.000614751212754617	7.79922515345319e-05	0.000727090951319032	0.000807135137922293	0.000299672725537014
0.000615419133066581	0.000107138125208084	0.000727880927511909	0.000808012081229367	0.000299998316604265
0.000619075602452732	8.89522089045559e-05	0.000732205580725879	0.000812812828043766	0.000301780735451978
0.000619597350915849	7.05454965404919e-05	0.000732822673583243	0.000813497855587619	0.000302035072131785
0.000620501427884109	4.90558569272413e-05	0.000733891961738312	0.000814684859828222	0.000302475782465523
0.000624532342399093	4.54332409048638e-05	0.000738659486236412	0.000819977232861254	0.00030444073204689
0.000625961790587211	7.69477154244899e-05	0.000740350152005803	0.000821854021104159	0.000305137545035921
0.000626157713099382	0.000117616976526188	0.000740581877449746	0.000822111256801863	0.000305233051375584
0.000626962604359663	0.000116404535376356	0.00074153385466316	0.000823168035541928	0.000305625411651386
0.000627190682118898	6.21866966654725e-05	0.000741803611401721	0.000823467489333767	0.000305736592703674
0.000629795950835214	8.77873404125134e-05	0.000744884967321343	0.000826888066402784	0.00030700658282679
0.000630117816904452	5.78158673533481e-05	0.000745265651279457	0.000827310659200122	0.000307163482866722
0.000630901106514377	7.55465586181928e-05	0.000746192079349356	0.000828339076135605	0.000307545312986073
0.00063160679154023	0.000106330578065481	0.000747026721365997	0.00082926560244981	0.000307889313207119
0.000637119041158657	0.000124816406747267	0.000753546280415581	0.00083650288849103	0.000310576369105895
0.000642470333783473	0.000118607418088697	0.000759875469119984	0.00084352884664468	0.000313184963293521
0.00064475732986993	5.06879875515994e-05	0.000762580391274894	0.000846531549006209	0.000314299805106718
0.000644819165318318	4.93068784024041e-05	0.000762653526540266	0.000846612735606587	0.00031432994802662
0.000645403605362129	0.000104521417516177	0.000763344767251426	0.000847380073813351	0.000314614844967696
0.000645850265967495	8.90694721040976e-05	0.000763873050664328	0.00084796651503444	0.000314832578567479
0.000646694303889763	6.55799892341608e-05	0.000764871328250519	0.000849074691275326	0.000315244021681376
0.000647298460283266	8.01720500412743e-05	0.000765585888269064	0.000849867915971735	0.000315538529745227
0.000648452986641856	6.7584341333057e-05	0.000766951392978053	0.000851383746734893	0.000316101326623849
0.000649181289008221	5.15740941460356e-05	0.000767812785440203	0.000852339968404935	0.000316456352121582
0.00066024710220638	0.000126725660270507	0.000780900767175386	0.000866868783436656	0.000321850603213892
0.000665481305157143	5.25563077062037e-05	0.00078709146924605	0.000873741009202327	0.00032440211971831
0.00066564812938379	5.65607805988138e-05	0.000787288778952466	0.000873960040393422	0.000324483441508093
0.000666837600523116	9.89601003909493e-05	0.00078869561425658	0.000875521751765514	0.000325063272915981
0.000666877926207218	8.0301882013815e-05	0.000788743309046259	0.000875574697192183	0.0003250829304672
0.000667446622005775	6.65671135166454e-05	0.000789415928411719	0.000876321364061472	0.000325360152564561
0.000669127855520928	4.78712954884845e-05	0.000791404390826604	0.000878528732868058	0.000326179703337976
0.000671433984189515	5.18606310938323e-05	0.000794131941818943	0.000881556555236632	0.000327303871694675
0.000672251663231719	6.32103274482419e-05	0.000795099043667491	0.000882630123656781	0.000327702465634403
0.000674617877663659	7.59284129057645e-05	0.000797897660521582	0.000885736835405044	0.000328855924000069
0.000676762777710107	6.37737902564229e-05	0.000800434519961666	0.000888552973317842	0.000329901498259156
0.000676850763307702	8.99027089937208e-05	0.000800538584055441	0.000888668493647904	0.00032994438858884
0.000678197601580099	7.31005271066525e-05	0.000802131543777994	0.000890436819554085	0.000330600931736381
0.000682459853729585	5.27303597704062e-05	0.000807172680594189	0.000896032926412578	0.000332678651458754
0.000687309569869256	5.03439287141224e-05	0.000812908634663201	0.000902400341754784	0.000335042742204619
0.000688659343183431	7.38011882031094e-05	0.000814505065788304	0.000904172521224225	0.000335700716101178
0.000689683565010464	0.000146068375208238	0.000815716454095127	0.000905517269176776	0.000336199993440458
0.000690302701202258	5.45284760658291e-05	0.000816448731318811	0.000906330161534827	0.000336501803703771
0.000691184070202487	6.95832512548244e-05	0.000817491161830846	0.000907487351420879	0.000336931444579039
0.000692521767108436	9.21707860611735e-05	0.000819073309697936	0.00090924367521311	0.000337583531587788
0.000693674727198321	9.07969160918063e-05	0.000820436961923761	0.000910757449556433	0.000338145564959893
0.000697898191811984	0.00016562218922904	0.000825432223136634	0.000916302630445696	0.000340204376914183
0.000701797324869049	9.63730394520276e-05	0.000830043884405359	0.000921421981535721	0.000342105086996113
0.000704572424131404	9.75415910977252e-05	0.000833326105779223	0.000925065536989794	0.000343457864421189
0.000705490877818903	5.37946337013566e-05	0.000834412397846613	0.000926271417074048	0.000343905582968605
0.000705721374521039	5.7076141655946e-05	0.000834685015548162	0.000926574046787347	0.000344017943175406
0.000705982431570954	9.29144153818859e-05	0.000834993778204038	0.000926916800590545	0.000344145200633998
0.000706608319389843	0.000108786161000699	0.000835734040886253	0.00092773855751246	0.000344450302128096
0.000708970577383404	7.68234071928387e-05	0.000838527978301345	0.00093084007467037	0.000345601831848885
0.000709628639008796	0.000103733339650246	0.000839306294206676	0.000931704074028987	0.000345922617093504
0.000711195229439009	5.82817705201095e-05	0.000841159163635071	0.000933760922651469	0.00034668628280914
0.000711946856262788	6.96894762063726e-05	0.000842048142843981	0.00093474776804556	0.00034705267826764
0.000712010564682184	8.81626929911611e-05	0.000842123493379252	0.000934831413791072	0.000347083734217703
0.000719129992613372	9.29838258032472e-05	0.000850543926736936	0.000944178838108746	0.000350554241187873
0.000719508174299368	5.01530366492147e-05	0.000850991217411489	0.000944675370240855	0.0003507385933866
0.000720124259091078	8.51116937658744e-05	0.000851719885638224	0.000945484256293719	0.000351038916190951
0.000728129078718963	0.00011516275674539	0.000861187507329113	0.000955994152098926	0.000354941024986714
0.000729219079664244	0.000138192989772881	0.000862476695217261	0.000957425264454293	0.000355472367657765
0.000733547801501561	0.000116432518397586	0.000867596448428227	0.000963108642450628	0.000357582489364029
0.000736418642910075	0.000101188417967968	0.000870991907867893	0.000966877902153521	0.000358981938198992
0.000740685026614428	6.99911842733074e-05	0.000876037931224559	0.000972479433503283	0.000361061671923738
0.000744721917866782	8.51130251857826e-05	0.000880812524664425	0.000977779653685665	0.000363029534990745
0.000745745160878739	7.9754400879148e-05	0.000882022755277201	0.000979123116495633	0.000363528335182937
0.000746748643823083	6.23255151401248e-05	0.000883209614858137	0.000980440635397243	0.000364017502933963
0.000747350793406283	0.000101821408527506	0.000883921801363872	0.000981231225284918	0.000364311032747362
0.000749860069930217	8.74595098277584e-05	0.00088688962348123	0.000984525769811538	0.000365534229571919
0.000755503289191722	9.34190808651272e-05	0.000893564085561635	0.000991935011890609	0.000368285129221406
0.000767558684512191	0.000108388579461191	0.000907822485828471	0.00100776309480795	0.000374161771836761
0.000768802945743812	6.21133145610785e-05	0.000909294123565968	0.00100939674260135	0.000374768311762747
0.000769942564530205	8.12211814799763e-05	0.000910641996493054	0.0010108930005302	0.000375323841649352
0.000772201559760066	0.000143598408652801	0.000913313800871183	0.00101385893923612	0.0003764250338711
0.000773386221509047	5.55687908489481e-05	0.00091471494790665	0.0010154143361279	0.000377002520841932
0.000779220653712853	5.22357147398525e-05	0.000921615565216975	0.00102307463047541	0.000379846631050594
0.00077925722991854	7.47161748737804e-05	0.000921658825358757	0.00102312265305146	0.000379864460848327
0.000779448472456317	8.22134165550178e-05	0.000921885015598161	0.00102337374418352	0.000379957685836768
0.000781341638353625	0.000104131896553541	0.000924124138953667	0.0010258593687606	0.000380880547271834
0.000785038373681316	0.000114703317537764	0.000928496416317226	0.00103071298258494	0.000382682594556241
0.000786525523565173	0.000148342862731623	0.000930255328208116	0.00103266553004694	0.0003834075353898
0.000788909288074854	6.74938510607096e-05	0.000933074702228161	0.0010357952840817	0.000384569548883934
0.000793705503978285	9.09623711786754e-05	0.000938747379425129	0.00104209245651034	0.000386907559876401
0.000795095313990868	9.88611578626794e-05	0.000940391163545318	0.00104391720198428	0.000387585050452508
0.000796055390107411	8.98943571659138e-05	0.00094152668412582	0.00104517773006361	0.000388053058679876
0.000798537930340468	5.79899125908372e-05	0.000944462884180185	0.00104843717130895	0.000389263222375927
0.00080007988129316	5.58959037630742e-05	0.000946286611504445	0.0010504616696234	0.00039001487708557
0.000801411991320958	0.000161790157534123	0.0009478621515121	0.00105221065810837	0.000390664240645149
0.000802085745640385	0.000140231716013318	0.000948659027816777	0.00105309526114863	0.000390992675614262
0.000805333522303465	0.000140892082789922	0.000952500303745095	0.00105735941650715	0.000392575869057792
0.000806799153639574	6.04198791095711e-05	0.000954233764794705	0.00105928371128874	0.000393290320250461
0.000806869282052112	6.68688844200807e-05	0.000954316708486598	0.00105937578610837	0.000393324505742896
0.000808291949376707	6.17021413752735e-05	0.000955999354269598	0.00106124367145843	0.00039401801327038
0.00080833368356402	0.000117573093943088	0.000956048714959681	0.00106129846618161	0.000394038357427469
0.000809314420686918	0.000100319933145202	0.00095720867214769	0.00106258612105233	0.000394516437276223
0.000809579044475508	0.000146014194643399	0.000957521653359643	0.00106293355782516	0.000394645433425408
0.000811504457347757	8.92893681015018e-05	0.000959798916488014	0.0010654615209168	0.000395584014282736
0.000812087862276133	0.000124789793109073	0.000960488932920253	0.00106622750006589	0.000395868406633568
0.000814491795790875	7.33698918557107e-05	0.000963332161650383	0.00106938373493455	0.000397040251918311
0.000817134530247218	0.000113006899748911	0.000966457829824705	0.00107285350251783	0.000398328505470668
0.000819646372872332	0.000119333413291111	0.000969428687006808	0.00107615141623423	0.000399552953206302
0.000821324834272951	7.83588387763445e-05	0.000971413870709213	0.00107835514538054	0.000400371152648493
0.000822900956649315	7.0474929017336e-05	0.000973278013958481	0.00108042450893936	0.000401139464903357
0.00082829313441841	8.59123731310717e-05	0.000979655559186319	0.00108750414710256	0.000403767989377764
0.000828574608363735	7.09009271024044e-05	0.000979988469725255	0.00108787370718754	0.000403905199459092
0.000831117767382972	7.08019721483281e-05	0.000982996366046472	0.00109121273761788	0.00040514491298747
0.000838537665950902	0.000164032184324802	0.000991772178128533	0.0011009546636897	0.00040876189036927
0.000838547493854115	0.000171825923186192	0.000991783801963996	0.00110096756717312	0.000408766681168066
0.000839577634891679	0.000140033693418213	0.000993002191144267	0.00110232008671318	0.000409268843938424
0.000845757221983295	9.254553640202e-05	0.00100031103701184	0.0011104335507945	0.000412281206776516
0.000845899193081495	7.78904734603523e-05	0.0010004789519394	0.00111061995118633	0.000412350413419659
0.000846419983043463	0.000109439940981846	0.00100109491113001	0.00111130372026001	0.000412604282855299
0.000848472361629167	8.09273170111105e-05	0.00100352234173128	0.00111399838250219	0.000413604755688875
0.000850768617379228	7.61573237012317e-05	0.00100623821563225	0.00111701324226858	0.000414724111297195
0.000852938712431425	5.88426785641874e-05	0.00100880487421198	0.00111986245985682	0.00041578196736144
0.000852943624221321	0.000112451390813803	0.00100881068357731	0.00111986890876514	0.000415784361708858
0.000854874440412783	0.000109515711004	0.00101109433743612	0.0011224039661317	0.000416725576524983
0.000857707453287949	0.000119669842418144	0.00101444505559362	0.00112612355906197	0.000418106585105744
0.000865134108868225	7.42479931839975e-05	0.00102322885941887	0.00113587435667417	0.000421726856308568
0.000870273622627538	0.000175868299944966	0.00102930756881205	0.00114262226068199	0.000424232214693648
0.000873183655742914	6.80361126202785e-05	0.00103274938182615	0.00114644297694424	0.000425650768293927
0.000873999622783854	6.48813419841246e-05	0.001033714458815	0.00114751429759138	0.00042604852768163
0.000896534311817693	7.25573976178665e-05	0.00106036714065965	0.00117710112713128	0.000437033510780054
0.000903984492398377	0.000190227831185547	0.00106917876848519	0.0011868828118399	0.000440665249728405
0.000904787006493582	7.04222383918331e-05	0.00107012793413352	0.00118793646949454	0.000441056451209188
0.000908198533028913	0.000194713093199135	0.00107416288358418	0.00119241561955886	0.000442719467778285
0.000910070784027475	0.000152894475571194	0.00107637727004922	0.00119487378400394	0.00044363213382944
0.000912205596579147	0.000169391493759873	0.0010789021986113	0.00119767667758899	0.000444672790741223
0.00091255261969533	6.49980866306296e-05	0.00107931263677466	0.00119813230018062	0.000444841954066463
0.000915078307670501	0.000126404252737099	0.00108229986940818	0.00120144839209359	0.000446073150993722
0.000915355207126981	6.43703574769996e-05	0.00108262736949965	0.00120181194610429	0.000446208131142828
0.000917700226406754	0.00014208680399903	0.00108540091801184	0.00120489082978021	0.000447351257515878
0.000918409357751407	6.5448380583935e-05	0.00108623963612235	0.00120582188091842	0.00044769693771129
0.000918578898740276	7.44048194131399e-05	0.00108644015905144	0.00120604447907031	0.000447779583840474
0.000920992741791389	0.000166664475923297	0.00108929510819946	0.00120921372463742	0.000448956259730755
0.000924805654603358	0.000206014054767299	0.00109380479333499	0.00121421987321794	0.000450814940042243
0.000930625700250392	8.16623967527379e-05	0.00110068839507116	0.00122186127877614	0.00045365203723077
0.000935316455237956	9.5839904019031e-05	0.001106236339396	0.00122801998670626	0.000455938639194299
0.000936166276975766	0.000175016009232874	0.00110724145768496	0.00122913575673107	0.000456352901724447
0.000944434586892334	0.000102092131146277	0.00111702071996779	0.00123999160110254	0.000460383454128817
0.000945355769180486	8.89721922332362e-05	0.00111811023924346	0.00124120106367287	0.000460832502779849
0.000947190294437519	6.69757626529329e-05	0.00112028000594647	0.00124360969624341	0.00046172677866169
0.000951163773401013	0.000208124812019819	0.00112497959910952	0.00124882665949808	0.000463663730138712
0.000959593594240087	0.000185579476357925	0.00113494988680806	0.00125989455894324	0.000467773014243526
0.000961167888141048	8.38865364517318e-05	0.00113681186744775	0.00126196152181453	0.000468540435172339
0.000961227988892607	0.000195686440119033	0.00113688295101324	0.00126204043084693	0.000468569732477956
0.000961375407216352	0.000196991522598245	0.0011370573085891	0.00126223398314708	0.000468641594478001
0.000964482203916125	0.000165439176374037	0.00114073184183211	0.00126631303940615	0.000470156064421563
0.000965657119787487	0.000108066336649195	0.00114212146204565	0.00126785564050809	0.000470728800578021
0.000965946505463541	6.67580655513918e-05	0.00114246373008231	0.00126823558824155	0.000470869867380217
0.000967297798751137	0.000141335974643484	0.00114406195892746	0.00127000976333893	0.000471528582212508
0.000967691864812732	0.000100653826703809	0.00114452803669969	0.00127052715080784	0.000471720677570128
0.000969364197162358	0.000102888857750026	0.00114650597133823	0.00127272283285337	0.000472535889288813
0.00097381678265502	8.25106003714473e-05	0.00115177222303486	0.00127856883710055	0.000474706390787188
0.000982563800795446	0.000178828934058342	0.00116211767270904	0.00129005319945507	0.000478970299030229
0.000985793088818554	0.000145096075615214	0.00116593708135963	0.00129429308020504	0.000480544479809379
0.000986816700920114	9.98151056022055e-05	0.00116714774852779	0.00129563702763002	0.000481043459929189
0.000989970997277898	0.00013988139429588	0.00117087846151901	0.00129977844836872	0.000482581084525186
0.000990888132814463	0.000100239598342927	0.00117196319455687	0.00130098259779257	0.000483028160513884
0.000993193889730259	0.000155317049323166	0.00117469030588843	0.00130400993209888	0.00048415214766307
0.000993201196736957	6.61089081871537e-05	0.00117469894816431	0.00130401952578798	0.000484155709603104
0.000999894397808991	8.43043959062346e-05	0.00118261526591817	0.00131280733728598	0.000487418443808793
0.00100152521239533	0.000204060911300045	0.00118454409580931	0.00131494850872732	0.00048821341685794
0.00100472109145486	0.000119349507997151	0.00118832399034511	0.00131914452532187	0.000489771311775666
0.00100717984247638	6.86329610607462e-05	0.00119123205394549	0.00132237273261963	0.000490969878947463
0.00101431187476213	0.00017304879843086	0.00119966739496249	0.00133173670575508	0.000494446530154321
0.00101505991796629	0.000134266968841105	0.00120055213575407	0.00133271884613179	0.000494811178736351
0.00101591016942508	0.000201823786721643	0.00120155776227192	0.00133383518033552	0.000495225650734565
0.00101937935162684	0.000135679440536368	0.00120566090342324	0.00133839002920702	0.000496916772718479
0.00102020599464698	0.000112233903016776	0.00120663860733911	0.00133947536685776	0.000497319736332183
0.00102073015112211	7.55881632254531e-05	0.0012072585482376	0.00134016355597866	0.000497575246840718
0.00102171020398796	9.12054330828518e-05	0.00120841769612608	0.00134145031245548	0.000498052993134234
0.00103159354921226	0.000115698727431246	0.00122010712549385	0.001354426610906	0.000502870826655965
0.00103512844871779	8.44634453819688e-05	0.00122428799312343	0.00135906774302944	0.000504593983841998
0.0010394445108374	7.82315127343982e-05	0.00122939277315297	0.00136473449947268	0.000506697934306442
0.00104380789017237	9.90434713760471e-05	0.00123455351715164	0.00137046338086171	0.000508824950489317
0.00104619217853752	7.80374111357409e-05	0.00123737351076777	0.00137359382270282	0.000509987219351845
0.0010524090482312	0.000135728147342065	0.00124472645227114	0.00138175623683228	0.000513017756339041
0.00105438120441093	0.000144406140886299	0.00124705900061317	0.00138434557139124	0.000513979123163693
0.00105489356078295	0.00014660853747529	0.00124766498505016	0.00138501826760791	0.000514228881474585
0.00106006840740079	0.000203871511191236	0.00125378548401442	0.00139181256172849	0.000516751463557254
0.00106370634200366	0.000173677511746962	0.00125808821538623	0.001396588973363	0.000518524847251691
0.00106658575239251	0.000122394251516266	0.00126149380967367	0.00140036948364156	0.000519928473194692
0.00106982131617375	0.00013682717778259	0.00126532064092703	0.0014046176041358	0.00052150571322193
0.00107047239429504	0.000162329069307577	0.00126609069719514	0.00140547243456802	0.000521823094232194
0.00107593758865576	7.41152682204284e-05	0.00127255460206681	0.00141264793955902	0.000524487212093912
0.00107724763803718	7.59965263999732e-05	0.00127410405009302	0.0014143679636414	0.000525125821764755
0.00108021152241234	0.000108402791292025	0.00127760955517951	0.00141825938372623	0.000526570626244504
0.0010805729806574	0.000107101101539502	0.00127803706636561	0.00141873395888019	0.000526746826267493
0.00108529693138547	7.76446343783162e-05	0.00128362427263434	0.00142493625103377	0.000529049610159452
0.00108739655421427	0.000167235376623571	0.00128610758089425	0.00142769294240949	0.000530073113138338
0.00109106862694333	0.000113841929194739	0.00129045068879913	0.00143251417555984	0.000531863138142493
0.00109115050819395	8.53362415287946e-05	0.00129054753304343	0.00143262168121967	0.00053190305278947
0.00109740542312188	0.000200028598875866	0.00129794547216086	0.00144083404667279	0.000534952135678833
0.00109817480152774	9.85848246573393e-05	0.00129885544690207	0.00144184419896106	0.000535327184509207
0.00109989710760507	0.000111522703170379	0.00130089248748268	0.0014441054938197	0.000536166756919941
0.00110199771875072	0.0001519457393092	0.00130337696465096	0.0014468634827869	0.000537190741667932
0.00110264528824051	8.72481646015416e-05	0.00130414287110654	0.00144771370656088	0.000537506412320458
0.00111161260264789	0.000125789044683014	0.00131474887403449	0.0014594873060267	0.000541877708371807
0.00111378788424452	0.000116378955163018	0.00131732166694396	0.00146234333326244	0.000542938092718531
0.0011197263354527	7.87464785779252e-05	0.0013243453117104	0.00147014019894616	0.000545832909063785
0.0011217685083575	0.000226514421580734	0.00132676067165953	0.00147282146169897	0.000546828406941727
0.0011255855730512	7.59630308353431e-05	0.00133127526736392	0.00147783306144438	0.00054868911115896
0.00112692618071556	8.82476219202501e-05	0.00133286085789415	0.00147959320689659	0.000549342617071689
0.00112828128071574	0.000223165279559572	0.00133446358910046	0.00148137238001229	0.000550003187565692
0.00112858425428293	0.000175739470127209	0.00133482192810744	0.00148177016794143	0.000550150878066713
0.00112895476326168	9.13226739822558e-05	0.00133526014394915	0.00148225662620804	0.000550331490045755
0.00113355872902395	0.000142957614084084	0.00134070543920834	0.00148830138461423	0.000552575784887706
0.00113529345798493	0.000171444329007912	0.00134275717280325	0.00149057899001573	0.000553421413068535
0.00113823923385975	0.00011045028656001	0.00134624126024638	0.00149444663462587	0.000554857390202069
0.00114094612208536	0.000178311709440204	0.00134944280566945	0.0014980006326531	0.000556176916791033
0.00114125950424439	0.000160197782887691	0.00134981345533638	0.00149841208650148	0.000556329681167632
0.00114386985045561	0.000144083428337556	0.001352900816646	0.0015018393300835	0.000557602146430324
0.00115329343295268	0.000152934632581182	0.001364046466177	0.00151421198491454	0.000562195859454501
0.00115375699006067	8.81142524847803e-05	0.00136459473379568	0.00151482061036809	0.000562421829604887
0.00116031261650027	0.000111476909094479	0.00137234833650036	0.00152342779379829	0.00056561750031297
0.00116080940570146	0.000110462893231689	0.0013729359090349	0.00152408005117797	0.00056585967010281
0.00116139595209817	9.67097271564949e-05	0.00137362964100947	0.00152485015490704	0.000566145593825606
0.00116706101844448	0.000100007947870334	0.00138032994252229	0.00153228808103699	0.000568907143274987
0.00117193717893348	8.4497082308732e-05	0.00138609717339371	0.00153869021639074	0.00057128412484917
0.00117224702245752	9.04379738641614e-05	0.00138646363777354	0.00153909702420099	0.000571435164247085
0.00117288380035354	0.000111788306186532	0.00138721678056851	0.00153993307918502	0.000571745574318449
0.00117490091561309	0.000136467602385309	0.00138960250382363	0.00154258144259138	0.000572728857343691
0.00118378194069251	0.000164559826774148	0.00140010644887905	0.00155424174880981	0.000577058089935484
0.00118790950899139	8.49713014996558e-05	0.0014049882896913	0.00155966102304251	0.000579070155330042
0.0011909765449879	0.000132261726576871	0.00140861579635254	0.00156368787564469	0.000580565243126288
0.00119111981524553	9.92119985512907e-05	0.0014087852478423	0.00156387598175618	0.000580635083068166
0.00119155711504285	0.000236826507073953	0.00140930245987364	0.00156445013276644	0.000580848253564695
0.00119294543846407	0.000107328491565569	0.00141094448575463	0.00156627292643966	0.000581525019477218
0.0011989534430382	0.000102289361304774	0.00141805039408318	0.00157416111193891	0.000584453740997367
0.00120516637827886	0.000216090079690491	0.00142539868213036	0.00158231836032124	0.000587482360048579
0.0012053910806777	0.000222877058559933	0.00142566444668409	0.00158261338243552	0.000587591895709867
0.00120567659511272	0.000248512967657993	0.00142600213609261	0.00158298824748758	0.000587731075416684
0.00120882605134359	9.75282942951634e-05	0.00142972712446449	0.0015871233133935	0.000589266340593582
0.00122504163774601	9.00823986920227e-05	0.00144890594981864	0.00160841350249477	0.000597170951228672
0.00122698241292724	8.42626460316576e-05	0.00145120138257991	0.00161096163548281	0.000598117020754927
0.00123359915206151	0.00026593103647099	0.00145902726571892	0.00161964905657546	0.000601342482061722
0.00123929840198489	0.000136549597450184	0.0014657679975119	0.00162713186388527	0.000604120694972848
0.00124153253999206	8.32328878704028e-05	0.00146841040227644	0.00163006516642493	0.000605209770055302
0.00124373976533916	0.000277143696592729	0.00147102097634452	0.00163296313408177	0.000606285726020343
0.00124587379951731	0.000101101199637747	0.00147354498429805	0.00163576500571006	0.000607326003500539
0.00125880813195453	0.000219536759269234	0.00148884293879808	0.00165274708559004	0.000613631101524176
0.00126969336174931	0.000102989882034641	0.00150171733726928	0.00166703880434526	0.000618937323630934
0.0012734757211635	0.000134801739870504	0.00150619088567346	0.00167200483796412	0.000620781110079758
0.00127547729466156	9.1190196090443e-05	0.00150855822703929	0.00167463279585075	0.000621756816953963
0.00127923919133855	0.000150305031932149	0.00151300757334313	0.00167957196300184	0.000623590628434232
0.00128933740793951	0.000106597383410621	0.00152495113972623	0.00169283037597262	0.000628513205292276
0.00130102644280624	0.000282977851390221	0.00153877623076872	0.00170817744740176	0.000634211258205718
0.00130113412300701	0.000157269954379312	0.00153890358845423	0.00170831882567482	0.000634263749059394
0.0013075081205401	0.000275807897751087	0.00154644237135614	0.00171668754016131	0.00063737088113874
0.0013226329720076	0.000130460752917244	0.00156433114069243	0.0017365456532066	0.000644743791300506
0.0013265651753523	0.000140385948034953	0.00156898191552402	0.00174170842380406	0.000646660622155182
0.00132959437052961	0.000235811724736662	0.00157256466630406	0.00174568559342739	0.000648137263680187
0.00134270505117468	0.000153861139543387	0.00158807119493106	0.00176289920899962	0.000654528326158465
0.00134336344765808	0.000165434169948238	0.00158884990691204	0.00176376364803717	0.000654849274646855
0.00134810873499431	0.000245476045002276	0.0015944623488284	0.00176999395398724	0.000657162459486998
0.00134887469691618	0.000104488990204289	0.0015953682827616	0.00177099962062192	0.00065753584288618
0.00135588347941191	0.00021878696310822	0.00160365785132764	0.00178020177346914	0.000660952413538317
0.00135895445038596	0.000142066785581356	0.00160729001204948	0.0017842337924894	0.000662449419519658
0.00136772270884545	0.000277984125805102	0.00161766058352035	0.0017957460422558	0.000666723681786867
0.00139341848117753	0.000165740629894785	0.0016480520055266	0.0018294832034021	0.000679249597903736
0.00140323191216288	0.000144828160905024	0.00165965874453547	0.00184236770825497	0.000684033350344987
0.00140719940350611	0.000121629304970917	0.00166435125590637	0.00184757681009524	0.000685967383040046
0.00140995735976736	0.000108836565457444	0.0016676132015526	0.00185119785770185	0.000687311803762907
0.00141290168041143	0.00019478408698334	0.00167109556785279	0.00185506359169139	0.000688747071522194
0.00142374783191078	0.000168472085152843	0.00168392374686464	0.00186930400276685	0.000694034244139574
0.00142874568086165	0.000124457879495822	0.00168983490356615	0.00187586590849665	0.000696470545178122
0.00142980189841738	0.000147322535560389	0.00169108413448019	0.00187725266508367	0.000696985419461947
0.00143434759230209	0.000183183863091025	0.00169646050922577	0.00188322091563599	0.00069920130850663
0.0014343686836856	0.000304003263948967	0.00169648545483457	0.00188324860746376	0.00069921158991443
0.00143530677406996	0.000133844883611631	0.00169759497202763	0.00188448026948764	0.000699668880767346
0.00144964552123396	0.000111604823308628	0.00171455398422867	0.00190330627004105	0.000706658588725449
0.00145058638237717	0.000106581489309716	0.00171566677848768	0.00190454156989741	0.000707117230230963
0.00145347621009208	0.000243441595897103	0.00171908469379164	0.0019083357575919	0.00070852593431803
0.00145992306875615	0.000125252062003311	0.00172670965249044	0.00191680013481987	0.000711668584011623
0.00146405199252157	0.000141614472294624	0.00173159309647573	0.00192222118871615	0.000713681310158777
0.00147060296361258	0.00012962015684693	0.00173934119310387	0.00193082225991536	0.000716874711520833
0.00148250654783986	0.000351265479441824	0.00175342004027853	0.00194645102305083	0.000722677350788446
0.00148252511680096	0.000118769339738594	0.00175344200254396	0.00194647540310411	0.00072268640260229
0.00148838651393773	0.000122447808117203	0.00176037451235832	0.00195417110094632	0.000725543657402549
0.00148870716605858	0.000298232454770479	0.00176075376049655	0.00195459209985684	0.000725699965664989
0.00150103213215425	0.000273304038796004	0.00177533099292702	0.00197077411461985	0.000731708015916888
0.00150460267174046	0.000238952683816574	0.00177955401351221	0.00197546204024496	0.000733448546570539
0.00151385462373005	0.000389118444008387	0.00179049666879156	0.0019876093535379	0.000737958594902492
0.00151410773249094	0.000152500915190344	0.00179079603066616	0.00198794167164406	0.000738081977800767
0.00152000604876447	0.00014545707983902	0.00179777220623351	0.00199568584232657	0.000740957229572642
0.0015284676763966	0.000157277436902902	0.00180778011309068	0.00200679550235853	0.00074508201852699
0.00152913695875773	0.000232983460405914	0.00180857170023432	0.00200767423396316	0.000745408273552453
0.00153796920296335	0.00010851922894745	0.0018190179502086	0.00201927049354865	0.000749713726942778
0.00154422664014409	0.00024103117055347	0.00182641887249321	0.00202748617058068	0.000752764039353481
0.00155036154252306	0.000129319598746552	0.00183367486795934	0.00203554096605117	0.000755754619739435
0.00155903051774853	0.00023047980763184	0.00184392801315156	0.00204692286228279	0.000759980484412219
0.00156638672301592	0.000127840337964691	0.00185262849258405	0.00205658116246379	0.000763566413215601
0.0015762952017567	0.000257590208339345	0.00186434764838241	0.00206959045987628	0.000768396498575232
0.00157630075576303	0.000313496504094827	0.00186435421735143	0.00206959775201175	0.000768399205995598
0.0015900816747665	0.000148952439872286	0.00188065346375104	0.00208769135428656	0.000775116989491475
0.00159099424888865	0.000130635233816267	0.00188173280181129	0.00208888951480904	0.0007755618419239
0.00159160050972804	0.000296304431068167	0.00188244985087533	0.00208968550256566	0.000775857375855351
0.00159196247730917	0.000281532017732159	0.00188287796445624	0.00209016074643102	0.000776033824157172
0.00159412684510102	0.000208151222133078	0.0018854378491834	0.00209300244444497	0.00077708888835768
0.00160209252331186	0.00010809402098527	0.00189485917675129	0.00210346094968717	0.000780971916891216
0.00160983220964134	0.000128589892037459	0.00190401321464235	0.00211362273979381	0.000784744781179384
0.0016200533870822	0.000138467884797366	0.00191610221173314	0.00212704259368763	0.00078972729774163
0.00162214470147383	0.000178777794174047	0.00191857569329029	0.00212978837655586	0.000790746750615376
0.00163472164702579	0.000194699925332741	0.00193345095195553	0.0021463012267469	0.000796877633277568
0.00163757265250825	0.000174973148014774	0.00193682295063045	0.00215004444293	0.000798267412687679
0.00164771332497049	0.000300039421294224	0.00194881673127804	0.00216335859816689	0.000803210685506074
0.00165377942670983	0.000172613377632269	0.00195599135345111	0.00217132306209908	0.000806167727644204
0.00165684922592131	0.000248759536808045	0.00195962212829113	0.00217535354266819	0.000807664162430176
0.00167814119429941	0.000168794941951803	0.00198480499448203	0.00220330874708848	0.000818043356579918
0.00169465212215844	0.000120995567312846	0.00200433313204037	0.00222498670357099	0.000826091937292075
0.00170281444858903	0.000343456071338873	0.00201398704332341	0.00223570339726769	0.000830070825904337
0.00170362664354782	0.000218992849399411	0.00201494765895671	0.00223676976541635	0.000830466746530911
0.00170603921465425	0.000122370585752329	0.00201780110371223	0.00223993734097499	0.00083164280238129
0.00170726009204847	0.000132852215488996	0.0020192450844447	0.00224154028705147	0.000832237943389355
0.0017200895101931	0.000188544413880471	0.00203441895258808	0.00225838462012218	0.000838491898847356
0.00173442606480289	0.000230159681619598	0.00205137537157905	0.00227720774198351	0.000845480538006123
0.00174874462522448	0.000146996129268066	0.00206831050808359	0.00229600723840624	0.000852460405524001
0.00176304895799854	0.000316320225568374	0.00208522881702072	0.00231478805474375	0.000859433337509293
0.00176720888789534	0.000158400612099007	0.00209014893318525	0.00232024981799613	0.000861461178205576
0.00176822069732932	0.000185115893887002	0.00209134564084696	0.0023215782691367	0.000861954404872754
0.00178008410658381	0.000313979792468605	0.00210537697144454	0.00233715428467722	0.000867737460040008
0.00178087142424664	0.000127107511610708	0.00210630816369704	0.00233818799027594	0.000868121253731566
0.0017831981130648	0.000293692241991261	0.00210906003201907	0.00234124280702701	0.00086925544454894
0.0017985029821445	0.000162339404029097	0.00212716171541134	0.00236133727346885	0.000876716107880163
0.00180021832199719	0.000127156738235035	0.00212919051674713	0.00236358942203845	0.000877552284461326
0.00180239469642829	0.000190532022340145	0.0021317646022049	0.0023664468841169	0.000878613201535726
0.00180441543207608	0.000135891593062535	0.00213415460741808	0.00236910000087468	0.000879598249382879
0.00180749340166032	0.000159790304085238	0.00213779504567786	0.00237314120869274	0.000881098666976412
0.00182325179332549	0.000362664271003286	0.00215643312844796	0.00239383112579314	0.000888780408926806
0.0018290583608001	0.00024131014450061	0.00216330078899775	0.00240145483522729	0.000891610935907348
0.00184309931988503	0.000187202380067885	0.0021799075953038	0.00241988985614726	0.000898455481145016
0.0018527700870404	0.000268827862634422	0.00219134560004658	0.00243258705107023	0.000903169689250282
0.00186475536802797	0.000249939684252461	0.00220552107327713	0.00244832307765713	0.00090901215323786
0.00187226434941395	0.000134703057220791	0.00221440224716777	0.00245818196463699	0.000912672555806408
0.00188541518155953	0.000208038405213321	0.0022299562645705	0.00247544829694222	0.000919083190926637
0.00188546808953726	0.000193488683069297	0.00223001884094296	0.0024755177622394	0.000919108981967021
0.00190818667337409	0.000221705939407342	0.00225688902256277	0.00250534603572892	0.000930183608252873
0.00190912172538492	0.00021434382941586	0.00225799494613578	0.00250657370851734	0.00093063941798446
0.00191282657880353	0.000245179092528578	0.00226237682508491	0.00251143798094921	0.00093244542259128
0.00191745493660201	0.000462984101630269	0.00226785096973446	0.0025175147647253	0.000934701607796361
0.0019276697034344	0.000158569066308489	0.00227993238476705	0.00253092620186524	0.000939680999390484
0.00196233336333943	0.00014046091432535	0.00232093048763972	0.0025764377150489	0.000956578490973085
0.00196500526720512	0.00017337009976582	0.00232409065565859	0.002579945780505	0.000957880963740282
0.0019686095866873	0.000175318479651605	0.00232835362908328	0.00258467805730869	0.00095963796107707
0.0020005083721421	0.000174249510905234	0.00236608160387866	0.002626559439665	0.000975187659523206
0.00202437318250156	0.000270913803003073	0.00239430747363081	0.00265789264665107	0.000986821036756047
0.00202825956133256	0.000169470056351705	0.00239890404998928	0.00266299525215913	0.000988715529546781
0.00203420321325378	0.000155471156645226	0.002405933845844	0.0026707989460938	0.000991612881081591
0.00205068615726608	0.000309799844254025	0.00242542888578471	0.00269244016129914	0.000999647820510954
0.00207479151693724	0.000232238663001509	0.00245393926288362	0.00272408919655421	0.00101139845830368
0.00208148662424414	0.00014329079714023	0.00246185783520437	0.00273287951082049	0.00101466212173591
0.0020940573246696	0.000273275490654249	0.00247672570750522	0.00274938416149505	0.00102078996008577
0.00210860682787543	0.000231157912804521	0.00249393398935204	0.00276848687335887	0.00102788240527916
0.0021115553127801	0.0003410536402584	0.00249742128086495	0.00277235807476929	0.00102931970297971
0.00211595887540683	0.000210818038990706	0.00250262955126017	0.00277813971465376	0.00103146630731007
0.00212755615905472	0.00017363233643671	0.0025163461244556	0.00279336632169354	0.001037119634266
0.00213247839553484	0.000214847590431597	0.00252216785123783	0.00279982895231877	0.00103951907649396
0.002137180517451	0.000345285834592583	0.00252772923970513	0.00280600258443377	0.0010418112195013
0.00215966400929734	0.000172170240712804	0.00255432136856516	0.00283552219481559	0.00105277124550473
0.00216858187570938	0.000167552609791477	0.00256486888736577	0.00284723087173755	0.00105711843714685
0.00216954797682817	0.000220932973724016	0.00256601153396034	0.00284849931032151	0.00105758938238237
0.00217329166643594	0.000176916425949221	0.00257043934603364	0.00285341457257583	0.00105941431846467
0.00217916331592853	0.00016275102508378	0.00257738398173005	0.0028611237312175	0.00106227657098374
0.00220288475244181	0.000302649250538613	0.00260544027747164	0.00289226869608317	0.00107384005777738
0.00220750052017842	0.000184615851575277	0.00261089953138155	0.00289832894982383	0.00107609010571927
0.00223690993064445	0.000254491027566597	0.00264568322239004	0.00293694191727811	0.00109042630873464
0.00233319220985313	0.000274333923632294	0.00275956014127923	0.00306335534941758	0.00113736102384473
0.00233491108261264	0.000268157006212464	0.00276159312111875	0.00306561213649517	0.00113819892260879
0.00235912577818445	0.000244741996120642	0.00279023281418226	0.00309740472388596	0.00115000285836582
0.00237501460559253	0.00016687351795662	0.00280902516854519	0.00311826589607231	0.00115774818381785
0.00240373283065756	0.00030175121266695	0.00284299136682043	0.00315597137443076	0.00117174745474099
0.00243296102054102	0.000333216288100165	0.00287756072096904	0.00319434640905058	0.00118599531817399
0.00245243091177425	0.00046000657824382	0.00290058854336045	0.00321990932462287	0.00119548630453092
0.00246032966356332	0.000279629197041298	0.00290993071436832	0.00323027995909611	0.00119933670844983
0.00247614668161219	0.000198010229254378	0.00292863813691615	0.00325104684947057	0.00120704702899846
0.00249391858850168	0.000295162907054078	0.00294965768501524	0.00327438040330348	0.00121571029905702
0.00249478485986979	0.000194950886143801	0.00295068225895943	0.00327551777082299	0.00121613258029407
0.00250211757568306	0.000226248218561952	0.00295935495647903	0.00328514523062832	0.00121970705869838
0.00253312343836678	0.000170750128696859	0.00299602683564784	0.00332585425361518	0.00123482148415113
0.00253663764742427	0.000176969616046713	0.00300018323184947	0.00333046822029346	0.00123653455536443
0.00254585226910293	0.000221467809398213	0.00301108173502921	0.00334256652085843	0.00124102640627554
0.00258823295708062	0.000178950467506312	0.00306120707695246	0.00339821007507022	0.00126168571692349
0.00262260048154844	0.000318663325442571	0.00310185492853876	0.00344333277840855	0.00127843885138348
0.00262637160404339	0.000449943338176688	0.00310631518659069	0.00344828405856323	0.0012802771601736
0.00264694377573445	0.000189773586573764	0.00313064672034332	0.00347529420882801	0.00129030547509475
0.00265412770583554	0.000205795401299114	0.00313914344302803	0.00348472632103291	0.00129380742494083
0.00269166633864346	0.000227997431151267	0.00318354189182287	0.0035340125183464	0.00131210637933688
0.00269619290553118	0.000343201106559332	0.00318889564428053	0.0035399556561622	0.00131431294453746
0.00273452151106455	0.000275188598322353	0.00323422842556008	0.00359027904500936	0.00133299698688123
0.00278341070580523	0.000220360436236412	0.00329205163985237	0.00365446791705933	0.00135682899881157
0.00278591597177756	0.000189287791246716	0.00329501471854261	0.00365775719596314	0.00135805024061836
0.00280147417279307	0.00020018157239554	0.00331341602778969	0.00367818427355247	0.00136563439564809
0.00288668767944865	0.000211910835655373	0.00341420146478842	0.00379006500517889	0.00140717341706633
0.00291088548162331	0.000229885286216094	0.00344282117734074	0.00382183541243855	0.00141896911779549
0.00293555992061843	0.000322868745085807	0.0034720046274019	0.0038542316180954	0.00143099716463686
0.00296868787271771	0.000239005720473859	0.00351118638698188	0.00389772682989146	0.00144714604486067
0.00297179535709759	0.000312177053533856	0.00351486173356734	0.00390180678903245	0.00144866085002577
0.0029850749265893	0.000209747568740967	0.0035305680137923	0.00391924214651094	0.00145513424072679
0.00303664626017803	0.00032474109710981	0.00359156350143912	0.00398695252200817	0.00148027371467489
0.00303756619085577	0.00023425336723959	0.00359265154039293	0.00398816034129056	0.0014807221532068
0.00304959354159488	0.000213559095228338	0.00360687677120491	0.00400395160318506	0.00148658512493144
0.00306841075597094	0.000299622948925116	0.0036291326464563	0.00402865758929041	0.00149575795094955
0.00310279796714915	0.000295558206419545	0.00366980378230106	0.00407380614021098	0.00151252068208679
0.00312984309438315	0.000356163484826337	0.00370179114057034	0.00410931493148615	0.00152570436814133
0.00316630752766067	0.000222390147119336	0.00374491909044164	0.00415719076284469	0.00154347968257938
0.00318485260411059	0.00031099151285393	0.00376685309723059	0.00418153944654468	0.00155251984954126
0.0031880676395328	0.000572404617698839	0.00377065564875078	0.00418576061439189	0.00155408708260334
0.00321841370309847	0.000280749486967233	0.0038065471570217	0.004225603356797	0.0015688798758401
0.00322184463263947	0.000362007527695984	0.00381060505519422	0.00423010798196832	0.00157055235079403
0.00324814731264897	0.000240554954450156	0.00384171429130789	0.00426464198013693	0.00158337411615729
0.00329165946180313	0.000338187193131944	0.00389317785782552	0.00432177108177659	0.00160458498010246
0.00331656762556537	0.000679511697166515	0.00392263774352698	0.00435447415539576	0.00161672696072558
0.00334909328469639	0.000476184723661863	0.00396110714703032	0.00439717858906548	0.00163258224124684
0.00340100910931546	0.000435026132736129	0.00402251007805291	0.00446534126267577	0.00165788964420945
0.00342626960964658	0.000292788473296444	0.00405238668641122	0.0044985069352291	0.00167020337833074
0.00348143339630084	0.000256042358886668	0.00411763111258325	0.0045709340075527	0.00169709406508953
0.00363587186688633	0.00072786613481829	0.00430029169495828	0.00477370337785057	0.00177237817427725
0.00363689933752933	0.000363326683480197	0.00430150692569224	0.00477505239123641	0.00177287903528444
0.00364716805309894	0.000264421919635098	0.00431365214805841	0.00478853466014904	0.00177788472526328
0.00369149506842776	0.00032053125725558	0.00436607948951875	0.00484673363704969	0.00179949281195392
0.00370715862979661	0.000258205858368565	0.00438460541268874	0.0048672990470934	0.00180712832698731
0.0037510892914429	0.000312438868789233	0.00443656397072731	0.00492497763301532	0.00182854320317872
0.00379747053437415	0.000357395128723388	0.00449142092968022	0.00498587369980054	0.00185115266403677
0.00382025131948109	0.000598339885625316	0.00451836467923508	0.00501578364019198	0.00186225761156864
0.00390827764848667	0.000559333566392334	0.00462247695423496	0.00513135745566718	0.00190516779928927
0.00399617574036436	0.000333753325234304	0.00472643755798147	0.00524676290266277	0.00194801547524601
0.00402830047263221	0.000460911469748102	0.00476443276914534	0.00528894094097766	0.00196367531596631
0.00404037248588618	0.000466168252163803	0.00477871082410245	0.00530479084233616	0.00196956005932146
0.00409882586072004	0.000313333218852433	0.00484784597835175	0.00538153696626887	0.00199805432137592
0.00417106361186513	0.000391888266573423	0.00493328446811939	0.00547638123175914	0.00203326805226885
0.00417646669910361	0.00104109781214408	0.00493967491642634	0.00548347519347915	0.00203590189478618
0.00420363127050035	0.000303006181389858	0.00497180354610026	0.0055191408084838	0.00204914380627564
0.00427456928830009	0.000766945262749916	0.00505570478904712	0.00561227859430677	0.0020837239562613
0.00438095896286402	0.000650384278624964	0.00518153613039746	0.00575196249062195	0.00213558572259469
0.00442910984383026	0.000432738220553047	0.00523848611131024	0.0058151819965384	0.00215905782875755
0.00444415803403736	0.000303365909642444	0.00525628421030372	0.0058349394574995	0.00216639336886444
0.00449539318915605	0.000419381792199149	0.00531688208616173	0.00590220844881306	0.00219136896591619
0.00454152002937717	0.000341074551806474	0.0053714381528149	0.00596277049858513	0.00221385441310664
0.00459172916501853	0.000409895679808949	0.0054308225142386	0.00602869238175696	0.00223832985652927
0.00463652002079429	0.000916293523053673	0.00548379845845177	0.00608750035613966	0.00226016405149684
0.00467105341629406	0.000611316060076765	0.00552464249236311	0.00613284083917623	0.00227699804309298
0.00474105201129182	0.000376068898095946	0.00560743264220702	0.00622474521357623	0.00231112025270972
0.00486925362642499	0.000760640254638791	0.00575906184176117	0.00639306700973277	0.0023736146840033
0.00505254812628528	0.000607384869183667	0.00597585160891116	0.00663372278779096	0.00246296523949091
0.00507634472303482	0.000620973755788961	0.00600399679970506	0.00666496643401165	0.00247456536464811
0.00530343857336185	0.000514085594940573	0.00627258981790837	0.00696312839352884	0.00258526678608539
0.00540226022386498	0.000608954413879935	0.006389470153217	0.00709287588301222	0.00263343936831884
0.0054034214561093	0.000374323283786268	0.00639084358922979	0.00709440051822272	0.00263400543410821
0.00561183992554494	0.000718817233526031	0.00663734848432986	0.00736804271132686	0.0027356031690805
0.00588476212795943	0.000477290458471195	0.00696014453529592	0.00772637482183464	0.00286864453372696
0.00590219321035089	0.000449248500431532	0.00698076097657005	0.00774926089150869	0.00287714166209348
0.0075374729553994	0.000952404574150941	0.00891487201345866	0.00989629487079851	0.00367429135136436
0.00866091188395342	0.000983760744661393	0.0102436083581831	0.0113713095039967	0.00422193403791039
0.0102879661378313	0.00098447927140623	0.0121679907762503	0.0135075438576276	0.00501507404763205
0.0120434791382087	0.00222635728518994	0.0142443065135144	0.0158124376070638	0.00587083383247403


==> unstructured_bounds_check2.dat <==
1.68585549249089e-05	6.42169149919031e-06	NaN	0.00248981285778545	1.33056373633309e-05
1.72315188707007e-05	7.85439344450848e-06	NaN	0.00254489530221962	1.35999996598526e-05
1.86873635556502e-05	6.76792821424757e-06	NaN	0.00275990666223578	1.47490270561992e-05
2.43987568933187e-05	6.41107150645236e-06	NaN	0.00360341315640181	1.92567520002218e-05
2.4434136355543e-05	1.09508712868547e-05	NaN	0.00360863829209623	1.92846752879126e-05
2.44400489048574e-05	9.9639990013919e-06	NaN	0.0036095115077589	1.92893417795773e-05
2.47953504533106e-05	7.35567156790288e-06	NaN	0.00366198542146992	1.95697640067701e-05
2.83141844739242e-05	1.04591756352863e-05	NaN	0.00418167635757796	2.23470085355071e-05
3.16436194813058e-05	1.2522764300696e-05	NaN	0.00467339525780739	2.49747696343745e-05
3.47254532793417e-05	1.56487042965936e-05	NaN	0.00512854633387907	2.74071111434172e-05
4.00841873422501e-05	1.77362872845746e-05	NaN	0.0059199691469619	3.16364992755491e-05
4.0952693094007e-05	1.1195194986861e-05	NaN	0.00604823736477983	3.23219686216445e-05
4.26630925545856e-05	1.15512846081929e-05	NaN	0.0063008435092211	3.36719037154308e-05
4.42674611777331e-05	1.05551441364527e-05	NaN	0.00653779013078416	3.49381538318305e-05
4.54170817646978e-05	1.27096318054152e-05	NaN	0.00670757574561103	3.58454934390353e-05
4.61967889577759e-05	1.07283633905152e-05	NaN	0.00682272944713192	3.64608784020823e-05
4.64644724488623e-05	1.36708027693943e-05	NaN	0.0068622631908964	3.66721479585472e-05
4.71097319932693e-05	1.1435670120282e-05	NaN	0.00695756053508373	3.71814199303262e-05
4.78644816273915e-05	1.6527069487946e-05	NaN	0.00706902829428328	3.77771071029483e-05
4.98824730529396e-05	2.00623793279407e-05	NaN	0.00736706220189271	3.93698095762397e-05
5.08061223946558e-05	2.04431183303638e-05	NaN	0.00750347448747772	4.00988010738222e-05
5.08634489451522e-05	1.45293592888054e-05	NaN	0.00751194095285422	4.0144046128163e-05
5.18752946113925e-05	9.39357962036861e-06	NaN	0.00766137881197632	4.0942646695918e-05
5.26454249666263e-05	1.94375315454167e-05	NaN	0.00777511812524111	4.15504731241266e-05
5.42475452083096e-05	1.89554449652098e-05	NaN	0.00801173268636096	4.28149486991884e-05
5.58782252073552e-05	1.68617737051051e-05	NaN	0.00825256519251878	4.41019651037419e-05
5.58850406939026e-05	2.36929435581311e-05	NaN	0.008253571760927	4.4107344236627e-05
5.66905193169737e-05	1.567869118249e-05	NaN	0.00837253160297128	4.47430693330297e-05
5.89221785544592e-05	1.55769771516307e-05	NaN	0.00870212176579849	4.65044094158344e-05
5.92956335382007e-05	2.57545945657661e-05	NaN	0.00875727673094549	4.67991592653014e-05
6.18686575131364e-05	1.37711005953955e-05	NaN	0.00913728250323182	4.88299219333485e-05
6.19764217407513e-05	2.51194641020574e-05	NaN	0.00915319802927215	4.89149749995968e-05
6.29273915754752e-05	2.31997353174383e-05	NaN	0.00929364523343649	4.96655292275827e-05
6.30138801341744e-05	1.38003370413669e-05	NaN	0.0093064185897982	4.97337904413242e-05
6.49884846765463e-05	1.50125127982743e-05	NaN	0.00959804475809223	5.12922497563866e-05
6.58780215235046e-05	1.76206611675881e-05	NaN	0.00972941902413409	5.19943179208115e-05
6.82152619085275e-05	1.30179358312446e-05	NaN	0.0100746022968809	5.38389880680857e-05
7.01379748105115e-05	2.55849055842798e-05	NaN	0.0103585646725493	5.53564918369574e-05
7.03826872768857e-05	2.26895339195353e-05	NaN	0.0103947058628126	5.55496314819789e-05
7.16859242565108e-05	1.9079887879337e-05	NaN	0.0105871788357805	5.65782130368311e-05
7.18002806359507e-05	2.20565068966425e-05	NaN	0.0106040679455743	5.66684689649437e-05
7.1805302875304e-05	1.40722903357374e-05	NaN	0.0106048096720182	5.6672432774133e-05
7.18278041814064e-05	3.42422551552871e-05	NaN	0.0106081328527214	5.66901919551861e-05
7.70453088646023e-05	2.55450912602215e-05	NaN	0.011378697727417	6.08081146157425e-05
7.94149417178632e-05	1.41167756015199e-05	NaN	0.0117286649915181	6.26783505616316e-05
7.97643117680947e-05	3.64495117592776e-05	NaN	0.0117802628917889	6.29540913457497e-05
8.00174284611438e-05	3.65751619370392e-05	NaN	0.0118176452892934	6.31538640408783e-05
8.07936810775641e-05	2.00751963464559e-05	NaN	0.0119322887895438	6.37665224724648e-05
8.20503034117056e-05	1.86842406817092e-05	NaN	0.0121178773208178	6.47583133567489e-05
8.2495385454535e-05	2.41090796504448e-05	NaN	0.0121836107715723	6.51095949623706e-05
8.27587741322481e-05	3.75664160042204e-05	NaN	0.0122225102212652	6.53174748315859e-05
8.33735270259964e-05	1.65936841967948e-05	NaN	0.0123133020877274	6.58026693902485e-05
8.33950598964458e-05	2.56015055628909e-05	NaN	0.0123164822426958	6.58196642373256e-05
8.38216207825277e-05	2.42882088622487e-05	NaN	0.012379480333717	6.61563279954425e-05
8.4141096695412e-05	3.13626709171241e-05	NaN	0.0124266632175948	6.6408474794617e-05
8.42609519305058e-05	3.61962427089497e-05	NaN	0.012444364444466	6.65030707016542e-05
8.4933428029023e-05	2.1702019356018e-05	NaN	0.0125436813574809	6.70338233742855e-05
8.49435596841809e-05	1.98757608543318e-05	NaN	0.0125451776851939	6.70418197961306e-05
8.5380558420355e-05	3.08247146955335e-05	NaN	0.0126097173257217	6.73867216427642e-05
8.66043842744286e-05	3.12387666646268e-05	NaN	0.0127904621971922	6.83526278583852e-05
8.73518204632518e-05	1.5699099507481e-05	NaN	0.0129008498458362	6.8942542886599e-05
8.80999732703264e-05	3.61761039480222e-05	NaN	0.0130113433304168	6.95330235053508e-05
8.82494805629007e-05	1.99662861234312e-05	NaN	0.0130334238219625	6.9651022339035e-05
8.92536142224641e-05	2.07727811989326e-05	NaN	0.0131817227066941	7.0443536192217e-05
8.929357188188e-05	1.90935897380401e-05	NaN	0.0131876239888338	7.04750728275441e-05
8.95841738932878e-05	3.79816530466817e-05	NaN	0.0132305425325733	7.07044308603674e-05
8.97010572806224e-05	2.39489849525775e-05	NaN	0.0132478048522588	7.07966812337509e-05
9.00313924725541e-05	2.82028470779255e-05	NaN	0.0132965915254777	7.10573987330536e-05
9.00855247705598e-05	2.28742938749553e-05	NaN	0.0133045862375392	7.11001227230044e-05
9.04531896607732e-05	2.13984520291133e-05	NaN	0.0133588860734417	7.13903027351877e-05
9.2117959162833e-05	2.9459562271735e-05	NaN	0.0136047532030075	7.27042243238472e-05
9.42341911717643e-05	3.5013541342137e-05	NaN	0.013917296104164	7.43744633099896e-05
9.46469327206975e-05	2.34896299270686e-05	NaN	0.013978253239652	7.47002201382484e-05
9.53821580580824e-05	2.62249278103419e-05	NaN	0.0140868374872356	7.52804977350968e-05
9.55036203680325e-05	2.45753847745584e-05	NaN	0.0141047760602314	7.53763620272066e-05
9.86983659953259e-05	2.29152161573015e-05	NaN	0.0145766029025798	7.789781934997e-05
9.87306601147711e-05	3.9739775754051e-05	NaN	0.0145813723695229	7.7923307529679e-05
9.95613006210775e-05	3.50851801418573e-05	NaN	0.0147040483292899	7.85788916747902e-05
9.98427687920224e-05	2.32035178383989e-05	NaN	0.0147456179110342	7.88010408127486e-05
0.000101390632941326	4.41592088480294e-05	NaN	0.0149742194771984	8.00226946935051e-05
0.000102126056076558	2.58766796614652e-05	NaN	0.0150828329372886	8.06031284028973e-05
0.000103641280325358	3.78557775058944e-05	NaN	0.0153066139684392	8.17990211945871e-05
0.000106221472254709	3.41608549014635e-05	NaN	0.015687678364257	8.38354411797173e-05
0.000106623488771349	2.46917738017018e-05	NaN	0.0157470515368485	8.41527332609843e-05
0.000106680354086551	3.47195319548429e-05	NaN	0.0157554498838402	8.41976142885577e-05
0.000107672575947875	3.73568448424189e-05	NaN	0.0159019895342568	8.49807267388355e-05
0.000108123585311912	2.99878649646662e-05	NaN	0.0159685983816465	8.53366864913064e-05
0.000108254743127503	3.37921417507813e-05	NaN	0.0159879688684807	8.54402029755115e-05
0.000108987021111053	2.54199018954742e-05	NaN	0.0160961178258231	8.60181543677702e-05
0.000109284189820791	2.53218586892321e-05	NaN	0.0161400061945166	8.62526951753166e-05
0.000109436080448555	3.14703322579093e-05	NaN	0.0161624386769872	8.63725750594531e-05
0.000109643550435964	1.83412651625094e-05	NaN	0.0161930795859685	8.65363210302048e-05
0.000109701746763029	3.49637579424392e-05	NaN	0.0162016745075724	8.65822525586207e-05
0.000109985038923692	2.25669105962552e-05	NaN	0.0162435134713226	8.68058412823983e-05
0.000110876823595848	4.58009646134775e-05	NaN	0.0163752197155189	8.75096835484074e-05
0.000110963332127891	2.73483997097003e-05	NaN	0.0163879960208568	8.75779605215692e-05
0.000112505874097747	3.17121792852792e-05	NaN	0.0166158115630093	8.87954138655563e-05
0.000112786295406294	3.70007531782591e-05	NaN	0.0166572265347478	8.9016736762834e-05
0.000114204804204958	4.58314307635052e-05	NaN	0.0168667238172739	9.01362967575457e-05
0.000114439703416331	4.1221612689289e-05	NaN	0.0169014157039928	9.03216912793422e-05
0.000115593772195278	2.98214167682685e-05	NaN	0.0170718582657067	9.12325416311472e-05
0.000116959757364158	2.66702753763789e-05	NaN	0.0172735984179623	9.231064728039e-05
0.000117559971536993	2.70733828813978e-05	NaN	0.0173622430836292	9.27843671312089e-05
0.00011760796673983	2.38584531271806e-05	NaN	0.0173693314177523	9.28222474092616e-05
0.000118659841191785	3.93268369205425e-05	NaN	0.0175246810635739	9.36524407490383e-05
0.000119208509829511	3.11135969571241e-05	NaN	0.0176057130519634	9.40854782156772e-05
0.000119984080043719	3.84451451949786e-05	NaN	0.0177202557692542	9.46975980599929e-05
0.000120707569264195	2.20492249086032e-05	NaN	0.017827106728331	9.52686129091427e-05
0.000120864903729351	2.20455334581405e-05	NaN	0.0178503432024424	9.53927893496174e-05
0.000121349085071411	3.10695579484989e-05	NaN	0.0179218511658438	9.57749301304533e-05
0.000121546363575779	2.96081696113411e-05	NaN	0.0179509869109147	9.59306324584466e-05
0.00012256695111322	5.03239453078779e-05	NaN	0.0181017158422636	9.67361325563431e-05
0.000123398582592627	2.81407779337077e-05	NaN	0.018224538158051	9.73924988325801e-05
0.000123923541228731	4.42267181502688e-05	NaN	0.0183020684548461	9.78068231504106e-05
0.000124325451429078	2.53985680465132e-05	NaN	0.0183614259255365	9.812403132023e-05
0.000124578951530837	2.27031759504463e-05	NaN	0.0183988649476822	9.83241066192029e-05
0.000124984817398781	3.23732712164076e-05	NaN	0.0184588066247626	9.86444368061435e-05
0.000125444288411585	3.84204707569204e-05	NaN	0.0185266651596312	9.90070749273763e-05
0.000127269968563439	2.83372317740481e-05	NaN	0.0187962969242753	0.000100447995465147
0.000127284603909215	3.58796879316301e-05	NaN	0.0187984583949396	0.000100459546431615
0.000129782284145437	2.40537434663821e-05	NaN	0.0191673367712447	0.000102430843949395
0.000130996442969805	2.37443773902362e-05	NaN	0.0193466539346123	0.000103389120448502
0.000131952570596985	3.32706075589985e-05	NaN	0.0194878628859746	0.00010414374547721
0.000133497201126679	4.08186729203873e-05	NaN	0.0197159868840342	0.00010536284721916
0.000134127304056838	3.28750530056521e-05	NaN	0.0198090457721812	0.000105860156812226
0.000134311367281636	3.00410869505619e-05	NaN	0.0198362297740013	0.000106005428963574
0.00013438706103412	4.25563783383973e-05	NaN	0.019847408862467	0.000106065170360085
0.000136367366210165	4.75747639282628e-05	NaN	0.0201398769480023	0.000107628128907075
0.000137090335856917	5.24479842534502e-05	NaN	0.0202466511728582	0.000108198733686161
0.000137610981494523	4.93014520379581e-05	NaN	0.0203235444889326	0.000108609653959206
0.000138047602617848	4.20432776944613e-05	NaN	0.0203880283603917	0.000108954257774201
0.000138341938245571	6.04201113871858e-05	NaN	0.0204314983155816	0.000109186562566969
0.000138707718412795	4.06175959768415e-05	NaN	0.0204855198001641	0.00010947525506104
0.000139450056617689	3.48875547372826e-05	NaN	0.0205951545357435	0.000110061146498415
0.000140664278496125	3.89982343065631e-05	NaN	0.0207744810117193	0.00011101947276439
0.000142454772334844	6.17152480057503e-05	NaN	0.0210389161662165	0.000112432622455884
0.000143532391053238	3.63099148141158e-05	NaN	0.0211980679412369	0.000113283134492373
0.000144268352983573	5.51398756931333e-05	NaN	0.0213067609750319	0.000113863993446119
0.000144335130219836	5.54111821435977e-05	NaN	0.0213166231975609	0.000113916697470101
0.000144635508380594	4.46467897683665e-05	NaN	0.0213609855647238	0.000114153771340212
0.000145293491417519	3.42537090242268e-05	NaN	0.0214581620212142	0.000114673085346593
0.000145972275249866	4.70095809323143e-05	NaN	0.0215584105135727	0.000115208816408215
0.000150093048064004	5.26553322790553e-05	NaN	0.0221670008216013	0.000118461141945914
0.000150397506535799	4.83102274968665e-05	NaN	0.0222119658036255	0.00011870143620859
0.000151005765072341	4.42786960946592e-05	NaN	0.0223017985281712	0.000119181505083015
0.000151210647733287	4.45022961529834e-05	NaN	0.0223320573185199	0.000119343208999907
0.000151216744922664	4.91011996519508e-05	NaN	0.0223329578028842	0.000119348021216361
0.000151644221173044	3.03581616433312e-05	NaN	0.0223960910827523	0.000119685407427882
0.000151947077553311	3.23175417054137e-05	NaN	0.0224408194541098	0.000119924437235795
0.000153075447640441	5.11387542820251e-05	NaN	0.0226074666174089	0.000120815004860406
0.00015439662953431	3.66050159189298e-05	NaN	0.0228025898459747	0.000121857749463617
0.000155222611475043	5.90588024462545e-05	NaN	0.0229245777900433	0.000122509656831433
0.000156237940049292	4.83269995959369e-05	NaN	0.0230745300340034	0.000123311006287764
0.000156490226372444	6.83451403498283e-05	NaN	0.0231117897952395	0.000123510123610859
0.000156849172236577	6.66583709319592e-05	NaN	0.0231648019319056	0.000123793422118267
0.000159145609498916	3.233636245297e-05	NaN	0.0235039590574546	0.000125605888347459
0.000160352327316014	7.87437446849455e-05	NaN	0.0236821772706491	0.000126558292022656
0.000160448409847252	6.67629964212887e-05	NaN	0.0236963675451311	0.000126634125290909
0.000160782192989293	3.42723604043046e-05	NaN	0.0237456634406911	0.000126897564090243
0.000163904927078109	6.66887834359521e-05	NaN	0.0242068550145963	0.000129362186207611
0.000164159184780307	6.13754330799421e-05	NaN	0.0242444059256358	0.000129562859444313
0.000164733718049027	5.01268310489193e-05	NaN	0.0243292578200134	0.000130016310607379
0.000165993112130958	3.2940133248644e-05	NaN	0.0245152557055808	0.000131010289093741
0.000166084079967983	5.69710803408839e-05	NaN	0.024528690599117	0.000131082085582722
0.000166587016081931	4.52465168003974e-05	NaN	0.0246029684252238	0.000131479028596019
0.000166866101319999	6.32111944880754e-05	NaN	0.0246441860747697	0.000131699296997361
0.000167507952569793	5.80049023049168e-05	NaN	0.0247389800534447	0.000132205878968184
0.000169148843819488	6.57811856912919e-05	NaN	0.0249813206424858	0.000133500954614578
0.000170048900103565	4.12780924980097e-05	NaN	0.0251142485069999	0.000134211325257567
0.000172152055878334	4.70837409034763e-05	NaN	0.0254248602001216	0.000135871243807896
0.000172902533238	5.83030620034105e-05	NaN	0.0255356969941738	0.000136463559083143
0.000173351041406208	4.25161839300715e-05	NaN	0.0256019364443217	0.000136817544765263
0.000174146067500739	4.47198147549638e-05	NaN	0.0257193525691857	0.000137445020189034
0.000174860242549778	4.63524285761878e-05	NaN	0.0258248279334006	0.000138008683816451
0.00017532251758539	6.49842633612623e-05	NaN	0.0258931005896127	0.000138373535015025
0.00017629399084805	4.21524619869485e-05	NaN	0.0260365759132084	0.000139140271607449
0.00017646603390139	3.12103764218139e-05	NaN	0.0260619846746524	0.000139276056819003
0.000176569767066009	3.32524191220752e-05	NaN	0.0260773048589856	0.000139357928360649
0.00017671834707328	3.56730827241254e-05	NaN	0.026099248401387	0.000139475195333846
0.000178057573058786	4.62817809619161e-05	NaN	0.0262970365329136	0.000140532181261377
0.000178309666976474	5.54672921767987e-05	NaN	0.0263342678780605	0.000140731146728008
0.000178612954913764	4.67324097110216e-05	NaN	0.0263790599857975	0.000140970517145116
0.000179358732871391	7.37235064284728e-05	NaN	0.0264892027324773	0.000141559123409615
0.000179765460780681	6.58136557540923e-05	NaN	0.0265492717230492	0.000141880133963815
0.000180280044519344	3.90812346715814e-05	NaN	0.0266252697677328	0.000142286269878696
0.000180347367731066	5.57424703425017e-05	NaN	0.0266352126245042	0.000142339404814579
0.000181397593396638	6.33019364123408e-05	NaN	0.0267903187640032	0.000143168296848992
0.000183492326821155	4.23212035728274e-05	NaN	0.0270996865730668	0.000144821568044222
0.000184010540899756	7.69048951931451e-05	NaN	0.0271762207769977	0.0001452305692108
0.000184338520367655	3.16106841387526e-05	NaN	0.0272246595370909	0.000145489427451536
0.000184525441226713	3.97783645790549e-05	NaN	0.0272522655783477	0.000145636954994762
0.000186164448158665	3.28030872908141e-05	NaN	0.0274943278751187	0.000146930543438608
0.000187047972620895	4.50201660791806e-05	NaN	0.0276248141818809	0.00014762786632102
0.000187115309400942	3.36100238252189e-05	NaN	0.027634759042581	0.000147681011965959
0.00018753030433219	4.47927309558012e-05	NaN	0.0276960489762034	0.0001480085472778
0.000188689560768455	5.75994411782346e-05	NaN	0.027867257694065	0.000148923491991892
0.000188877944765187	5.66252402131642e-05	NaN	0.0278950798242485	0.000149072174321064
0.000189857918781707	6.53928729234838e-05	NaN	0.0280398106098642	0.000149845620141576
0.000189862517132324	6.53254270851534e-05	NaN	0.028040489732957	0.00014984924939651
0.000190485484432932	5.3051106504732e-05	NaN	0.0281324947716287	0.000150340927185199
0.00019060849306443	6.99591007725037e-05	NaN	0.0281506617182159	0.000150438011912885
0.000191232554670195	7.63048298167325e-05	NaN	0.0282428283733211	0.000150930553384822
0.000191238200380429	5.34966965494038e-05	NaN	0.0282436621790005	0.00015093500926831
0.000191563264304121	4.56779714122712e-05	NaN	0.0282916703467546	0.000151191566410192
0.000192290569776408	6.51926391630878e-05	NaN	0.028399084922113	0.000151765593242283
0.000192318604533064	7.95382044846424e-05	NaN	0.0284032253303738	0.000151787719712826
0.00019253175622637	4.19871839280401e-05	NaN	0.0284347053610266	0.000151955949975893
0.000193525271718416	5.10608659648953e-05	NaN	0.028581436065885	0.00015274008342705
0.000193878784976025	6.82737083109641e-05	NaN	0.0286336458696939	0.000153019094242711
0.000196971439754033	3.80381220259571e-05	NaN	0.0290903950792593	0.000155459976226857
0.000198006158180388	5.957561330174e-05	NaN	0.0292432109789653	0.000156276629148574
0.000199339773156802	5.8122415601049e-05	NaN	0.0294401704296646	0.000157329186579986
0.000200758844899385	8.51017575452609e-05	NaN	0.0296497508530589	0.000158449190882083
0.000201019334343984	6.2910646111305e-05	NaN	0.0296882221199917	0.000158654782529309
0.000201508169868904	5.26084971921672e-05	NaN	0.0297604174520151	0.000159040596629443
0.000201580650775562	4.24372408532082e-05	NaN	0.0297711220406397	0.000159097802284044
0.000201739096928479	4.48965321342249e-05	NaN	0.0297945226979294	0.000159222856124531
0.000205477295407297	5.89916467388751e-05	NaN	0.0303466112177378	0.000162173234348363
0.000205806919306608	6.96485545721767e-05	NaN	0.0303952928414598	0.000162433390459887
0.000207312809526426	8.19929582767946e-05	NaN	0.0306176953452122	0.000163621916358279
0.00020756689763071	7.94751441435144e-05	NaN	0.0306552212085022	0.000163822455739028
0.000207641779385118	5.24518221687166e-05	NaN	0.0306662803744443	0.000163881556265843
0.000208116654214109	5.44693038210909e-05	NaN	0.0307364138741258	0.000164256351869804
0.000209298478052954	3.94817251452562e-05	NaN	0.0309109555358117	0.000165189107939371
0.000211493682065584	5.25758343340232e-05	NaN	0.0312351616850962	0.000166921675686322
0.000211873317529576	6.56015354841131e-05	NaN	0.0312912294359135	0.000167221303490805
0.000213235882742274	6.50283413462463e-05	NaN	0.0314924645000248	0.000168296709933293
0.000213674344358642	7.68313856750392e-05	NaN	0.031557220191369	0.000168642766362211
0.00021409272409091	8.64587378372091e-05	NaN	0.0316190100206413	0.000168972973131956
0.000214510418374747	6.87249818983493e-05	NaN	0.031680698617714	0.000169302638913677
0.000214942169544654	5.41036942428304e-05	NaN	0.0317444632534514	0.000169643399110602
0.000215758299744654	5.3417669996046e-05	NaN	0.0318649962102202	0.000170287530981028
0.000216485410749787	5.9289840932826e-05	NaN	0.0319723820642938	0.00017086140432568
0.000216529905964094	5.45624684780029e-05	NaN	0.0319789534909989	0.000170896522234412
0.000217266363507407	5.70495521892994e-05	NaN	0.032087719721035	0.000171477772351147
0.000217785780039677	7.14457654348877e-05	NaN	0.0321644315128957	0.000171887722553147
0.00021805175738979	5.95306825090021e-05	NaN	0.0322037132799226	0.000172097645538087
0.000218760565916193	6.22364161920198e-05	NaN	0.0323083960712503	0.00017265707363134
0.000219478570455877	6.79545014631125e-05	NaN	0.0324144370066917	0.000173223759688985
0.000219480899908906	5.60779000111752e-05	NaN	0.0324147810399993	0.000173225598213683
0.000219717955643204	5.96304019495649e-05	NaN	0.0324497914194646	0.000173412694770624
0.000222129467735871	4.2784745951731e-05	NaN	0.0328059437614976	0.000175315983965381
0.000222150127906945	6.25771464330433e-05	NaN	0.0328089950287728	0.000175332290032617
0.000222285871577771	4.37309698544315e-05	NaN	0.0328290427935305	0.000175439425911113
0.000222599267283872	5.21970337161029e-05	NaN	0.0328753277008285	0.000175686773895512
0.000225425301190028	7.14696066878612e-05	NaN	0.0332927001023747	0.000177917224992698
0.000226548748107334	5.32822655687399e-05	NaN	0.0334586201706742	0.000178803906999014
0.000226661477122733	5.72062855444427e-05	NaN	0.0334752689373618	0.000178892878526091
0.000227018026049379	4.25217674772482e-05	NaN	0.033527927074857	0.000179174285250917
0.000227105420009398	5.56341097791607e-05	NaN	0.0335408341479221	0.000179243261050881
0.000228232136951716	5.18525815732093e-05	NaN	0.0337072371608125	0.000180132523928113
0.000228754724746895	4.50212714988473e-05	NaN	0.0337844173116253	0.000180544977054922
0.000229158413784829	6.71121868167835e-05	NaN	0.0338440374961428	0.000180863589175606
0.000229217693513545	4.03041220044174e-05	NaN	0.0338527924238711	0.000180910375781728
0.000229276672817028	4.93812491148415e-05	NaN	0.0338615029824732	0.000180956925277859
0.000230136109621172	8.65874112568959e-05	NaN	0.0339884318216312	0.000181635236942732
0.00023050817382609	9.62402207069126e-05	NaN	0.034043381385372	0.000181928889120694
0.000230733863028296	4.88563323852158e-05	NaN	0.0340767130606528	0.000182107014630253
0.000231100935848104	4.12003346355147e-05	NaN	0.0341309254550346	0.00018239672735223
0.000231699640487517	3.75839442622447e-05	NaN	0.0342193471800785	0.000182869255801424
0.000231878762316741	5.24972805770924e-05	NaN	0.0342458013949422	0.000183010627948575
0.000232588171734296	4.06789230404372e-05	NaN	0.0343505729305324	0.000183570530293928
0.000233072721893776	5.1017770963817e-05	NaN	0.0344221353638911	0.00018395296216391
0.000234164831237745	7.30845054834144e-05	NaN	0.0345834272363003	0.000184814910947417
0.0002346009502015	6.18344223169616e-05	NaN	0.0346478369447127	0.000185159118432784
0.000234725281760752	7.45315957617587e-05	NaN	0.0346661992726598	0.000185257247284536
0.000234948467681157	8.84667355445445e-05	NaN	0.0346991612416402	0.000185433397072124
0.000235626889756372	5.38094451447979e-05	NaN	0.0347993563070972	0.000185968842618723
0.00023587051498385	6.95158081612787e-05	NaN	0.0348353369252787	0.000186161124161545
0.000236001276766939	5.52294873371832e-05	NaN	0.0348546489224023	0.000186264328074917
0.000236661180901467	5.79752045744064e-05	NaN	0.0349521091024977	0.000186785158309069
0.000237693761524652	4.67125350792263e-05	NaN	0.0351046092735641	0.000187600123967115
0.000238422550752421	4.41344018988833e-05	NaN	0.0352122429821782	0.000188175321854141
0.000238692131205349	8.44161695508582e-05	NaN	0.0352520568859374	0.000188388088594333
0.00024035754917314	5.22090878806272e-05	NaN	0.0354980197863176	0.000189702521985203
0.000242403857082297	5.55578897529693e-05	NaN	0.0358002357095601	0.000191317573280129
0.000242561611800086	5.39539730135289e-05	NaN	0.0358235342501995	0.00019144208140606
0.000246171003239299	4.72582643485498e-05	NaN	0.0363565994654328	0.00019429079849848
0.000246991229803712	0.000114846535478663	NaN	0.036477737407005	0.000194938163426515
0.00024771538201678	7.79450141944385e-05	NaN	0.0365846862823904	0.000195509701543464
0.000248775913836099	7.03031948063533e-05	NaN	0.0367413145214616	0.00019634672772534
0.000249244025155074	0.000105488899899511	NaN	0.0368104491287032	0.000196716185217029
0.000249585832808586	5.2946527050015e-05	NaN	0.0368609301512829	0.000196985957372023
0.000250030922440617	6.05006875458994e-05	NaN	0.0369266647228226	0.000197337244967155
0.000250847459187864	7.87214178799023e-05	NaN	0.0370472577218826	0.000197981697705453
0.000252331324661278	7.38471878679251e-05	NaN	0.0372664074265432	0.000199152840544312
0.000253278075720603	0.000117578026469066	NaN	0.0374062315673274	0.000199900065102213
0.000254122402737413	5.63624678214897e-05	NaN	0.0375309288663385	0.000200566451347123
0.00025453796141217	9.83993675312101e-05	NaN	0.0375923020586283	0.000200894431595873
0.00025524693297441	4.88916569790937e-05	NaN	0.0376970089281455	0.00020145398836372
0.000255620188743295	5.4920797814351e-05	NaN	0.0377521344722622	0.000201748580986286
0.00025610428015502	6.20453915317545e-05	NaN	0.0378236291539146	0.000202130650789042
0.000257181852074919	5.90698716932762e-05	NaN	0.037982774017278	0.000202981125889421
0.00025732075652281	0.000112747737048879	NaN	0.0380032885917273	0.000203090756413431
0.000258542382622473	8.64334729930944e-05	NaN	0.0381837085852834	0.000204054926471371
0.000259197975814217	0.000112196504047665	NaN	0.0382805320894619	0.000204572354289618
0.000259218597943711	0.000108613768339162	NaN	0.0382835777381678	0.000204588630331044
0.000259361380022377	7.58936207191813e-05	NaN	0.0383046649939653	0.000204701321281993
0.000260196530213576	0.000105835773140331	NaN	0.0384280069820116	0.000205360464702947
0.000261877920713364	8.12751669421473e-05	NaN	0.0386763288405107	0.000206687504439386
0.000262068799274469	4.35093933902286e-05	NaN	0.0387045193880675	0.000206838155602461
0.000263395272309512	4.82672870432928e-05	NaN	0.0389004240567209	0.000207885076245808
0.000264424761536617	0.000114800747297657	NaN	0.0390524676643253	0.00020869760201451
0.000264915645917354	8.05773160594806e-05	NaN	0.0391249655893196	0.000209085033180893
0.000266845758866604	8.25909120058044e-05	NaN	0.0394100208660373	0.000210608377446969
0.000267037370382916	8.47147084451581e-05	NaN	0.03943831966212	0.000210759607093534
0.000267847751435457	0.000110244430738551	NaN	0.0395580035361298	0.000211399201439283
0.000269027896119906	4.8095359124661e-05	NaN	0.0397322972062224	0.000212330632234061
0.000269473373287881	9.19334191741622e-05	NaN	0.039798089012725	0.000212682225694616
0.00027073082663006	6.80539007882634e-05	NaN	0.0399838002739688	0.000213674672451676
0.000270994205098232	9.70021146107423e-05	NaN	0.0400226982159276	0.000213882544263514
0.000271307046131193	0.000115090369415903	NaN	0.0400689012050882	0.000214129454474837
0.000272772936760795	8.98673266709016e-05	NaN	0.0402853962339962	0.000215286410643895
0.000275001931898058	8.18012562974143e-05	NaN	0.0406145929403001	0.0002170456480828
0.000277160128425959	8.20707655840811e-05	NaN	0.0409333335139749	0.000218749007623673
0.000278791918828128	0.000110796054518972	NaN	0.041174330013708	0.000220036900414994
0.000279015502764746	5.28862607433679e-05	NaN	0.0412073507653583	0.000220213364338999
0.000279415644900481	8.49757904863703e-05	NaN	0.0412664471130219	0.000220529177059241
0.000287740110221413	5.0617093582995e-05	NaN	0.0424958740055766	0.000227099272617189
0.000288579385600087	6.37041956396456e-05	NaN	0.0426198252362115	0.000227761671849489
0.00029079949919679	6.37851851226254e-05	NaN	0.0429477102418702	0.000229513899519342
0.000292102977162696	9.08170738054647e-05	NaN	0.0431402188060689	0.00023054267127484
0.000292782866524151	5.27378499145324e-05	NaN	0.0432406305719622	0.000231079274875311
0.000293320765426074	6.56237845208499e-05	NaN	0.0433200719954821	0.000231503812313808
0.000293733429542659	0.000125170880554454	NaN	0.0433810176951585	0.000231829508028735
0.000294114631678365	8.7775311582638e-05	NaN	0.0434373168251621	0.000232130372330787
0.00029494010586502	4.77843087754895e-05	NaN	0.0435592297799604	0.000232781878953611
0.000295407183504025	0.000126451760294867	NaN	0.0436282117244312	0.000233150520610704
0.00029617515820262	8.54714352817976e-05	NaN	0.0437416326731478	0.000233756645688864
0.000298572418066016	8.12434738625116e-05	NaN	0.0440956801255351	0.000235648686287877
0.000299622034190458	9.24896117222465e-05	NaN	0.0442506962425346	0.000236477097239254
0.000299679879883484	6.81016602576108e-05	NaN	0.0442592393797199	0.000236522752030126
0.000300394206987808	7.29913916493567e-05	NaN	0.0443647372011457	0.000237086535669576
0.000300484060135857	8.78699036290075e-05	NaN	0.0443780074678295	0.000237157452387537
0.00030269673382322	8.18819711136222e-05	NaN	0.044704793685552	0.000238903808100478
0.000303547649680179	0.00011264599105622	NaN	0.044830464079709	0.000239575394596119
0.000304126769514133	5.91643513055451e-05	NaN	0.044915993356029	0.000240032465709357
0.000304160024076745	7.80354974536915e-05	NaN	0.0449209046686956	0.000240058711917024
0.000306226809528161	7.94247950551302e-05	NaN	0.0452261448876312	0.000241689925142211
0.000307393147896611	9.33436098199805e-05	NaN	0.0453983995250369	0.000242610459282882
0.000307875804387322	8.88723969285702e-05	NaN	0.0454696822856232	0.000242991396572869
0.00030813978258297	6.87433616384089e-05	NaN	0.045508668800765	0.000243199741722551
0.000308221151344979	0.000113880870170983	NaN	0.0455206860221607	0.000243263962127513
0.000308684849657405	5.10637725419901e-05	NaN	0.0455891688801638	0.000243629936650997
0.000308715410436191	0.000116266471971213	NaN	0.0455936823523981	0.00024365405678702
0.000309863602847145	8.88018211653846e-05	NaN	0.0457632570424805	0.000244560269205829
0.000312296895475753	0.000109934763965493	NaN	0.046122626116584	0.000246480748716835
0.00031301667084318	5.83679485458284e-05	NaN	0.0462289285826195	0.00024704883240211
0.000314795145522362	9.08623239272786e-05	NaN	0.0464915886471361	0.000248452495957529
0.000315593491191752	6.87881396862953e-05	NaN	0.0466094950348848	0.000249082591361406
0.000315634124072929	8.5231823774134e-05	NaN	0.0466154960396381	0.000249114660917483
0.000318319670089642	7.77005280304968e-05	NaN	0.0470121200109346	0.000251234231757988
0.000319031629462982	7.97091708509076e-05	NaN	0.0471172681453092	0.000251796146658958
0.000319280410560217	7.40430874042567e-05	NaN	0.0471540102253249	0.000251992497477509
0.000320117762504212	6.14730535640632e-05	NaN	0.047277677387093	0.000252653378636948
0.000320834666974216	6.97984566215352e-05	NaN	0.0473835558548898	0.000253219196462446
0.000320948166562823	8.16345962554881e-05	NaN	0.0474003184267592	0.000253308776167954
0.000322212703578861	7.05924881434759e-05	NaN	0.0475870758638944	0.000254306813721522
0.000323206233526588	5.6033219803975e-05	NaN	0.0477338087040582	0.000255090958583818
0.000323219811630503	6.70518659038885e-05	NaN	0.0477358140322061	0.00025510167511982
0.00032510081090747	8.49843655923305e-05	NaN	0.0480136157896898	0.000256586256353473
0.000326340636721975	9.717588621573e-05	NaN	0.0481967236698859	0.00025756479056123
0.000326478548562611	7.91506898060496e-05	NaN	0.0482170916476332	0.000257673637667904
0.000327863861170737	0.000138647884712675	NaN	0.0484216862381519	0.000258766997524019
0.000328404976998298	7.32308912114438e-05	NaN	0.0485016027641355	0.000259194073924862
0.000328822394214893	6.88808933701118e-05	NaN	0.0485632504414065	0.00025952352102989
0.000329350122206557	9.73834599958909e-05	NaN	0.0486411897398272	0.000259940031065131
0.000329804113583719	0.000113577090700534	NaN	0.0487082389962642	0.00026029834437725
0.000330047879121172	5.66765423210381e-05	NaN	0.0487442403361268	0.00026049073665738
0.000330081482933694	9.72431819633274e-05	NaN	0.0487492032291188	0.000260517258511911
0.000330366849972919	0.00010007831802836	NaN	0.0487913486280959	0.000260742484835074
0.00033077839625711	0.000125436766050449	NaN	0.048852129236526	0.000261067298297245
0.000331153117523149	6.65607862499887e-05	NaN	0.0489074712177977	0.0002613630475667
0.000335222433321523	6.95178681085171e-05	NaN	0.0495084619217539	0.000264574760583832
0.000335516054144837	6.30741054266133e-05	NaN	0.0495518263090566	0.000264806501218527
0.000335723640239124	8.36743101619548e-05	NaN	0.04958248436539	0.000264970338825261
0.000336182375608885	7.13148737584288e-05	NaN	0.0496502342539776	0.000265332396337388
0.000336558711918139	9.08803300618582e-05	NaN	0.0497058147580346	0.000265629420280028
0.000338062177474053	5.93909911959036e-05	NaN	0.0499278591675432	0.000266816032511641
0.00033977179412942	8.14238187088025e-05	NaN	0.0501803497015606	0.000268165349779726
0.000339935136759149	0.000112332383684936	NaN	0.0502044735112885	0.000268294268169338
0.000340185858978357	8.95343653836886e-05	NaN	0.0502415022726843	0.000268492151022102
0.000342222103701726	8.2319020819794e-05	NaN	0.0505422319805083	0.000270099259935599
0.000344001301453599	0.000158318782240993	NaN	0.0508049988338769	0.000271503494173964
0.000346208452678916	9.57860022327622e-05	NaN	0.0511309694478994	0.000273245491275363
0.000346515669227805	8.07241283995551e-05	NaN	0.0511763417657424	0.000273487962353325
0.00034830264852064	8.85471413612549e-05	NaN	0.0514402578630588	0.000274898338187098
0.000349980292297685	9.17655219995815e-05	NaN	0.0516880263737049	0.000276222420815398
0.00035007881380162	8.76516457734247e-05	NaN	0.0517025768563042	0.000276300179047034
0.000350660292463873	8.48820786421568e-05	NaN	0.051788454504717	0.000276759111871573
0.000352069537109919	9.47647104155708e-05	NaN	0.0519965835792276	0.000277871360120089
0.000353044586827543	5.7828446063354e-05	NaN	0.0521405871034885	0.000278640919433298
0.000354024957561757	7.63068334207641e-05	NaN	0.052285376480406	0.00027941467836755
0.000357091579941337	9.62061065083628e-05	NaN	0.0527382810064543	0.000281835014243384
0.000358527615124268	0.000106095828601734	NaN	0.0529503667326285	0.00028296840696147
0.000358920806098688	0.000110445467071162	NaN	0.0530084364750837	0.000283278733471543
0.000359150840252853	0.000105643198728354	NaN	0.0530424098491697	0.000283460288239478
0.000360390374760834	7.06829638565401e-05	NaN	0.0532254747067681	0.000284438592533135
0.000360984742289966	6.46118350322873e-05	NaN	0.053313255890792	0.000284907697911193
0.000362276840419802	0.000100537347607531	NaN	0.0535040837849078	0.000285927488113486
0.000363721238707858	0.00014358011406233	NaN	0.0537174046447861	0.000287067481424509
0.000364209064544243	0.000103978818543692	NaN	0.0537894508579503	0.000287452498628821
0.000365134958561435	0.00012764305963326	NaN	0.0539261946558417	0.000288183261738481
0.000365888295493578	9.47726260833086e-05	NaN	0.0540374537754062	0.000288777833934404
0.000369789833760278	6.47756973937989e-05	NaN	0.0546136656857823	0.000291857128307843
0.000372044513185193	8.79714184773141e-05	NaN	0.0549466556631898	0.000293636637105524
0.000372373318747134	0.000108088832995871	NaN	0.0549952164277337	0.00029389614734184
0.000373492080154185	0.000174322594225478	NaN	0.0551604445000906	0.000294779131300313
0.000373818957395509	8.43876853574031e-05	NaN	0.0552087204740599	0.000295037119606939
0.000373920477102269	8.33829700805277e-05	NaN	0.0552237137562789	0.000295117244173518
0.00037572380741254	0.000100235311291538	NaN	0.0554900447085391	0.00029654052506723
0.000377679649160887	8.08649573974898e-05	NaN	0.0557788998305064	0.000298084175824523
0.00037799939819348	0.000108832849664137	NaN	0.055826123050544	0.00029833653818139
0.000378720000071627	8.52046486415464e-05	NaN	0.0559325475828306	0.000298905274192509
0.000378986073932334	0.000108566530977719	NaN	0.0559718436032532	0.000299115273348039
0.000379192296071084	9.10967609433523e-05	NaN	0.0560023002192629	0.000299278034451418
0.00037974716381822	0.000117752115584574	NaN	0.0560842477441884	0.000299715964573785
0.000380335863228457	0.000116006948338219	NaN	0.0561711918130735	0.000300180596382501
0.000380532285366181	9.90524635916892e-05	NaN	0.056200201082915	0.000300335622822934
0.000382136036987895	7.34076518044606e-05	NaN	0.056437056579934	0.000301601385966936
0.000382955221050489	0.000133002225475898	NaN	0.0565580405559466	0.00030224792809823
0.000382971421225923	8.56603139321609e-05	NaN	0.0565604331339496	0.000302260714109505
0.000387571252254611	8.68587980127987e-05	NaN	0.0572397747791053	0.000305891136993693
0.000390449238261643	0.000106522547307403	NaN	0.057664819902804	0.00030816259135674
0.000391229309029532	9.42675574700847e-05	NaN	0.0577800272997165	0.00030877826326963
0.000393417864042976	9.2536930731897e-05	NaN	0.0581032514689805	0.000310505583284804
0.000394964273771381	0.000144696916888124	NaN	0.058331638233993	0.000311726089261524
0.000396713044419083	8.51636223712241e-05	NaN	0.0585899113580196	0.000313106308870498
0.000397150977827738	0.000136377986279812	NaN	0.0586545890388273	0.000313451948408682
0.000398169976304369	7.77055653230229e-05	NaN	0.0588050832847103	0.000314256194340149
0.00040075704411276	8.13223614387301e-05	NaN	0.0591871631674176	0.000316298041118805
0.000400762534083138	7.90703316434258e-05	NaN	0.059187973971974	0.000316302374083577
0.000400992631477305	0.000183508721785023	NaN	0.0592219566867119	0.000316483978768246
0.000402531083829204	8.19167657776128e-05	NaN	0.0594491682393813	0.000317698204373646
0.000403836087045108	7.16661665043679e-05	NaN	0.059641902065172	0.000318728179934099
0.00040383898875771	0.000119837335850889	NaN	0.0596423306140362	0.00031873047011256
0.000405705928300517	0.00013958327709082	NaN	0.0599180559117667	0.000320203954680698
0.000406625693711825	0.000108900808334483	NaN	0.0600538945861061	0.00032092988078194
0.00040849096454025	7.54969043121035e-05	NaN	0.0603293734342407	0.000322402048315772
0.000408577766291502	8.30387559392817e-05	NaN	0.0603421930450906	0.000322470556714937
0.000409644608085424	0.000114367176994765	NaN	0.0604997531934049	0.000323312563048797
0.000410129685421978	8.67443300783041e-05	NaN	0.0605713934847029	0.000323695410994029
0.000410680813369259	8.8576122410169e-05	NaN	0.0606527886850069	0.000324130389476437
0.000412982760711662	0.00010261643906368	NaN	0.0609927595852493	0.000325947204542905
0.000413065701560788	9.82685006198123e-05	NaN	0.0610050089852255	0.000326012665717424
0.00041386459670719	7.31916381520901e-05	NaN	0.0611229965245189	0.00032664319479768
0.000414243897767232	9.75768841601882e-05	NaN	0.0611790148877708	0.000326942558673478
0.000416085752734954	8.59525627881034e-05	NaN	0.0614510354854245	0.000328396245209162
0.00041654724308346	7.77400874327177e-05	NaN	0.0615191922524003	0.000328760477092053
0.00042032590863457	0.000122414422209004	NaN	0.0620772572891883	0.000331742794008538
0.000421112363246831	0.000117048466674803	NaN	0.0621934075059237	0.00033236350437989
0.000421646383265054	0.000101996145190378	NaN	0.0622722760631326	0.000332784980403001
0.000421731700919989	8.98832740609204e-05	NaN	0.0622848764902834	0.00033285231747766
0.000421818698173455	0.000191196708110361	NaN	0.0622977249752918	0.000332920980181227
0.000422467008857119	0.00014673127358893	NaN	0.0623934729369144	0.000333432660266597
0.000422860097474517	0.00010594045618266	NaN	0.062451527562535	0.000333742905991836
0.000424603801975097	0.000104216215329002	NaN	0.0627090524747903	0.00033511912713383
0.000425018915371905	0.000127180516655631	NaN	0.0627703599048357	0.0003354467559471
0.0004258408841917	9.70563337188655e-05	NaN	0.0628917551575552	0.00033609549595391
0.000426073122955557	0.000124049116207579	NaN	0.0629260541271112	0.000336278790714165
0.000426818005728672	0.0001336457845723	NaN	0.0630360646658899	0.000336866690455528
0.000429982438069548	0.000136430381893606	NaN	0.0635034145875028	0.000339364222974616
0.000433164945106347	0.000156994733949917	NaN	0.0639734339319252	0.000341876020972237
0.000434185487851627	0.000107979186677102	NaN	0.0641241562486489	0.000342681485721371
0.000435677733985131	0.000121068833269881	NaN	0.0643445436794903	0.000343859243007443
0.00043651400656029	0.000127830868084103	NaN	0.0644680514305414	0.000344519272271051
0.000436616424578517	0.000126533338887533	NaN	0.0644831773831823	0.000344600105832491
0.000440588733933075	0.000116114968654721	NaN	0.0650698413619017	0.000347735256384292
0.000441576277806653	0.000125540474719827	NaN	0.065215690127909	0.000348514676726795
0.000443317635746931	7.14337670601462e-05	NaN	0.0654728684806814	0.000349889045844132
0.00044580133986415	0.000134986028158141	NaN	0.0658396827462845	0.000351849312690112
0.000447591181411951	0.000116305091672152	NaN	0.0661040215651448	0.000353261947560965
0.000448411681526213	0.000120805724772392	NaN	0.0662251999072484	0.000353909528390696
0.000449397771200047	0.000174210129912827	NaN	0.0663708339049562	0.000354687801004726
0.000452183550136873	0.000111331522490595	NaN	0.0667822611147465	0.000356886480812229
0.000452188609491719	0.000133284649635383	NaN	0.0667830083228878	0.00035689047391578
0.000453204741499323	0.000198022005199507	NaN	0.0669330792242929	0.000357692457481188
0.000454207987169834	0.000202579230087003	NaN	0.0670812469640366	0.000358484270491475
0.000458731210834029	9.88921362928763e-05	NaN	0.0677492745902628	0.000362054230906555
0.000460647786726207	0.000100268416206078	NaN	0.068032330600705	0.000363566891031463
0.000463504682769811	0.000192982582256201	NaN	0.0684542609817725	0.000365821700112998
0.000463885673814004	0.000182451791278569	NaN	0.0685105289363162	0.000366122397812423
0.000465360686524655	8.44947389941534e-05	NaN	0.0687283711905759	0.000367286553595668
0.000467424323532808	9.25259872043722e-05	NaN	0.0690331464205676	0.000368915281905475
0.000468756003220846	9.13321665662779e-05	NaN	0.0692298200515633	0.000369966311907499
0.000469314143236436	9.37881097993869e-05	NaN	0.0693122508525908	0.000370406824672389
0.0004720531939077	8.32541541462298e-05	NaN	0.0697167768398879	0.000372568624132211
0.000472151917096387	0.000125342839342355	NaN	0.069731357109166	0.000372646541544785
0.00047407936694519	8.74644131526354e-05	NaN	0.070016019076643	0.000374167783954044
0.000475351383799219	8.13945881594877e-05	NaN	0.0702038811994676	0.000375171724982301
0.000476645606451079	0.000211234422453723	NaN	0.0703950228612964	0.000376193191969012
0.000477674798735378	8.90111466209874e-05	NaN	0.070547022613744	0.000377005483374392
0.000478189522204215	0.000192332204253159	NaN	0.0706230412946331	0.000377411729569799
0.000479280041444448	0.00014592346957754	NaN	0.0707840983274378	0.000378272423363154
0.000480564750871974	8.15794997801503e-05	NaN	0.0709738349960459	0.000379286382022389
0.000482687625640536	0.000129183159323941	NaN	0.0712873589556668	0.000380961863815483
0.000483842923538161	0.000162168728084855	NaN	0.0714579830433442	0.000381873684247684
0.000486304735540951	0.000127275157686243	NaN	0.0718215640981716	0.000383816672714702
0.000486705800203263	0.000105764646732107	NaN	0.0718807966928666	0.000384133213543318
0.000491464956145419	8.04412856286246e-05	NaN	0.0725836687782769	0.000387889383832195
0.000491682988939454	0.000176884343242577	NaN	0.0726158696905108	0.000388061466508855
0.000496100492992092	0.000146179353040323	NaN	0.0732682837582419	0.000391547987581643
0.000501939153457896	8.8210468448142e-05	NaN	0.0741305861298498	0.000396156158279403
0.00050261499121547	9.47547353298416e-05	NaN	0.0742303995210239	0.000396689564146762
0.000503008787757638	8.77599185189515e-05	NaN	0.07428855869899	0.000397000368602987
0.000503066159928251	0.000125643886461016	NaN	0.0742970319030401	0.000397045649669009
0.000504624221510251	0.000143806653420473	NaN	0.0745271395111954	0.000398275351885015
0.000504634926759746	9.04023595094968e-05	NaN	0.0745287205523354	0.000398283801018049
0.000504885189623721	0.000106727184978434	NaN	0.0745656814719776	0.000398481321322371
0.000506295048993994	9.73319709272998e-05	NaN	0.0747739013345586	0.000399594054745158
0.0005089681145851	9.14245324919407e-05	NaN	0.0751686820917445	0.000401703775392119
0.000509554260571472	0.000154535099435707	NaN	0.075255249049743	0.000402166391908526
0.000510164700393128	0.000115254043343628	NaN	0.0753454039248741	0.0004026481823657
0.000510927882751752	0.000188368078892873	NaN	0.0754581170995458	0.000403250525077347
0.000511816051540243	9.0033931322669e-05	NaN	0.0755892893193415	0.000403951513500347
0.00051274647128852	0.000197649004658005	NaN	0.075726701515227	0.00040468584854968
0.000513351793493745	0.00010577774625341	NaN	0.0758161005778494	0.000405163599921297
0.000518410606524475	9.08656662103462e-05	NaN	0.0765632285368435	0.000409156274975286
0.00051874007555706	0.000182646919111731	NaN	0.0766118872882413	0.000409416308856397
0.000520043472391763	0.000103411477173787	NaN	0.0768043838697644	0.000410445016576103
0.000520219862709365	0.000209028790235913	NaN	0.0768304346723388	0.000410584232875431
0.000520623545003626	0.000245382839865212	NaN	0.0768900538609595	0.000410902839674011
0.000520762421514118	0.000140002118056727	NaN	0.0769105643091233	0.000411012448147023
0.000521311783503939	0.000220204842047776	NaN	0.0769916986974507	0.000411446032842115
0.000521750922072501	0.000147637519909778	NaN	0.0770565543664387	0.000411792623554671
0.00053308739032471	9.53499009591396e-05	NaN	0.078730819126209	0.000420739946512719
0.000534693961752745	0.000245872297270614	NaN	0.0789680910762587	0.000422007935194672
0.000535214573928824	0.000158945247793147	NaN	0.0790449794509853	0.000422418829061
0.000537568105166312	0.00013683917054119	NaN	0.0793925686929747	0.000424276356782749
0.000538903640685347	0.000158437037919881	NaN	0.0795898117853956	0.000425330430004345
0.000540384486165361	0.000100825740805319	NaN	0.079808515472473	0.000426499189311365
0.000541432480025596	0.000101504313239162	NaN	0.0799632919998278	0.000427326319888227
0.000543333222558851	0.000113878083778308	NaN	0.0802440096069007	0.000428826483512788
0.000545618955720952	0.000104138849406039	NaN	0.0805815858607869	0.000430630501514638
0.000546204825990988	0.00012354711494963	NaN	0.0806681120986144	0.000431092900421184
0.000552091808407251	0.000121238589899425	NaN	0.0815375510614404	0.000435739209284414
0.000552196193304565	0.000131280368777491	NaN	0.0815529674987558	0.000435821595204992
0.000554011608488884	0.000195624877394458	NaN	0.0818210832470926	0.000437254414104457
0.000554716018735515	0.000157963175075772	NaN	0.0819251164631282	0.000437810370847143
0.00055596627959214	0.00014484878410553	NaN	0.0821097654780597	0.000438797140926867
0.000560925530051578	0.000163400982522888	NaN	0.0828421892006834	0.000442711236084283
0.000561681723903027	0.000108537563364073	NaN	0.082953870254116	0.000443308063107922
0.000564015891386848	0.000165474547937788	NaN	0.0832985996950179	0.0004451503079637
0.000564947734943248	0.000158202156756842	NaN	0.0834362221707464	0.000445885766755055
0.000565081553192012	0.000152440307537168	NaN	0.0834559855728094	0.000445991382990465
0.000565223758309818	0.000135466622709311	NaN	0.0834769876177246	0.000446103618571809
0.000567512248206608	0.000170464132856862	NaN	0.0838149710091995	0.000447909812329597
0.000568859129923752	9.92780225575614e-05	NaN	0.0840138898032269	0.000448972840552704
0.000570634099301749	0.000139336020801364	NaN	0.0842760321757462	0.000450373737545985
0.000570711054618041	0.000207219129356119	NaN	0.0842873975823216	0.000450434474632271
0.000571267328041064	0.000122821093171923	NaN	0.0843695527094028	0.000450873514187016
0.000571970712845171	0.000170035012539634	NaN	0.0844734344796804	0.00045142866159886
0.000573094139902136	0.000190321212448406	NaN	0.0846393516141346	0.000452315327926615
0.000573613738790755	0.000136869662209429	NaN	0.0847160903385768	0.000452725422057168
0.000576287942483238	9.9621144097686e-05	NaN	0.0851110391800325	0.000454836040951694
0.00057715307565352	0.000120945735125057	NaN	0.085238809306026	0.000455518848479586
0.000581151846015696	0.000124647489620628	NaN	0.0858293812686624	0.000458674883419007
0.00058217070091983	0.00017764327309469	NaN	0.0859798543106093	0.000459479016035979
0.000583088098487543	0.000239234315331607	NaN	0.0861153432811218	0.000460203073309092
0.000586400395202388	0.000104720628413771	NaN	0.0866045310547518	0.000462817307988676
0.000587270297944402	0.000137330736688806	NaN	0.0867330055913565	0.000463503879908786
0.000588529500626456	0.000106794049146711	NaN	0.0869189752097622	0.000464497707334557
0.000588755583258325	0.000163755482916831	NaN	0.0869523649900375	0.000464676143359013
0.000590158493761724	0.000119526000564264	NaN	0.087159558585461	0.000465783392378187
0.000592613455719218	0.000102646221663268	NaN	0.0875221279677371	0.000467720974435621
0.000593184893358892	0.000142552976620751	NaN	0.087606522673735	0.000468171982369764
0.000596152992280313	0.000196278028489047	NaN	0.0880448764286554	0.000470514558472055
0.000605505149049675	0.000149404683077354	NaN	0.0894260814175216	0.000477895760898098
0.000606385029253819	0.000186487141088372	NaN	0.0895560295094443	0.000478590207543665
0.00060707031120268	0.000163740550372337	NaN	0.0896572376982322	0.00047913106725286
0.000609117469102648	0.00011300992427006	NaN	0.0899595791551362	0.000480746789403578
0.000610989682577856	0.000108397490745674	NaN	0.0902360833514688	0.000482224436430075
0.000611169653342262	0.000153822791604293	NaN	0.090262662944279	0.000482366478600871
0.000616462849448393	0.000135844867923332	NaN	0.0910444065622224	0.000486544140813085
0.000616874525131232	0.000117887822292704	NaN	0.0911052062817977	0.00048686905640581
0.000618956880032901	0.000103961894990597	NaN	0.0914127459273466	0.000488512557838347
0.000620231918553328	0.000124176792320063	NaN	0.0916010543153639	0.000489518883721675
0.000620836593909705	0.00022048912557075	NaN	0.0916903578463966	0.000489996124569504
0.000622902190785197	0.000184343773124063	NaN	0.0919954225257572	0.000491626399705742
0.000623528983017798	0.000117539449823708	NaN	0.092087992462408	0.000492121096326804
0.000624641811172557	0.000127765351659732	NaN	0.0922523442623194	0.000492999397458069
0.000624946990431595	0.000149871457975349	NaN	0.092297415695958	0.000493240260601484
0.000625024004688417	0.000160875040083704	NaN	0.0923087898080742	0.000493301044210451
0.000629619264083286	0.000139808469043509	NaN	0.0929874562757001	0.000496927858924916
0.000630820198122668	0.000214052647593881	NaN	0.0931648202918822	0.000497875697744707
0.000632379302275241	0.00013817876650639	NaN	0.0933950818764087	0.00049910622281523
0.000633731415522417	0.000111751826263531	NaN	0.0935947733066924	0.000500173380030525
0.000633928705694399	0.000135338045148199	NaN	0.0936239107747775	0.00050032909156636
0.00063420068447006	0.000119980053106935	NaN	0.0936640788829298	0.000500543751185846
0.00063618136028055	0.000223486314850937	NaN	0.0939566017067537	0.000502107002255953
0.000639267471117413	0.000160587574071427	NaN	0.0944123844517957	0.000504542719423623
0.000639326246706913	0.000109252102650177	NaN	0.0944210649243581	0.000504589108139022
0.000642369822187247	0.000159722759923938	NaN	0.0948705656907157	0.000506991254217187
0.000644044888032042	0.000171860315324624	NaN	0.0951179534709233	0.000508313302210179
0.000646396942246018	0.000122777371170838	NaN	0.0954653245740704	0.00051016966419117
0.000646781035220575	0.000178974120287721	NaN	0.0955220506477085	0.000510472810093286
0.000649505293055388	0.00019663773868361	NaN	0.0959243919051319	0.000512622934288702
0.000652651917597499	0.000153295172513302	NaN	0.0963891118215345	0.000515106411978134
0.000652674193765378	0.000158827483460233	NaN	0.0963924017530483	0.000515123993474485
0.000653243188597123	0.000189860806829764	NaN	0.0964764356844594	0.000515573073418013
0.000655255012544181	0.000181316298012358	NaN	0.096773558727027	0.000517160908200187
0.000658913686037808	0.000171533633418026	NaN	0.0973139023297219	0.000520048521221612
0.000659512416821076	0.000113212775780485	NaN	0.0974023279158587	0.000520521070304607
0.00066126077348756	0.000110535034271154	NaN	0.0976605398996275	0.000521900963178142
0.000662322367796064	0.000116552576761316	NaN	0.097817325055185	0.000522738827926603
0.000666518403702076	0.000223870836967846	NaN	0.0984370308481466	0.000526050554961556
0.000667681504839618	0.000139875585165255	NaN	0.0986088073842756	0.000526968534114131
0.000668043035470317	0.000116833649099298	NaN	0.0986622012615067	0.000527253872654993
0.000669895489103639	0.000279244245342735	NaN	0.0989357871583308	0.000528715924198136
0.000671648169311022	0.000115777713945056	NaN	0.0991946376789101	0.00053009922943225
0.000675310995083439	0.000141448794606233	NaN	0.0997355945253534	0.000532990119647343
0.000675676140204472	0.000171355693306706	NaN	0.0997895222204501	0.000533278310927484
0.000676598254730092	0.00017750030639423	NaN	0.0999257078313195	0.000534006091068335
0.000677048913333901	0.000117612131802525	NaN	0.0999922648757108	0.000534361773983971
0.000679301571870746	0.00014913287774238	NaN	0.100324956391397	0.000536139687792927
0.000679441138715594	0.000174141306815573	NaN	0.100345568794177	0.00053624984111458
0.000680012212256326	0.000205428969243107	NaN	0.100429909726629	0.000536700561681225
0.000680616424969903	0.000207161195964226	NaN	0.100519144930512	0.00053717743738664
0.000680809190140543	0.000119287745234305	NaN	0.100547614108448	0.000537329577559127
0.000681155815012639	0.000161631172845699	NaN	0.1005988065782	0.000537603151709941
0.000682457660093012	0.000150044381319097	NaN	0.100791073983954	0.000538630634707208
0.000682568942862262	0.000207522052005389	NaN	0.100807509157075	0.000538718464783621
0.000685332420561089	0.000207427031953954	NaN	0.101215642733283	0.000540899543310807
0.000686510219968404	0.000262309832164529	NaN	0.101389590033323	0.000541829123093246
0.000688227634044246	0.000161528895942252	NaN	0.101643232155056	0.000543184594481907
0.000690209361252031	0.000122556281401917	NaN	0.101935910258334	0.000544748675370248
0.000691066606177568	0.00014935003644685	NaN	0.102062515382453	0.000545425257091883
0.000696082907461846	0.000148452075523116	NaN	0.102803364849687	0.000549384379690599
0.00069654006900403	0.000194663133004105	NaN	0.102870882302243	0.00054974519505734
0.00069981392275598	0.000214110941037701	NaN	0.103354392496677	0.000552329088577085
0.000705250938006361	0.00011661460904388	NaN	0.104157376532491	0.000556620260243132
0.000711189930875638	0.000182835752221557	NaN	0.105034496835328	0.000561307618426328
0.000714731937959643	0.000144701698310345	NaN	0.105557610163905	0.00056410315232688
0.000719662159150062	0.000124375726904905	NaN	0.106285746600664	0.000567994336095268
0.00072017013679663	0.000180378851811834	NaN	0.106360769002156	0.000568395258142584
0.000720229317568923	0.000152707653748721	NaN	0.106369509315181	0.000568441966647279
0.000721975549653957	0.000199567384552121	NaN	0.106627407522793	0.000569820182691273
0.000722071699714197	0.000238072687421819	NaN	0.10664160777058	0.000569896069257179
0.000723547266117383	0.000142802500634709	NaN	0.106859531798866	0.000571060662043364
0.000724236534469599	0.000165906833495392	NaN	0.106961328733057	0.000571604668026305
0.000724414322456652	0.000273581138728638	NaN	0.106987585954741	0.000571744987435775
0.000734530422947711	0.000187128960523216	NaN	0.108481616563622	0.000579729133484875
0.000735970828069388	0.000156556624078085	NaN	0.108694347678211	0.000580865975178728
0.000736204860626852	0.000147036675486953	NaN	0.10872891157041	0.00058105068569383
0.000738358057072376	0.000129134752095474	NaN	0.109046913689601	0.00058275009891097
0.000738453185549915	0.000167616467920573	NaN	0.109060963061634	0.000582825179192153
0.000738824272038401	0.000303614134607445	NaN	0.109115768227909	0.000583118059705565
0.000741297220725838	0.000324868515946633	NaN	0.109480994041835	0.000585069837816368
0.000746620738188734	0.000251362932286848	NaN	0.110267215772231	0.000589271431200832
0.000749645974214667	0.000316493065498054	NaN	0.110714008014006	0.000591659102839373
0.000751110361336907	0.000150364258081624	NaN	0.110930280992301	0.000592814872363049
0.000757039709462911	0.000187252302258187	NaN	0.111805976879134	0.000597494618422806
0.000757649630022319	0.000169865712988022	NaN	0.111896055065231	0.000597975999051399
0.000757934099237124	0.000126413077471713	NaN	0.111938067865716	0.00059820051676409
0.000759721352596449	0.000138663270418616	NaN	0.112202024439574	0.000599611108905764
0.000760004118917152	0.000140711131696217	NaN	0.112243785742786	0.000599834282609208
0.000762048522619145	0.000192293073692625	NaN	0.112545720436594	0.000601447831005286
0.000762619323448796	0.000172316386330549	NaN	0.112630021092782	0.000601898336334324
0.000763900080323254	0.000129963289452251	NaN	0.112819174015375	0.000602909175436693
0.000765052164062408	0.000205432172969538	NaN	0.11298932340943	0.000603818459091407
0.000766370499579442	0.000194035637984736	NaN	0.113184026261326	0.000604858957188618
0.000768175016574965	0.000149951654648486	NaN	0.113450532473534	0.000606283174676946
0.000773514329306388	0.000236411969519873	NaN	0.114239086981408	0.000610497234496813
0.000773903850282956	0.000182224892323383	NaN	0.11429661470808	0.000610804664457683
0.000774476862791162	0.000140443624018879	NaN	0.11438124200374	0.000611256915358217
0.000778399603213085	0.000211399939789134	NaN	0.114960585226597	0.00061435294356296
0.000779751599988888	0.000148822116490912	NaN	0.115160259455277	0.00061542000885235
0.000780295126376749	0.000137475625835109	NaN	0.115240531993111	0.000615848987791594
0.000783869173311391	0.00018360300603675	NaN	0.115768377235713	0.000618669809187894
0.0007843672059047	0.000143235419610291	NaN	0.11584193086822	0.000619062882088063
0.000787799865650165	0.000142926729816445	NaN	0.116348894863943	0.000621772113451485
0.000790844530377081	0.00025550351241517	NaN	0.116798556499928	0.000624175119221942
0.000792432563787711	0.000237510274316492	NaN	0.117033090599415	0.000625428476745317
0.000793176195567203	0.000166359240630579	NaN	0.117142916380696	0.000626015389136868
0.000794308763801084	0.000148048354811836	NaN	0.117310183561371	0.00062690927015362
0.000796031186722613	0.000161379106772795	NaN	0.117564565431715	0.00062826869478187
0.000800277110362009	0.000142890764456047	NaN	0.118191639064009	0.000631619795779408
0.00080612630422653	0.000213453168721577	NaN	0.119055497096125	0.00063623627997532
0.000817798621304173	0.000162749316971646	NaN	0.120779362829107	0.000645448672077164
0.000817845880432111	0.0002024075517847	NaN	0.12078634245363	0.000645485971407732
0.000818597665185588	0.000302849710779041	NaN	0.120897372334136	0.000646079318542994
0.000820132360925939	0.000178528298847673	NaN	0.121124029079296	0.000647290579239804
0.000822098185535352	0.000158414942407294	NaN	0.121414358553834	0.000648842108983098
0.000825156518620448	0.000223440989383836	NaN	0.121866038847716	0.000651255902524151
0.000826050936275424	0.00014912528442237	NaN	0.121998133951963	0.000651961822870368
0.00082618172021834	0.000161823141111132	NaN	0.122017449221878	0.00065206504427364
0.000828093491977198	0.000336371507837967	NaN	0.12229979571786	0.000653573912731204
0.000828547097782066	0.000202929038510373	NaN	0.122366788029219	0.000653931921727054
0.000830835790187854	0.000239865015026382	NaN	0.122704801329284	0.000655738275317279
0.000831666154071317	0.000324979019884562	NaN	0.122827436435239	0.000656393641138348
0.000832533243250014	0.000160895313558549	NaN	0.122955495441336	0.000657077992450498
0.00083359159343566	0.000183881313999198	NaN	0.1231118014775	0.000657913296770013
0.000833733492546417	0.000242029629565693	NaN	0.123132758328612	0.000658025290834267
0.000833963091333787	0.000177579096389538	NaN	0.123166667404561	0.000658206501990961
0.000836897045624741	0.000157444023501836	NaN	0.123599978394182	0.000660522129398623
0.000838526695430649	0.000197464865240449	NaN	0.123840658752418	0.000661808332719952
0.000838932366554599	0.000175205812998483	NaN	0.12390057166798	0.000662128509204439
0.000843695700008936	0.000205807465783337	NaN	0.124604060723543	0.000665887976601005
0.000843861813242512	0.000199110850313173	NaN	0.124628593719849	0.000666019081696418
0.000844719341909016	0.00021815733543937	NaN	0.124755240749174	0.00066669588736078
0.00084526150399436	0.000264602904746951	NaN	0.124835311795427	0.000667123789522746
0.000853887802952988	0.000211313321462849	NaN	0.12610931601194	0.000673932107686608
0.000855135248185032	0.000254520250744619	NaN	0.126293549191522	0.000674916655529293
0.000856322258494318	0.000230750927396632	NaN	0.126468856834721	0.00067585350502789
0.000859304102653688	0.000259027203654237	NaN	0.126909240601371	0.000678206929576016
0.00086201639471031	0.000191450466528717	NaN	0.127309814652542	0.000680347609766241
0.000870001240356405	0.000160569760508372	NaN	0.128489083661063	0.000686649660031639
0.000871398005159219	0.000287000261965956	NaN	0.128695369607816	0.000687752058548086
0.000881584599899271	0.00020341741454092	NaN	0.130199811398092	0.000695791842274425
0.000885688359017673	0.000205405633316907	NaN	0.130805888981113	0.000699030739731518
0.000892203683580125	0.000227129756617334	NaN	0.131768126784844	0.000704172968487266
0.000896653233277767	0.00032404251466759	NaN	0.13242527362192	0.000707684781626653
0.000900578543225022	0.000161475375323901	NaN	0.13300499633365	0.000710782837831741
0.00090090895845746	0.000229213956984336	NaN	0.133053794827821	0.00071104361850258
0.000901907114159529	0.000223104289958604	NaN	0.133201210837803	0.000711831414245634
0.000905178115873533	0.000230548080537789	NaN	0.133684299818831	0.000714413056787837
0.000906264386503063	0.000156761115886641	NaN	0.133844729380795	0.0007152703973575
0.000907620892530599	0.000179266145567307	NaN	0.134045069573822	0.00071634102158108
0.000909759051238293	0.000222233474009336	NaN	0.134360850793861	0.000718028566244065
0.000909807996430393	0.000255485451335645	NaN	0.134368079430416	0.000718067196302674
0.000911841420274042	0.000171729340544752	NaN	0.134668392526757	0.000719672078831449
0.000913437763589794	0.000395312009135122	NaN	0.134904153903073	0.000720931994960377
0.00091414123689285	0.000189679816674422	NaN	0.13500804874363	0.0007214872122202
0.000916135275096264	0.000449755475083553	NaN	0.135302545037413	0.000723061009575162
0.000916886678335804	0.000193260703448007	NaN	0.135413518574125	0.000723654055607436
0.000918270632658244	0.000207839516209339	NaN	0.135617912561485	0.000724746343434029
0.000921328592106882	0.000189471862489663	NaN	0.136069537673243	0.000727159842080097
0.000922922002215408	0.000182762497921076	NaN	0.136304865849428	0.000728417443174051
0.000923599549662677	0.000177861910007209	NaN	0.136404931741592	0.000728952198414554
0.00092382261481751	0.000311319298928581	NaN	0.13643787587522	0.000729128252889466
0.000926969076534263	0.000193715726279716	NaN	0.136902571744811	0.000731611602071985
0.000931948955092352	0.000179774837337452	NaN	0.137638041998155	0.000735541977984343
0.000935584450192668	0.000155726708311918	NaN	0.138174962421501	0.000738411297428843
0.00093843645350873	0.000244697098330952	NaN	0.138596170203334	0.000740662244917585
0.000939372641571467	0.000266460678025362	NaN	0.138734434312041	0.000741401132615539
0.000948048314228779	0.000181150703319978	NaN	0.140015730450787	0.000748248419038648
0.000955546988668929	0.000206946963852774	NaN	0.141123197616388	0.000754166758021915
0.000961303561391132	0.000273320958537489	NaN	0.141973376581467	0.000758710140858063
0.000966185099855846	0.0001682218712369	NaN	0.142694323144334	0.000762562901716717
0.00096706117494886	0.000210368515272718	NaN	0.142823709265525	0.000763254345173213
0.000969096801314271	0.000276713005175674	NaN	0.14312434764901	0.000764860966046598
0.000970706701080145	0.000323709287601246	NaN	0.143362111155504	0.000766131581621484
0.000972022522007442	0.00034359321354558	NaN	0.143556442631216	0.000767170095072809
0.000972676045122915	0.00031154212995933	NaN	0.143652960409288	0.000767685889081233
0.000975522317321649	0.000376363574320128	NaN	0.144073321772075	0.000769932313280272
0.000979567691799545	0.000192408950606006	NaN	0.144670776620839	0.000773125130577263
0.000980947066495669	0.000188438362693023	NaN	0.144874494250529	0.000774213803927429
0.000985113582955387	0.000202380902131582	NaN	0.145489840364257	0.000777502232700943
0.000985358942110638	0.000226627270736039	NaN	0.145526077062906	0.000777695882745748
0.000988945718276358	0.000406952618589544	NaN	0.146055802265318	0.000780526750705755
0.000996170805105981	0.000191542158276651	NaN	0.147122863716306	0.00078622916029322
0.00100100540783835	0.000187263784956091	NaN	0.147836878416669	0.000790044877063019
0.00100189166602936	0.000188243107918188	NaN	0.147967768463237	0.000790744357543514
0.00100235737972597	0.000272031339945566	NaN	0.148036548970119	0.000791111922711867
0.00100770422007546	0.000238366685685925	NaN	0.148826215220057	0.000795331923715913
0.00100865903753768	0.000205524436695336	NaN	0.148967230674923	0.000796085514693321
0.00100984742697044	0.000168051957197971	NaN	0.149142741998518	0.000797023452666299
0.00101024833939151	0.000398227312765516	NaN	0.14920195210928	0.000797339873340075
0.0010111552778688	0.000171730195772753	NaN	0.149335896393881	0.000798055675763626
0.00102392386667283	0.000336561601955295	NaN	0.151221668733996	0.000808133301810463
0.00103654496548301	0.000254763508175733	NaN	0.153085658514747	0.000818094521182461
0.00103866272904399	0.000209251855797155	NaN	0.153398427607989	0.000819765968946148
0.00104215507288959	0.000238555303702952	NaN	0.153914206252871	0.000822522306068874
0.0010452433874832	0.000373355760965349	NaN	0.154370314466801	0.000824959762552401
0.00104527142404881	0.000388688298249296	NaN	0.154374455142086	0.000824981890449932
0.00104559883105096	0.000189229896202354	NaN	0.154422809355541	0.000825240296870801
0.0010480319810547	0.000187144238515393	NaN	0.154782157365767	0.000827160663815792
0.00104907938350393	0.000312346923674679	NaN	0.154936846548628	0.000827987327620961
0.00105308944760939	0.00017338935613373	NaN	0.155529086465336	0.000831152276158827
0.00105392067175237	0.000216234671146025	NaN	0.15565184862195	0.00083180832094257
0.00106745237134648	0.00021231887981707	NaN	0.157650323567377	0.000842488233218069
0.0010676029184937	0.000332633636706907	NaN	0.157672557633554	0.000842607052759361
0.00107401169186001	0.000179185426813047	NaN	0.158619059062239	0.000847665185837347
0.00107422546981461	0.000227144228850801	NaN	0.158650631584518	0.000847833910378539
0.00107750213766614	0.000201850276574333	NaN	0.159134557388363	0.000850420024927905
0.00107792977155638	0.000205923122519157	NaN	0.159197713949808	0.000850757535556898
0.00107856099500068	0.00033267195821322	NaN	0.159290938324673	0.000851255729516131
0.00108223438755298	0.000176409856617718	NaN	0.159833455761827	0.00085415495957653
0.00108320802263978	0.00021770492845693	NaN	0.159977250361387	0.000854923402389639
0.00108627722310685	0.000228040139698903	NaN	0.160430535641389	0.000857345773026445
0.00108777224414735	0.000252833201970211	NaN	0.160651332893759	0.000858525720411514
0.00108799083355754	0.000358772510667415	NaN	0.160683616012318	0.000858698242401334
0.00109053425796536	0.00018045061077504	NaN	0.16105925027162	0.00086070564356801
0.00110109471957127	0.000223762145124396	NaN	0.162618907858036	0.00086904050222653
0.00110818241645612	0.000204050372009649	NaN	0.163665678409278	0.000874634476614561
0.00111142871800436	0.00018609462976688	NaN	0.164145119462835	0.000877196624518882
0.00112330636717781	0.000199337109904519	NaN	0.165899310362139	0.000886571075252885
0.00112760009352285	0.000273507858739668	NaN	0.166533443898903	0.000889959904599525
0.00113175328324844	0.000325159313347484	NaN	0.167146821808604	0.000893237815229489
0.00113599433226189	0.000296393849662349	NaN	0.167773175514823	0.000896585068919691
0.00113993792035139	0.000276411942876174	NaN	0.168355597696181	0.000899697551174441
0.00114640505156139	0.000198791900945659	NaN	0.169310717901072	0.000904801743260576
0.00115094234287565	0.000215220023412641	NaN	0.16998082315643	0.000908382806590368
0.0011517413263721	0.00028322069882735	NaN	0.170098823743632	0.000909013405399053
0.00116006937973705	0.000198418790060114	NaN	0.171328780548154	0.000915586332823038
0.00116449972860431	0.000257645654221557	NaN	0.171983091645534	0.000919082991681285
0.00116726895191738	0.000231141422232245	NaN	0.172392073781825	0.000921268604939947
0.00117093546481829	0.000210683841018681	NaN	0.172933575174147	0.000924162405225154
0.00117233762815234	0.000302859301302241	NaN	0.17314065842165	0.000925269064541608
0.001174563703107	0.000201420914297016	NaN	0.173469423850554	0.000927025997220674
0.00117662169361319	0.000283326556678924	NaN	0.173773365157698	0.000928650269020843
0.00118018332725499	0.000425278757742475	NaN	0.174299377101004	0.000931461293208671
0.00118480519423564	0.000333759760185351	NaN	0.174981973200408	0.000935109107997603
0.00118579846442533	0.000253092150459607	NaN	0.175128667676936	0.000935893047843433
0.00119387857118228	0.000197498335796621	NaN	0.176322005645549	0.000942270283069212
0.00119918590253158	0.000296779773722811	NaN	0.177105836874942	0.000946459101541952
0.00120066683871551	0.000229261714558385	NaN	0.17732455395759	0.000947627932435318
0.00120139303545075	0.00021933099974069	NaN	0.177431804785247	0.000948201084194597
0.00120736627875323	0.000334205695987549	NaN	0.178313983479513	0.000952915474578942
0.00120760331208272	0.000272371646372172	NaN	0.178348990550657	0.000953102553456108
0.00120772993856235	0.000202469191796885	NaN	0.178367691812028	0.000953202493578621
0.0012124903015725	0.000398071951009874	NaN	0.1790707421673	0.000956959616547184
0.00121850605399884	0.000265153988899069	NaN	0.179959198965811	0.000961707557315908
0.00122324024177671	0.000339914996831853	NaN	0.180658383542932	0.000965444021445783
0.00124580406186394	0.000313782586609932	NaN	0.183990797834644	0.00098325254708306
0.0012556341410192	0.000478129839283094	NaN	0.185442586411681	0.00099101095039995
0.00126001876288173	0.000227113893757678	NaN	0.186090144161204	0.000994471519157169
0.00126124718282809	0.00022853708020635	NaN	0.18627156752713	0.000995441051268263
0.00128046532787735	0.000234694333276634	NaN	0.189109864454259	0.00101060899833856
0.0012829077457867	0.000389529727556552	NaN	0.189470581226117	0.00101253667998829
0.00129084355982304	0.000233921817911182	NaN	0.190642608835491	0.00101880003199138
0.00129782103853536	0.000417244373494649	NaN	0.191673101441904	0.00102430701653589
0.00130143859944263	0.000264472357062466	NaN	0.192207373193069	0.00102716218139386
0.00131296715434109	0.00054837409521651	NaN	0.193910006920286	0.00103626110899643
0.00131799823760656	0.000308583726164642	NaN	0.194653039514636	0.00104023189829436
0.00132067753246131	0.00035207143200733	NaN	0.195048740261873	0.00104234653539677
0.00133173935740584	0.000253335447597908	NaN	0.196682443393268	0.00105107709575102
0.00133331383260723	0.000228355993356652	NaN	0.196914975102998	0.00105231975244125
0.00134882428866719	0.000241354155666747	NaN	0.199205689407476	0.00106456140094229
0.00134921241690932	0.000281216806979857	NaN	0.199263011443119	0.0010648677316839
0.00134944028429984	0.00028470501862948	NaN	0.199296664811916	0.00106504757633361
0.00135722588609852	0.000344792729729338	NaN	0.200446507816725	0.00107119237311981
0.00137295569648625	0.0002281943646999	NaN	0.202769618209511	0.00108360714732452
0.00137640509349456	0.000358954333891732	NaN	0.203279054104669	0.00108632958859541
0.00138062644288003	0.000377577363930517	NaN	0.203902498404601	0.00108966129432791
0.00138861657051301	0.000337156736791873	NaN	0.205082547501627	0.00109596751341055
0.00138987210316199	0.000363316097318992	NaN	0.205267975098999	0.00109695844425905
0.00141581507459118	0.000306882838896138	NaN	0.209099450816162	0.00111743396967839
0.00142183276956247	0.00027592036279434	NaN	0.209988194505928	0.0011221834436029
0.00143639487001253	0.000350292230510153	NaN	0.212138847696165	0.00113367660115252
0.00143730107634804	0.000307746505137985	NaN	0.212272683852273	0.00113439182573404
0.00145095380833788	0.000338722662003399	NaN	0.214289033877246	0.00114516726299068
0.0014838105196114	0.00039830535861822	NaN	0.219141588710032	0.00117109946696691
0.00148425586156259	0.000244798003574696	NaN	0.219207360546728	0.00117145095370819
0.00149014633803361	0.000293352324545258	NaN	0.220077315540678	0.0011761000202578
0.00149692416401719	0.000449301221629971	NaN	0.221078321757184	0.0011814494286174
0.00150294452869619	0.00030907969528851	NaN	0.221967459732103	0.00118620100961404
0.00150330278426354	0.000424469716616221	NaN	0.222020369920883	0.00118648376330877
0.00150412706992998	0.00031418019624531	NaN	0.222142107344818	0.0011871343318892
0.00151726114509042	0.00028866009966843	NaN	0.22408185777695	0.00119750041853889
0.00152331936357249	0.000515154663698928	NaN	0.224976586318736	0.00120228187569877
0.00153310165413295	0.000293653233316901	NaN	0.22642131707548	0.00121000256180447
0.00153782809912553	0.000336665714828691	NaN	0.227119358133311	0.00121373291493168
0.00153917872526015	0.000366945255689269	NaN	0.2273188299343	0.00121479889844119
0.0015450032204331	0.000335102036586282	NaN	0.2281790402568	0.00121939588916344
0.00155574871335138	0.000514593510808077	NaN	0.229766024820308	0.00122787678403761
0.00155712881259109	0.000319430105002358	NaN	0.229969849456976	0.0012289660292364
0.00157838281873369	0.000309787898900608	NaN	0.233108819434026	0.0012457407824386
0.00158989172887127	0.000330999939178546	NaN	0.234808551858409	0.00125482420538856
0.00159135639272356	0.000313919979917781	NaN	0.235024865706259	0.00125598019332041
0.00159201230494286	0.000297445174019271	NaN	0.235121736327052	0.00125649787293131
0.00159457788044039	0.000352975063597193	NaN	0.235500642044903	0.00125852275687424
0.00159458748896201	0.000475042436876038	NaN	0.23550206111233	0.00125853034041471
0.00159614430386026	0.000382335393959516	NaN	0.235731984600362	0.00125975905868705
0.00160681902208349	0.000321075643948947	NaN	0.237308516562827	0.0012681840945361
0.00161244536041992	0.000577771646058943	NaN	0.238139461420684	0.00127262468970493
0.00162403320894638	0.00029400961662685	NaN	0.239850852128896	0.00128177041488634
0.00162439323543738	0.000269740955019481	NaN	0.239904023862279	0.00128205456628356
0.00162545917207562	0.000265779819162809	NaN	0.240061450329578	0.00128289585822192
0.00162951210417929	0.000438570434006802	NaN	0.24066002135268	0.0012860946403893
0.00163340418562984	0.000598160089755754	NaN	0.24123483660053	0.00128916647095475
0.00164366136622279	0.000305358335626137	NaN	0.242749703102251	0.00129726196466334
0.00165373966639054	0.000268122737887315	NaN	0.244238151041537	0.00130521627675246
0.00165661291440295	0.000320126578535263	NaN	0.24466249641862	0.00130748399164782
0.00168127845573469	0.000394619522108373	NaN	0.248305310539601	0.00132695130362842
0.00168410860735421	0.000293203531131095	NaN	0.248723291079465	0.00132918500463569
0.00169561985377228	0.00043286455932904	NaN	0.250423368545049	0.00133827027149657
0.00172041632501967	0.000334514383467878	NaN	0.254085519494933	0.00135784092009233
0.00172554425235219	0.000387915622989604	NaN	0.254842854834063	0.00136188814370329
0.00172615807147263	0.000281087703021677	NaN	0.254933508792436	0.00136237260127684
0.00172893962974944	0.000368752309290136	NaN	0.255344312659536	0.00136456794992161
0.00173531998056553	0.000336701801243262	NaN	0.256286616407807	0.00136960365046489
0.00174373500146539	0.000334634392070052	NaN	0.257529417307698	0.00137624521713407
0.00176184215458875	0.000442745112907599	NaN	0.26020363362448	0.00139053631231857
0.00176855603454886	0.000337474774522654	NaN	0.261195195755496	0.00139583525119153
0.00177804515861211	0.000409327105966757	NaN	0.262596629223839	0.00140332455524115
0.00178442777538782	0.0007274744272019	NaN	0.263539267627602	0.00140836204419378
0.001808444103582	0.000871506650253192	NaN	0.267086200505118	0.00142731696382669
0.00182041263987983	0.000377973546683969	NaN	0.268853814377878	0.00143676314734839
0.00182186814033028	0.000349806237459782	NaN	0.269068774897957	0.00143791190305454
0.00182270943148547	0.000334191761074611	NaN	0.269193023835122	0.00143857589323979
0.00182337356216779	0.000351806319321527	NaN	0.269291108227387	0.00143910005928319
0.00182354073990775	0.000439299277208632	NaN	0.269315798438784	0.00143923200454094
0.00182533519386829	0.000512549887439161	NaN	0.269580818457601	0.00144064827976556
0.00182590238211328	0.000330677276806221	NaN	0.269664585577186	0.00144109593385838
0.00182724855935906	0.000370567341464799	NaN	0.269863400329302	0.00144215840607828
0.00182820772711919	0.00063839569018515	NaN	0.270005058272599	0.00144291543053385
0.00183295672568962	0.000327119608346534	NaN	0.270706430232118	0.0014466635841033
0.00184162941786548	0.000317071535208479	NaN	0.271987286188142	0.00145350851817625
0.00184257434410881	0.000375412772170118	NaN	0.27212684082485	0.00145425430249599
0.00185231020441562	0.000622007768506645	NaN	0.273564714372226	0.00146193834346151
0.00185573281332373	0.000497840253503059	NaN	0.274070193975691	0.00146463964218653
0.00185825488416478	0.000397445585838796	NaN	0.274442674561316	0.00146663019002297
0.00186998368206726	0.000575191696998344	NaN	0.276174881856099	0.00147588715969056
0.00187107729385747	0.000391450056068383	NaN	0.276336395622246	0.0014767502942811
0.00187509938942071	0.000430078018161863	NaN	0.276930412445567	0.00147992473866318
0.00192745902394129	0.000330649188342593	NaN	0.284663322639628	0.00152124965129011
0.00195434940666452	0.00041278699190631	NaN	0.28863472000701	0.0015424729223608
0.00197003908148984	0.000334304027952043	NaN	0.290951902842704	0.00155485601951602
0.00197727990402241	0.000465300761288808	NaN	0.2920212882745	0.00156057084852922
0.00200685790782503	0.000330796393455187	NaN	0.296389616075517	0.00158391532818468
0.00201196259942794	0.00034804376836239	NaN	0.297143519766623	0.00158794421296186
0.00201900017752898	0.000476976427948686	NaN	0.298182888355523	0.00159349863103288
0.00203429408272272	0.000387826173152335	NaN	0.30044162061093	0.0016055693664688
0.0020532764945623	0.0004578554154303	NaN	0.303245102479648	0.00162055126078395
0.00207627305000878	0.000472743196842219	NaN	0.306641426760023	0.00163870132338871
0.00208049333100831	0.000414817579723156	NaN	0.307264713271793	0.00164203218589637
0.0021094896186257	0.000723082816429889	NaN	0.311547128345041	0.00166491754526212
0.00212920179709013	0.000480935904227798	NaN	0.314458388272788	0.0016804754088774
0.00213099868544906	0.000567404897857475	NaN	0.3147237678236	0.00168189360545218
0.00214851726179034	0.000390616611179478	NaN	0.317311058182485	0.00169572016561365
0.0021579203397929	0.000601921690594267	NaN	0.318699783646337	0.00170314155769195
0.00217657671660143	0.00037605685516507	NaN	0.321455113925524	0.00171786612841478
0.00219063847628032	0.00041613879843384	NaN	0.323531872592265	0.00172896439133218
0.00219478350235674	0.000739810716462965	NaN	0.32414404482551	0.00173223585878966
0.00219919760928885	0.000422460418612394	NaN	0.324795957177515	0.00173571969867799
0.00220504668027636	0.000450000683639341	NaN	0.325659797062845	0.00174033608589691
0.00220564829614178	0.000689041327054313	NaN	0.325748648742111	0.00174081091203484
0.00220567289881225	0.000476565144025233	NaN	0.325752282270562	0.00174083032972392
0.00221829633416731	0.000411280190121452	NaN	0.327616617131796	0.00175079339321675
0.00222316119818786	0.000418921370173526	NaN	0.328335101073075	0.00175463299374903
0.0022295899022071	0.000455469571340713	NaN	0.329284546028022	0.00175970685712293
0.00223376530442278	0.000809644615411348	NaN	0.329901204464454	0.0017630022989898
0.00223860211561374	0.000492733994081187	NaN	0.330615545328628	0.00176681975878915
0.00224428518297371	0.000600137078899253	NaN	0.3314548684048	0.00177130512741728
0.00226089892781434	0.000582074918504428	NaN	0.333908525654645	0.00178441754808707
0.00228432573446919	0.00038727614841943	NaN	0.337368393044183	0.00180290718704385
0.00230319376241294	0.000401454158758149	NaN	0.340154981738987	0.0018177988037121
0.00230912513549485	0.000432181685937188	NaN	0.341030976688052	0.00182248014796973
0.00235620882363291	0.00052809085746074	NaN	0.347984690847974	0.00185964101275154
0.00236998876440474	0.000455101323304198	NaN	0.350019828133514	0.00187051684971307
0.00238918220852368	0.000453570955768836	NaN	0.352854477019771	0.00188566530153947
0.0024153461206827	0.000618978716736416	NaN	0.356718583118316	0.00190631520473195
0.00245766372986001	0.000432168134526386	NaN	0.362968402743326	0.00193971443522294
0.00249164940561223	0.000538892101893806	NaN	0.367987692524179	0.00196653767594832
0.00252387132252839	0.000407377537262804	NaN	0.372746495599666	0.00199196886761717
0.00253280140090826	0.000406399857200022	NaN	0.374065364510159	0.00199901694410129
0.00261425165376579	0.000524245882521185	NaN	0.386094621329582	0.00206330166674184
0.00261808846232224	0.000509060335166435	NaN	0.386661273413474	0.00206632987310516
0.00262880797736987	0.000559769450139366	NaN	0.388244421346833	0.00207479026490847
0.00263660115174587	0.000462060849049301	NaN	0.389395382734011	0.00208094103836484
0.00266358358184738	0.000486780783636193	NaN	0.393380374430418	0.00210223695795272
0.00267208812085064	0.000470183120599573	NaN	0.394636396115055	0.00210894917690685
0.00268217780017234	0.00053079865548327	NaN	0.396126524623088	0.00211691247000764
0.00268477942400476	0.000504100146234471	NaN	0.396510754261954	0.00211896580515008
0.00270327364057317	0.000446016347849935	NaN	0.399242135356139	0.00213356239068326
0.00270804979310412	0.000679952033215106	NaN	0.399947517640316	0.00213733197555243
0.00271830263897829	0.000524800912648017	NaN	0.401461743954315	0.00214542404807792
0.00274256189710047	0.000505924768255388	NaN	0.405044554761714	0.00216457070048418
0.00277234316780064	0.000464975906523572	NaN	0.409442902723925	0.00218807560881492
0.00296378409868819	0.000539664004418189	NaN	0.437716505845094	0.00233917062340956
0.00300054584073502	0.000820271328944361	NaN	0.443145788391071	0.00236818487822551
0.00300094338422863	0.00063511574908888	NaN	0.443204500950505	0.00236849863996952
0.0031037633081769	0.000621781471352226	NaN	0.458389810117041	0.00244964940452927
0.00315789616996071	0.000813119693941551	NaN	0.466384605393042	0.00249237383918062
0.00322479522057688	0.00105766679840536	NaN	0.476264818561659	0.00254517400570034
0.00329513745953843	0.000643300231876311	NaN	0.486653550677911	0.00260069171329487
0.00343246866694338	0.000583743748535873	NaN	0.506935775781526	0.00270908055517361
0.00350107215460994	0.000792317201847414	NaN	0.517067714515989	0.00276322595094771
0.00353533390631082	0.000630100706645873	NaN	0.522127777509732	0.00279026708499111
0.00356274664626251	0.000752153937354983	NaN	0.526176320975678	0.00281190262721234
0.00378780775906867	0.000778372563371869	NaN	0.559415234681503	0.00298953241602873
0.00383278257494207	0.000884859389399525	NaN	0.56605749288937	0.0030250288505142
0.00389934174263474	0.0009294102969233	NaN	0.575887509295412	0.00307756076397324
0.00393392779422	0.000686173229112793	NaN	0.580995467617141	0.00310485785213929
0.003972461134539	0.00139146328756123	NaN	0.586686394661865	0.00313527034329561
0.00402341688754115	0.000710073716143592	NaN	0.594211967853017	0.00317548724052929
0.0040413537971152	0.000947798513251207	NaN	0.596861041173596	0.00318964397075995
0.00405745059006117	0.000885251682219317	NaN	0.599238350629782	0.00320234838644546
0.00413448200113068	0.00117569295485939	NaN	0.610614995813999	0.00326314553220649
0.00418031192915076	0.000992831904794964	NaN	0.617383544159089	0.00329931686511383
0.00437978363916236	0.00094819254865061	NaN	0.646843200130627	0.00345675018303574
0.00474776851865134	0.00111632802874223	NaN	0.701190295023609	0.00374718274873456
0.00482528464630064	0.000805588384514775	NaN	0.712638527220045	0.00380836245771577
0.00500080224840842	0.00175111809886354	NaN	0.738560439529046	0.00394688996345546
0.00533943738175568	0.000979232955658654	NaN	0.788572917627795	0.00421415820216773
0.00537708066122894	0.00126589729077728	NaN	0.794132393018172	0.00424386821159411
0.0055004863710005	0.00134284043012546	NaN	0.812357983777878	0.00434126633556267
0.00596302344395751	0.00113555263118634	NaN	0.880669340022809	0.00470632434831661
0.00642641758333041	0.00111565069001781	NaN	0.949107275028063	0.00507205880190324
0.00650043257839904	0.00125673845060998	NaN	0.960038430585941	0.00513047523724314
0.0066295636491962	0.00111793258830764	NaN	0.979109590705016	0.00523239211017155
0.00683885608406664	0.00117740277884498	NaN	1.0100196537327	0.0053975764485197
0.00699118665953415	0.00155608979908855	NaN	1.03251711137703	0.00551780356200594
0.0071172764223451	0.00138229870703596	NaN	1.05113910561219	0.00561732007847835
0.00741652141343932	0.00244966568958251	NaN	1.09533411696659	0.00585349959394321
0.00741753280498589	0.00132499459580869	NaN	1.09548348775723	0.00585429783609492
0.0096135600160208	0.00186916541152923	NaN	1.41981121391702	0.00758751529364877
0.0127101294332157	0.00250894097358139	NaN	1.87713856984725	0.0100314869099537
0.0134588356997987	0.00259587942309538	NaN	1.98771379395274	0.0106224043472687


==> unstructured_bounds_check_beam.dat <==
1.78829515601959e-06	6.80181796298125e-07	1.13099424901371e-05	1.13356631830796e-05	1.24490478050515e-06
7.03693016785295e-06	1.36973720890882e-06	4.45045524155387e-05	4.46057631801576e-05	4.89869246502904e-06
7.42078206457668e-06	1.47572164354977e-06	4.6932195784175e-05	4.70389274141487e-05	5.16590733704209e-06
8.17694994777631e-06	2.67602513731765e-06	5.17145244971331e-05	5.18321319391177e-05	5.69230646611817e-06
8.48084584294087e-06	1.85032100010542e-06	5.36364919563249e-05	5.37584702724237e-05	5.90386072291565e-06
8.81710129715373e-06	2.10344972052546e-06	5.57631150902863e-05	5.588992970159e-05	6.137941781074e-06
8.86358607311989e-06	1.75443558162888e-06	5.60571046708511e-05	5.61845878634263e-05	6.17030171876449e-06
9.18574237069274e-06	2.78351095355283e-06	5.80945587153469e-05	5.8226675417766e-05	6.39456778220949e-06
1.01713929264139e-05	3.18903282300058e-06	6.43282338796811e-05	6.44745269976695e-05	7.0807191060525e-06
1.03988184439523e-05	2.93809247341992e-06	6.57665700041682e-05	6.59161341380649e-05	7.23903923180988e-06
1.04552815166564e-05	3.07172196751255e-06	6.61236665958303e-05	6.62740428268524e-05	7.27834546651885e-06
1.18924718395854e-05	2.63538817216721e-06	7.5213072136629e-05	7.53841191897307e-05	8.27883193402813e-06
1.30721797147958e-05	2.60209572624615e-06	8.26740486867693e-05	8.2862063243204e-05	9.1000744277549e-06
1.30749466730296e-05	4.31259523565011e-06	8.26915481126287e-05	8.28796024656724e-05	9.10200061959252e-06
1.33842332534634e-05	3.12673381769736e-06	8.46476085682546e-05	8.48401113285648e-05	9.31730755101939e-06
1.41432792988727e-05	2.99334100936586e-06	8.94481400085193e-05	8.96515599768739e-05	9.8457102855304e-06
1.41803972148678e-05	5.33438631587917e-06	8.9682889565294e-05	8.98868433932393e-05	9.87154957213201e-06
1.43349210361825e-05	3.68700364632959e-06	9.06601642207347e-05	9.08663405340158e-05	9.97911987069769e-06
1.45810693456595e-05	3.40297432452142e-06	9.22169112794392e-05	9.24266278948148e-05	1.01504736912064e-05
1.48083689807694e-05	3.43011232161221e-06	9.36544512696747e-05	9.38674370904165e-05	1.03087061851003e-05
1.50777135550042e-05	6.03376821200956e-06	9.53579014156824e-05	9.55747611657733e-05	1.04962078662067e-05
1.53872101615129e-05	3.30720260829411e-06	9.73152901659248e-05	9.75366013440453e-05	1.07116610053017e-05
1.55658692750829e-05	3.79897978329215e-06	9.84452067196959e-05	9.86690875162522e-05	1.08360328595873e-05
1.5942243761891e-05	3.77617474397194e-06	0.000100825559753828	0.000101054853869642	1.10980424033197e-05
1.59675005967308e-05	4.40462622680302e-06	0.000100985294766563	0.0001012149521464	1.11156247103156e-05
1.60889192200293e-05	3.23575288144162e-06	0.000101753198007879	0.000101984601727585	1.12001491379963e-05
1.63739995076364e-05	5.34163400458908e-06	0.000103556167527231	0.000103791671499917	1.13986050873262e-05
1.64828390201464e-05	3.79562369098213e-06	0.00010424451509838	0.000104481584488089	1.14743726858546e-05
1.66611891581533e-05	3.51212595344304e-06	0.000105372477558702	0.000105612112122913	1.15985294497205e-05
1.67457659213376e-05	4.39677538166156e-06	0.000105907377138559	0.000106148228153505	1.16574067644934e-05
1.70593510365211e-05	4.16389535474965e-06	0.000107890623364189	0.00010813598461137	1.1875706080282e-05
1.74308500064324e-05	3.46885200393384e-06	0.000110240141546744	0.000110490845989594	1.21343215789812e-05
1.76871556841433e-05	3.97451422059822e-06	0.000111861128141182	0.00011211551897753	1.23127463554387e-05
1.78296325138652e-05	5.10910109498291e-06	0.000112762212475559	0.000113018652527763	1.24119302546038e-05
1.79518554839994e-05	6.8488355723366e-06	0.000113535202749865	0.000113793400710698	1.24970146207362e-05
1.85357546537334e-05	5.69481797402717e-06	0.000117228030529161	0.000117494626595421	1.29034905121952e-05
1.88978937538973e-05	6.42988428516067e-06	0.000119518352897087	0.000119790157537874	1.31555902259837e-05
1.91634310192432e-05	4.19212167631035e-06	0.000121197723995275	0.000121473347805646	1.33404414849711e-05
1.97247196646986e-05	4.50058045712021e-06	0.000124747553160276	0.000125031249873408	1.37311772735341e-05
1.9875967247304e-05	4.21387423363838e-06	0.000125704107482576	0.000125989979559555	1.38364668494699e-05
1.99733655166653e-05	4.08087500560909e-06	0.000126320095744585	0.000126607368681467	1.39042697346551e-05
2.02788292575125e-05	4.2949902018251e-06	0.000128251978929626	0.000128543645290634	1.41169154324146e-05
2.0292491570956e-05	4.88839001243835e-06	0.000128338385236106	0.000128630248099447	1.41264263228631e-05
2.04912675207118e-05	4.74928487670529e-06	0.000129595529255421	0.000129890251073645	1.42648023226344e-05
2.08021059703709e-05	4.95968336105659e-06	0.000131561404394955	0.000131860596940671	1.44811895731635e-05
2.08422177107152e-05	4.42845550901538e-06	0.000131815088175815	0.000132114857640701	1.45091129823059e-05
2.12290376434985e-05	5.50954963994557e-06	0.000134261502672378	0.000134566835691289	1.47783940245856e-05
2.15220858386448e-05	4.87481067936925e-06	0.000136114864642736	0.000136424412515454	1.49823967574835e-05
2.17162547625142e-05	6.82549041920086e-06	0.000137342871862317	0.000137655212427983	1.51175656197022e-05
2.17384176191916e-05	5.2881321934127e-06	0.000137483039235469	0.000137795698565086	1.51329940830264e-05
2.19971692184924e-05	5.84012421311106e-06	0.00013911949488289	0.000139435875785208	1.53131215646944e-05
2.20608034386264e-05	5.23977601032187e-06	0.000139521944874266	0.000139839241014895	1.53574199259474e-05
2.24834541990948e-05	4.58885358008299e-06	0.000142194968831313	0.000142518343873624	1.56516442604597e-05
2.26516336218192e-05	6.06473677739233e-06	0.000143258607343465	0.000143584401276906	1.5768720776955e-05
2.3007702078671e-05	9.37809773373273e-06	0.000145510536369829	0.000145841451564944	1.60165944697455e-05
2.30203187879009e-05	5.46535255513905e-06	0.000145590329828601	0.000145921426487332	1.60253774726976e-05
2.30957886202206e-05	4.92769596893132e-06	0.000146067633287375	0.000146399815413667	1.60779150835737e-05
2.32498321717081e-05	4.78547566917013e-06	0.000147041870511266	0.00014737626821527	1.61851510468359e-05
2.33407419204195e-05	6.45812579727135e-06	0.000147616822596921	0.000147952527837728	1.62484370096616e-05
2.3940964378927e-05	5.10526812515151e-06	0.000151412885827399	0.000151757223948243	1.66662762044094e-05
2.399199223111e-05	1.01466059204317e-05	0.000151735607762669	0.000152080679806945	1.6701798761694e-05
2.41400391466169e-05	5.25306962997764e-06	0.000152671919698979	0.000153019121072544	1.68048602234629e-05
2.4345235743915e-05	5.48174824104455e-06	0.000153969670636122	0.000154319823311464	1.69477058963709e-05
2.44972177257606e-05	8.66486376259326e-06	0.000154930869612938	0.000155283208214846	1.70535067174006e-05
2.46425380291137e-05	6.39309338602515e-06	0.000155849937289233	0.000156204366004111	1.71546700738743e-05
2.46516691029546e-05	4.78866248671175e-06	0.000155907686100813	0.000156262246146107	1.7161026584676e-05
2.47671723926882e-05	7.00670442231304e-06	0.000156638178245754	0.000156994399551852	1.7241433108772e-05
2.48658219914792e-05	7.57750405573234e-06	0.000157262080449619	0.000157619720613242	1.73101070951196e-05
2.49114540742508e-05	6.6577613662185e-06	0.000157550677234168	0.000157908973714946	1.73418734384973e-05
2.50944580163757e-05	5.30342572662878e-06	0.000158708072339743	0.000159069000929761	1.74692699041398e-05
2.51736110000593e-05	9.72118770805699e-06	0.00015920866962111	0.000159570736652722	1.75243715060467e-05
2.52140156745771e-05	1.05924650570249e-05	0.000159464206042818	0.000159826854206814	1.75524988385469e-05
2.53348665085367e-05	6.21385549842942e-06	0.000160228518341807	0.000160592904679271	1.76366280050427e-05
2.55476232268022e-05	6.51552324002095e-06	0.000161574082713479	0.000161941529088433	1.77847365847488e-05
2.56736460682959e-05	9.79840194730453e-06	0.000162371104997491	0.000162740363933866	1.78724661954343e-05
2.57883237532203e-05	6.94899769845755e-06	0.000163096375664937	0.000163467283987607	1.79522979825412e-05
2.61618408928306e-05	7.10485564484859e-06	0.000165458657614789	0.000165834938160061	1.82123184110125e-05
2.62796837989187e-05	9.58451823179024e-06	0.000166203946492993	0.000166581921949305	1.82943536369336e-05
2.63093122386105e-05	9.02393640727881e-06	0.000166391329402273	0.00016676973099853	1.83149791953528e-05
2.65807210455896e-05	5.83677098773196e-06	0.000168107834637954	0.000168490139853009	1.85039178725852e-05
2.66868432635127e-05	6.82074862043687e-06	0.000168778996877362	0.000169162828427134	1.85777938521547e-05
2.67591670408024e-05	5.7097794981663e-06	0.000169236403340194	0.000169621275108446	1.86281413665396e-05
2.69704707976111e-05	1.15115695548359e-05	0.000170572778562938	0.000170960689471025	1.87752384808523e-05
2.69882794452255e-05	7.32516584069924e-06	0.000170685408057945	0.000171073575104263	1.87876358026674e-05
2.71792627192098e-05	5.85403541897325e-06	0.000171893267866808	0.000172284181787505	1.89205870048105e-05
2.72580827487296e-05	9.39361809564809e-06	0.000172391759403811	0.00017278380697729	1.89754568238214e-05
2.75694595198291e-05	5.94531174611236e-06	0.000174361039118094	0.000174757565161635	1.91922188217361e-05
2.76213042300587e-05	5.86124271071107e-06	0.000174688927212596	0.000175086198928275	1.92283100270338e-05
2.76705990099379e-05	6.10397317554725e-06	0.000175000688458284	0.000175398669170961	1.92626261224048e-05
2.76990712743577e-05	7.17032844639978e-06	0.000175180759221249	0.000175579149444833	1.92824468203297e-05
2.81969225326863e-05	1.03823450441556e-05	0.000178329383250893	0.000178734933969937	1.96290212710782e-05
2.83151357798451e-05	7.27265169519553e-06	0.00017907701432423	0.000179484265280856	1.97113143064375e-05
2.84628661373938e-05	6.19465681309556e-06	0.000180011324212785	0.00018042069994571	1.9814155399374e-05
2.8517146688211e-05	6.29453470305289e-06	0.000180354617603704	0.000180764774042978	1.98519422920876e-05
2.8687153943036e-05	6.42816783705374e-06	0.000181429816106873	0.000181842417726622	1.99702912366339e-05
2.88671889232794e-05	7.44438186390502e-06	0.00018256843422923	0.000182983625256231	2.00956208875077e-05
2.88986632498231e-05	1.22118493359939e-05	0.000182767491315487	0.000183183135031456	2.01175314426224e-05
2.92719401873979e-05	5.61096982131835e-06	0.000185128254125057	0.00018554926660885	2.03773846567157e-05
2.9332699405961e-05	6.25671595896293e-06	0.000185512521378358	0.000185934407749886	2.04196816127827e-05
2.95906208034282e-05	1.22011549587465e-05	0.000187143726474737	0.000187569322478339	2.05992311572864e-05
3.00553684946459e-05	6.4151715827118e-06	0.000190082989404798	0.00019051526978185	2.09227608724893e-05
3.00953778047859e-05	6.36618472768206e-06	0.000190336025373291	0.000190768881196279	2.09506129758126e-05
3.01448826955081e-05	1.22016099357965e-05	0.000190649115449704	0.000191082683291673	2.09850753378623e-05
3.029941667475e-05	7.61760232606963e-06	0.000191626454348216	0.00019206224482162	2.1092652707773e-05
3.06074299148339e-05	7.20706582764993e-06	0.000193574461655524	0.000194014682221994	2.13070732153434e-05
3.09741029502095e-05	7.10452835531172e-06	0.000195893458566533	0.000196338952918218	2.15623291853016e-05
3.11264292965799e-05	6.4272836003343e-06	0.000196856835451709	0.000197304520682885	2.16683697324423e-05
3.12828572425337e-05	1.15175296342536e-05	0.000197846152604772	0.000198296087707929	2.1777265569389e-05
3.12929493439961e-05	1.31037849484589e-05	0.000197909979365561	0.000198360059621402	2.17842910904914e-05
3.23022289313301e-05	1.18092088340936e-05	0.000204293094619658	0.000204757691142723	2.24868915414902e-05
3.23141563853099e-05	6.67398297336923e-06	0.000204368528933793	0.000204833297007052	2.24951947259107e-05
3.24119845124082e-05	1.2765954386078e-05	0.000204987235799757	0.000205453410915478	2.25632968524991e-05
3.29425174585096e-05	6.89455380313963e-06	0.000208342552783831	0.000208816358449216	2.29326223514771e-05
3.30770976626842e-05	6.91924961405438e-06	0.000209193695484969	0.000209669436790618	2.30263090893595e-05
3.31420640765597e-05	9.83584766664015e-06	0.000209604570838654	0.00021008124654329	2.30715348447018e-05
3.32294913701621e-05	7.18549825000797e-06	0.000210157498390564	0.000210635431544546	2.31323965292989e-05
3.3252451969841e-05	1.06383162361887e-05	0.000210302711031237	0.000210780974422949	2.3148380333878e-05
3.34409771843897e-05	8.60165813325054e-06	0.000211495025022196	0.000211975999934509	2.32796203811641e-05
3.36581933746013e-05	1.18196854460923e-05	0.000212868792999451	0.000213352892088951	2.34308333801409e-05
3.37474599917327e-05	7.27902905953324e-06	0.000213433353219081	0.00021391873621255	2.34929754924384e-05
3.39522633624046e-05	8.82621752148175e-06	0.000214728617223061	0.000215216945862608	2.3635547424345e-05
3.4009730102705e-05	6.59723431108351e-06	0.000215092061437348	0.000215581216609572	2.36755523527704e-05
3.41724140857093e-05	1.3582320486416e-05	0.00021612094444117	0.000216612439464709	2.37888032708149e-05
3.41753662689646e-05	7.75660126101611e-06	0.000216139615309189	0.000216631152793392	2.37908584053015e-05
3.43499141798054e-05	6.98884015751241e-06	0.000217243530860679	0.000217737578832707	2.39123682846419e-05
3.44192797007757e-05	7.6652190475856e-06	0.000217682228046841	0.000218177273689337	2.3960656436834e-05
3.45210170317291e-05	7.53512190917374e-06	0.000218325658387917	0.000218822167298175	2.40314799187594e-05
3.46411345384574e-05	1.039839021883e-05	0.000219085332812233	0.000219583569348659	2.41150985864302e-05
3.46461849003758e-05	1.19024976033371e-05	0.000219117273458417	0.000219615582633192	2.41186143481736e-05
3.51519263076359e-05	1.27916235393016e-05	0.000222315798160415	0.000222821381313091	2.44706814515699e-05
3.57031321865024e-05	7.34634835050275e-06	0.000225801859602354	0.000226315370639367	2.48543982174145e-05
3.57636477013541e-05	8.94596437472246e-06	0.000226184585569278	0.000226698966988885	2.48965255214449e-05
3.5804719198796e-05	7.4337833214698e-06	0.000226444339264013	0.000226959311406785	2.49251170564249e-05
3.60694762439232e-05	7.83684665002928e-06	0.000228118775916244	0.000228637556006848	2.51094251724771e-05
3.65226287377881e-05	1.02675179335937e-05	0.000230984705865013	0.000231510003557653	2.54248830005718e-05
3.66042242945232e-05	1.04345529595851e-05	0.000231500751021775	0.000232027222287051	2.54816849766358e-05
3.6867715668731e-05	1.24904922771848e-05	0.000233167183030443	0.000233697444039659	2.56651120078331e-05
3.71212078504818e-05	7.59424335455835e-06	0.000234770375874561	0.000235304282811323	2.58415781956545e-05
3.71315856825886e-05	1.01930269846973e-05	0.000234836009718004	0.000235370065917057	2.58488026254459e-05
3.72442558128317e-05	1.15631477025053e-05	0.000235548583752059	0.000236084260463148	2.59272368723249e-05
3.74584740999141e-05	8.5583001944002e-06	0.000236903391709281	0.000237442149479314	2.60763629093568e-05
3.78452022467344e-05	1.13553172874239e-05	0.000239349225712204	0.000239893545716124	2.63455800557053e-05
3.79238758791516e-05	1.60839714155751e-05	0.000239846791371392	0.000240392242922493	2.64003479617561e-05
3.81886172254261e-05	8.38716089078217e-06	0.000241521128737373	0.000242070388010512	2.65846451492002e-05
3.8430284202586e-05	1.2200843561834e-05	0.00024304953393617	0.000243602269057294	2.67528793325474e-05
3.85099556122367e-05	1.57309838808096e-05	0.000243553409964814	0.000244107290983949	2.68083418317942e-05
3.86875876018073e-05	8.89545303638104e-06	0.000244676830547646	0.000245233266412298	2.69319986634099e-05
3.87024046471321e-05	8.01176008651555e-06	0.000244770539871822	0.000245327188847084	2.69423134095499e-05
3.9464330824177e-05	1.43153331905026e-05	0.000249589286494884	0.00025015689410255	2.74727211204931e-05
3.95582951448682e-05	8.7562242332257e-06	0.00025018355699859	0.00025075251607636	2.75381334947489e-05
3.97786495931022e-05	8.29594132880543e-06	0.000251577172660178	0.000252149301052076	2.76915311624039e-05
3.99531182289185e-05	8.49177249548483e-06	0.000252680586842548	0.000253255224582075	2.78129858551848e-05
4.02129560274315e-05	9.04539512454966e-06	0.000254323912077789	0.000254902287012604	2.79938694841741e-05
4.06256010206622e-05	1.30112132564803e-05	0.000256933655288563	0.000257517965214102	2.82811283983389e-05
4.07101754576699e-05	9.76543774912496e-06	0.000257468540156687	0.000258054066499504	2.8340004093766e-05
4.1046860355682e-05	1.02324958274394e-05	0.000259597879276684	0.00026018824809131	2.85743841051685e-05
4.12524042436599e-05	9.75685563787879e-06	0.000260897826628442	0.000261491151739858	2.87174715412028e-05
4.12825630651793e-05	1.34957122469538e-05	0.000261088563898968	0.000261682322778706	2.87384663199212e-05
4.129513099474e-05	1.4261331461606e-05	0.000261168048854275	0.000261761988496039	2.87472153653674e-05
4.14334749742153e-05	1.0163518390672e-05	0.000262042995278223	0.000262638924693882	2.88435222198725e-05
4.21345848681221e-05	1.51892627760472e-05	0.000266477113747235	0.000267083127086814	2.93315932497839e-05
4.21836438457557e-05	8.9511270446186e-06	0.000266787383678791	0.000267394102623871	2.9365745193649e-05
4.24377653249442e-05	1.2195515327897e-05	0.000268394556468728	0.000269004930392414	2.95426494609373e-05
4.26637336453949e-05	9.00090965782112e-06	0.000269823676656348	0.000270437300637367	2.9699955172707e-05
4.26836398541125e-05	8.38738552814516e-06	0.000269949572023807	0.00027056348231186	2.97138126918703e-05
4.29355571683467e-05	8.90250002400184e-06	0.000271542804732998	0.000272160338297592	2.98891825505463e-05
4.32676123045302e-05	1.23541043972368e-05	0.000273642863261451	0.000274265172708912	3.0120339596985e-05
4.33877479035067e-05	1.01877860973471e-05	0.000274402652108873	0.00027502668944272	3.02039708594035e-05
4.34548197839032e-05	1.25875423322043e-05	0.00027482684333225	0.000275451845347589	3.0250662315376e-05
4.42869556578119e-05	1.85760498693269e-05	0.000280089626070439	0.000280726596530264	3.08299458435853e-05
4.47148947393773e-05	1.00109400973315e-05	0.000282796095629166	0.000283439221051542	3.11278515928753e-05
4.47341918030925e-05	9.49695974269364e-06	0.000282918138503416	0.000283561541471615	3.11412850614993e-05
4.57418305278867e-05	9.82624868024153e-06	0.000289290876241868	0.000289948771877091	3.18427432415407e-05
4.58090309000396e-05	9.69489052039644e-06	0.000289715880102001	0.000290374742266788	3.18895241458357e-05
4.60020390360984e-05	1.13318735734233e-05	0.000290936546003604	0.000291598184165958	3.20238849365851e-05
4.60984096181406e-05	9.55678176994529e-06	0.000291546034731999	0.000292209058973235	3.20909724069506e-05
4.61284857847865e-05	1.16460117236186e-05	0.000291736249257797	0.000292399706078546	3.21119096462597e-05
4.61539259083419e-05	1.24804138394046e-05	0.000291897143466667	0.000292560966187644	3.21296195479636e-05
4.62577587911168e-05	1.00082886412465e-05	0.00029255382697264	0.000293219143101283	3.22019018284949e-05
4.71226419835586e-05	1.89953483352882e-05	0.000298023717742224	0.000298701473313511	3.28039820931677e-05
4.76062333357666e-05	2.03454806426965e-05	0.000301082156034017	0.000301766867003376	3.31406296449704e-05
4.79285043062358e-05	1.21240837068354e-05	0.000303120335318896	0.000303809681447416	3.3364975536869e-05
4.80400919209189e-05	1.34271028552982e-05	0.000303826063062121	0.000304517014133071	3.34426562007664e-05
4.8073034805262e-05	1.16856334867509e-05	0.00030403440793524	0.000304725832817132	3.34655890785212e-05
4.81332322034905e-05	9.3903746224736e-06	0.000304415121996746	0.000305107412685824	3.35074949286692e-05
4.85234091400106e-05	1.23355299266404e-05	0.000306882767618983	0.000307580670145203	3.37791129173897e-05
4.85834722390272e-05	1.04104101400679e-05	0.000307262632314903	0.00030796139871671	3.382092527641e-05
4.85849476975223e-05	1.03436494777433e-05	0.000307271963744712	0.000307970751367745	3.38219524029041e-05
4.86432339598559e-05	1.11389906247291e-05	0.000307640590966421	0.000308340216909152	3.38625278338516e-05
4.88558067797875e-05	1.04699342767791e-05	0.000308984992286471	0.00030968767562172	3.40105083944697e-05
4.93856601790795e-05	1.2969032399751e-05	0.000312336011526234	0.00031304631563736	3.43793608333555e-05
5.00034597382896e-05	1.17347455174223e-05	0.000316243239850137	0.000316962429649238	3.48094361607228e-05
5.022461353084e-05	1.86499988646073e-05	0.000317641910906647	0.000318364281516685	3.49633902843731e-05
5.07147640359151e-05	1.0557018873227e-05	0.000320741832083109	0.000321471252430208	3.5304603928486e-05
5.11878304207875e-05	1.18153564381811e-05	0.00032373370598542	0.000324469930352082	3.56339246236976e-05
5.17225431654427e-05	1.61305020857062e-05	0.000327115457801074	0.00032785937283461	3.60061598499563e-05
5.17506124534845e-05	1.2586544722908e-05	0.000327292979969282	0.000328037298717796	3.60257000196822e-05
5.20780976456747e-05	1.09009261724938e-05	0.000329364136219733	0.000330113165122521	3.6253675742778e-05
5.21992955407862e-05	1.10177653985517e-05	0.000330130643481704	0.000330881415549671	3.63380465126163e-05
5.23633352477966e-05	1.43128738254214e-05	0.000331168100663279	0.000331921232081669	3.64522412051213e-05
5.25130652872159e-05	1.37495153325047e-05	0.000332115057394206	0.000332870342349922	3.65564743577029e-05
5.30339149944397e-05	1.22110346987835e-05	0.000335409133439135	0.000336171909672419	3.69190589614049e-05
5.32226290695811e-05	1.82385119568634e-05	0.00033660264186516	0.000337368132335389	3.70504304822086e-05
5.32895265249111e-05	1.21007843937563e-05	0.000337025729949904	0.000337792182592906	3.70970005138187e-05
5.3309565873451e-05	1.0894961338509e-05	0.000337152467350474	0.000337919208215433	3.71109507170116e-05
5.33672207187592e-05	1.47263406675276e-05	0.000337517101221185	0.000338284671324298	3.71510865929614e-05
5.3428565719116e-05	1.21469210434433e-05	0.000337905073208784	0.000338673525624814	3.71937913354907e-05
5.3882007138004e-05	1.22011131966647e-05	0.000340772830442821	0.000341547804616439	3.75094502960111e-05
5.39317085505819e-05	1.97014661679803e-05	0.000341087163407401	0.000341862852426534	3.75440494648942e-05
5.41664303933299e-05	1.23243286313998e-05	0.000342571644609356	0.000343350709585989	3.77074488585248e-05
5.43691247125166e-05	1.2266461008555e-05	0.0003438535700708	0.000344635550359443	3.78485525941622e-05
5.47206705932893e-05	1.29976950572208e-05	0.000346076896394086	0.000346863932897093	3.80932779383358e-05
5.4817930251046e-05	1.44240742647723e-05	0.000346692008017096	0.000347480443386383	3.81609843303618e-05
5.49743554754287e-05	1.24677778770525e-05	0.00034768130795778	0.000348471993159904	3.82698782727125e-05
5.60104450574417e-05	1.1746338342575e-05	0.000354233981070913	0.000355039568143073	3.8991142248258e-05
5.60910993022342e-05	1.15514552837107e-05	0.000354744072968841	0.000355550820074934	3.90472889389048e-05
5.62301123769525e-05	2.22949547179564e-05	0.000355623251036929	0.00035643199754038	3.9144061577743e-05
5.62550441981921e-05	1.1605386226229e-05	0.000355780930524817	0.000356590035617686	3.91614176295912e-05
5.63673840113285e-05	1.21108853114479e-05	0.000356491415492385	0.000357302136346404	3.92396219293366e-05
5.66723553114024e-05	1.60239857419574e-05	0.000358420184271615	0.000359235291467083	3.94519248191034e-05
5.69721962330032e-05	2.31600294812801e-05	0.000360316506345787	0.000361135926093492	3.96606562443581e-05
5.70388992643951e-05	1.73897401964538e-05	0.000360738364810493	0.000361558743934609	3.97070909295801e-05
5.74156938679222e-05	1.33363540456854e-05	0.000363121374842221	0.000363947173328051	3.9969392933598e-05
5.75373213213726e-05	1.22257111839489e-05	0.000363890598814626	0.000364718146643886	4.00540627364163e-05
5.76221633427098e-05	1.74485859413848e-05	0.000364427176000355	0.000365255944095505	4.01131247081467e-05
5.76889062119912e-05	1.25874911074865e-05	0.000364849286416893	0.000365679014461434	4.01595871261392e-05
5.77681554426608e-05	1.73931372304309e-05	0.000365350492405314	0.000366181360275751	4.02147557294763e-05
5.79238805886785e-05	1.16422866495297e-05	0.000366335364751358	0.000367168472385544	4.03231623188861e-05
5.83544566527438e-05	1.11518221730116e-05	0.00036905851171388	0.000369897812237811	4.06229037786343e-05
5.86374382862071e-05	1.21703202298354e-05	0.000370848208447924	0.000371691579040311	4.0819898769706e-05
5.89418092654009e-05	1.13930773180291e-05	0.000372773180541463	0.000373620928841002	4.10317837517628e-05
5.89438465576009e-05	1.20639557431492e-05	0.000372786065247626	0.000373633842849133	4.10332019934834e-05
5.91297872018494e-05	1.23165846870993e-05	0.00037396203331193	0.000374812485260678	4.1162642816569e-05
5.92139777025585e-05	1.55372452527259e-05	0.000374494490002891	0.000375346152846838	4.12212512383684e-05
5.93819378893258e-05	1.30283847311879e-05	0.000375556741973197	0.000376410820555047	4.13381751358231e-05
5.94352441791667e-05	1.3112590487013e-05	0.000375893873721519	0.000376748718997115	4.1375283805961e-05
5.96183550518696e-05	2.17939130069724e-05	0.000377051945101748	0.000377909424024544	4.15027547103154e-05
5.99993022806659e-05	1.28320442969416e-05	0.000379461218109596	0.000380324176120487	4.17679475251884e-05
6.00986741737081e-05	1.3109996312877e-05	0.000380089688410855	0.000380954075667885	4.18371243298561e-05
6.01896543927805e-05	1.48423365530311e-05	0.000380665086181176	0.000381530781988571	4.1900459349958e-05
6.06820227844111e-05	1.54442763226131e-05	0.000383779034219651	0.000384651811663528	4.22432169548463e-05
6.0746022264176e-05	1.81894905417289e-05	0.000384183794268966	0.000385057492204609	4.22877695881412e-05
6.11584822277608e-05	1.43644975586162e-05	0.000386792367273218	0.000387671997538342	4.25748996956658e-05
6.12873518006494e-05	1.719068666263e-05	0.000387607393502637	0.000388488877273153	4.26646110315215e-05
6.14106327346678e-05	2.11682061335177e-05	0.000388387074792488	0.000389270331688116	4.27504318892183e-05
6.15301873329991e-05	1.69680138065723e-05	0.000389143189143638	0.000390028165569235	4.28336586935257e-05
6.15415070096135e-05	1.75725078175255e-05	0.000389214779614083	0.000390099918848334	4.28415387794744e-05
6.16757742670502e-05	1.53457603070934e-05	0.000390063943106366	0.00039095101347983	4.29350076624413e-05
6.20120426595848e-05	1.3571275436934e-05	0.000392190648067801	0.000393082554922559	4.31690977274901e-05
6.23015008383045e-05	1.27429403711234e-05	0.000394021305240696	0.000394917375314769	4.33706013043642e-05
6.26325294933296e-05	1.33144062826363e-05	0.000396114871863811	0.000397015703057077	4.36010437756407e-05
6.26800585203637e-05	1.90668724197994e-05	0.000396415465734212	0.000397316980528005	4.3634130658848e-05
6.28415235857836e-05	1.24267169368979e-05	0.000397436639782533	0.000398340476896193	4.374653303893e-05
6.29971046264562e-05	1.85940255681312e-05	0.000398420600744816	0.000399326675549587	4.38548393107652e-05
6.31492472707227e-05	1.59425704812546e-05	0.000399382815819413	0.000400291078861525	4.39607519754215e-05
6.33587219177835e-05	1.73210670781387e-05	0.000400707622970752	0.000401618898844978	4.41065757722611e-05
6.33708669673845e-05	1.40865633504501e-05	0.000400784433452548	0.000401695884006603	4.41150304338179e-05
6.35755191143194e-05	1.34520969994523e-05	0.000402078741053016	0.000402993135078127	4.42574970927485e-05
6.36804940069234e-05	1.50227962799041e-05	0.000402742647116992	0.000403658550975069	4.43305743726348e-05
6.37652030099769e-05	1.35204869050131e-05	0.000403278383038273	0.000404195505249064	4.43895437449435e-05
6.39784031852504e-05	1.38365344837771e-05	0.000404626752021499	0.000405546940647935	4.45379610330567e-05
6.40732447527927e-05	1.72485059186274e-05	0.000405226570609033	0.000406148123322839	4.46039840944214e-05
6.44021209917491e-05	1.9507028996246e-05	0.000407306524433462	0.00040823280730869	4.48329281815835e-05
6.44098378246473e-05	1.53671102591534e-05	0.000407355328981184	0.000408281722846082	4.48383001819118e-05
6.4674650764022e-05	1.40586507021498e-05	0.000409030119132514	0.000409960321749159	4.50226472082165e-05
6.49915561130432e-05	1.42786012682004e-05	0.00041103436393527	0.000411969124538413	4.52432578734281e-05
6.50002128963254e-05	1.29547572006438e-05	0.000411089113130749	0.000412023998242681	4.52492842113374e-05
6.50538580430863e-05	1.37604570053272e-05	0.000411428387954985	0.000412364044634376	4.52866287735193e-05
6.55212195469875e-05	2.29108415192738e-05	0.000414384181753025	0.000415326560399812	4.56119780697315e-05
6.56366910361623e-05	1.4059385144937e-05	0.000415114472777648	0.000416058512227858	4.5692362456169e-05
6.58800993406401e-05	2.53534175007923e-05	0.000416653890874263	0.000417601431217621	4.58618088480798e-05
6.67122712118488e-05	2.20755203429689e-05	0.000421916901274754	0.000422876410580341	4.64411174354695e-05
6.71887442084836e-05	1.42922666482823e-05	0.000424930320045086	0.000425896682366855	4.67728096112805e-05
6.72892072902536e-05	1.43157132804257e-05	0.000425565691489993	0.000426533498752251	4.68427460366735e-05
6.73585523557046e-05	1.60571383820363e-05	0.000426004259306713	0.000426973063945231	4.68910199489491e-05
6.73642174476808e-05	1.34007247567584e-05	0.000426040087768383	0.000427008973886791	4.68949636492154e-05
6.73859916339845e-05	2.74933496302287e-05	0.000426177797024059	0.00042714699631625	4.69101215433303e-05
6.74801244933029e-05	1.42850999306849e-05	0.000426773133438039	0.000427743686624392	4.69756512441594e-05
6.78740789757136e-05	1.47661634372479e-05	0.00042926466987418	0.000430240889229364	4.72498989357687e-05
6.82550094343246e-05	1.51737568570221e-05	0.000431673836820212	0.000432655535022289	4.75150800762357e-05
6.86157008085733e-05	2.26927535135264e-05	0.00043395500315101	0.000434941889105261	4.77661719693036e-05
6.89407629304278e-05	1.46564540587521e-05	0.000436010834869572	0.000437002396127559	4.79924608948737e-05
6.90672614034981e-05	1.71587966059133e-05	0.000436810865250855	0.000437804245911178	4.80805216119884e-05
6.95466133570676e-05	1.4160150678032e-05	0.000439842491774673	0.000440842766858642	4.84142179464746e-05
6.99687078905098e-05	1.53491806627784e-05	0.000442511997914398	0.000443518343899945	4.87080550687967e-05
7.00416829794511e-05	1.49291302713672e-05	0.000442973523550342	0.000443980919122055	4.87588559876355e-05
7.04520232517459e-05	1.46991224724042e-05	0.000445568690721388	0.000446581988135484	4.90445104920914e-05
7.05669349364011e-05	2.45106037721526e-05	0.000446295441303091	0.000447310391469053	4.91245051759004e-05
7.06381258385065e-05	1.7017809181921e-05	0.000446745682979317	0.000447761657069841	4.9174064049927e-05
7.0648315859316e-05	1.50867237969297e-05	0.000446810129023887	0.00044782624967545	4.91811577366579e-05
7.07544844971381e-05	3.04065543898349e-05	0.000447481584842565	0.000448499232496494	4.92550660310016e-05
7.08749061555248e-05	1.63333188627353e-05	0.000448243182851896	0.000449262562506545	4.93388964309763e-05
7.09068757917892e-05	1.4999399865093e-05	0.000448445372488414	0.000449465211955972	4.93611517912744e-05
7.11426271923748e-05	1.57625871016612e-05	0.00044993636505394	0.000450959595286924	4.95252679018683e-05
7.11434188157507e-05	1.54043890372196e-05	0.000449941371618335	0.00045096461323708	4.95258189830037e-05
7.14627411450137e-05	1.52348198267266e-05	0.000451960902436625	0.000452988736804812	4.97481122061796e-05
7.19173417161462e-05	1.83561719904971e-05	0.000454835990644623	0.000455870363442254	5.00645780995856e-05
7.26193032176823e-05	1.61392079050963e-05	0.000459275495044073	0.000460319964014127	5.05532419681038e-05
7.26253197796404e-05	1.57823231313636e-05	0.000459313546352049	0.000460358101857115	5.0557430340878e-05
7.27568361927985e-05	1.43916839211178e-05	0.000460145312330009	0.000461191759409443	5.06489842495851e-05
7.2991311939137e-05	2.69959301259683e-05	0.000461628237113143	0.000462678056610522	5.08122123255247e-05
7.32916980629877e-05	1.51119527621552e-05	0.000463528007279243	0.000464582147170394	5.10213232881756e-05
7.36172792441548e-05	1.88700805222742e-05	0.00046558712175063	0.000466645944411043	5.1247973551983e-05
7.37838042303213e-05	1.63410453655627e-05	0.000466640296899248	0.00046770151465536	5.13638983480965e-05
7.37847922521923e-05	1.6082037642476e-05	0.000466646545571623	0.000467707777538257	5.13645861501891e-05
7.39064658437711e-05	1.58374573031196e-05	0.000467416061341261	0.000468479043314921	5.14492880716296e-05
7.3927316329206e-05	1.57778177739588e-05	0.000467547928718057	0.000468611210580095	5.146380294011e-05
7.41228815035705e-05	1.63653317492856e-05	0.000468784766422219	0.000469850861059197	5.15999437889219e-05
7.4352240879859e-05	1.86974832302964e-05	0.000470235333095547	0.000471304726562738	5.17596101521808e-05
7.47539909434049e-05	1.7613044115364e-05	0.000472776172116901	0.000473851343875215	5.20392846639598e-05
7.50160354016418e-05	1.6132890087964e-05	0.000474433453210877	0.000475512393902426	5.22217044382717e-05
7.50596088925103e-05	2.02987474980176e-05	0.000474709030580842	0.000475788597981228	5.22520377123416e-05
7.51673094686172e-05	1.67751896081445e-05	0.000475390175031647	0.000476471291467962	5.23270124510515e-05
7.53919998543136e-05	1.71259037099984e-05	0.000476811213013973	0.00047789556112734	5.24834285406133e-05
7.58587355920584e-05	1.60323736894815e-05	0.000479763049199524	0.000480854110280018	5.28083422156268e-05
7.63117615784875e-05	3.03440535193127e-05	0.000482628179061227	0.000483725755924227	5.31237119767651e-05
7.64572240808747e-05	2.19106894849662e-05	0.000483548146064958	0.000484647815086149	5.32249743237532e-05
7.66229220157164e-05	1.63909417646265e-05	0.000484596090587699	0.000485698142809274	5.33403233758993e-05
7.66323414341482e-05	1.63367027186982e-05	0.000484655663013647	0.00048575785071284	5.33468806150641e-05
7.73080583400082e-05	1.63584265457264e-05	0.00048892918537888	0.000490041091779706	5.38172745562106e-05
7.74546172388041e-05	1.6406129817483e-05	0.000489856086461859	0.000490970100790127	5.3919300149202e-05
7.74664202045019e-05	1.94007803284681e-05	0.00048993073345892	0.000491044917546892	5.39275166722809e-05
7.74667458141458e-05	1.7796396767998e-05	0.000489932792753402	0.000491046981524552	5.39277433423588e-05
7.81557564006547e-05	1.92662875884534e-05	0.000494290390033851	0.000495414488706994	5.4407391553716e-05
7.81856839575361e-05	1.58329249415283e-05	0.000494479664688015	0.000495604193803246	5.44282253397413e-05
7.89402170427606e-05	1.71112021282021e-05	0.000499251654240226	0.000500387035654494	5.49534864196494e-05
7.90386323749217e-05	2.96195300428019e-05	0.000499874074841849	0.000501010871744232	5.50219973234954e-05
7.90754680475469e-05	1.69896601591819e-05	0.000500107039370984	0.000501244366073508	5.50476401290412e-05
7.92066167244115e-05	1.71965634503046e-05	0.000500936479627534	0.000502075692615348	5.51389380416011e-05
7.94147043879029e-05	2.06061957661509e-05	0.000502252514902289	0.000503394720773509	5.52837963029304e-05
7.97158524288352e-05	2.349170961255e-05	0.000504157103757488	0.000505303640980982	5.54934376669605e-05
7.99341015865001e-05	1.80890318502955e-05	0.000505537404662181	0.000506687080919827	5.56453697564725e-05
7.9990374685387e-05	2.51458439190114e-05	0.00050589329977827	0.000507043785400686	5.56845437427031e-05
7.9991142515332e-05	1.70276039036172e-05	0.000505898155862843	0.000507048652528805	5.56850782602663e-05
8.03551470566658e-05	1.73134152086919e-05	0.000508200276077605	0.000509356008148363	5.59384765833042e-05
8.06123217392147e-05	1.9360639228728e-05	0.00050982675862986	0.000510986189592839	5.6117506309271e-05
8.06406176781873e-05	2.55816378931799e-05	0.000510005714235375	0.000511165552173207	5.61372042599014e-05
8.11893385303801e-05	3.23615343232713e-05	0.000513476059307075	0.000514643789387602	5.65191910979009e-05
8.14581006573193e-05	2.72966663854928e-05	0.000515175825807576	0.000516347421440228	5.67062873138243e-05
8.1619179631674e-05	2.20164465866364e-05	0.000516194558051071	0.000517368470450519	5.68184209202583e-05
8.16639812671625e-05	1.78726783001329e-05	0.000516477902732251	0.000517652459504696	5.68496091556043e-05
8.20330520197704e-05	1.98080195471706e-05	0.000518812063831293	0.000519991928874843	5.71065342737648e-05
8.29020900557319e-05	1.70261278651296e-05	0.000524308231606161	0.000525500595850641	5.77115068935069e-05
8.31217018822874e-05	1.69648687625716e-05	0.000525697150611022	0.00052689267348865	5.78643875920953e-05
8.3239617494209e-05	1.72673524394836e-05	0.000526442899311975	0.000527640118146356	5.79464734314956e-05
8.37549579550911e-05	1.97682641861822e-05	0.0005297021325296	0.000530906763403158	5.83052228253975e-05
8.38503805871669e-05	1.7805669607404e-05	0.000530305626017464	0.000531511629335727	5.83716503893485e-05
8.40851962824699e-05	1.7860294270058e-05	0.000531790700783068	0.000533000081408694	5.85351151175486e-05
8.42126633915679e-05	3.23445300679431e-05	0.000532596857232371	0.000533808071192032	5.86238501414842e-05
8.42452184994159e-05	2.69394529916851e-05	0.000532802749641285	0.000534014431834575	5.86465130722948e-05
8.46167400999776e-05	2.18548542925404e-05	0.00053515241094974	0.000536369436664192	5.89051443251074e-05
8.46850850780318e-05	1.8623894458498e-05	0.000535584653786545	0.0005368026624932	5.89527220359885e-05
8.49598252778344e-05	2.46365944940529e-05	0.000537322228173545	0.000538544188413757	5.91439798308665e-05
8.50911666517346e-05	2.45591748560372e-05	0.000538152887128465	0.00053937673642549	5.92354118876475e-05
8.52477811160659e-05	1.82674071592095e-05	0.000539143383903422	0.000540369485755085	5.93444375676009e-05
8.53229481338067e-05	1.80583795475299e-05	0.000539618772233443	0.000540845955197346	5.93967643769684e-05
8.53822909139848e-05	1.83992788433123e-05	0.000539994081325323	0.000541222117804611	5.94380752928334e-05
8.55737716207666e-05	1.9526875256446e-05	0.00054120508711169	0.000542435877619834	5.95713727781197e-05
8.56356301163433e-05	2.8596596455905e-05	0.000541596306662414	0.000542827986868976	5.96144349854959e-05
8.56830463967252e-05	2.34193548219344e-05	0.000541896187474824	0.0005431285496603	5.96474433811864e-05
8.67839679537597e-05	2.21938546925695e-05	0.0005488588856929	0.000550107082213791	6.04138395237359e-05
8.68370383385882e-05	1.90580540388898e-05	0.000549194525477149	0.000550443485298812	6.04507839708278e-05
8.74057941592689e-05	1.83244647234801e-05	0.000552791580248101	0.000554048720371417	6.08467179628885e-05
8.77688350999483e-05	2.35014671717918e-05	0.000555087606240694	0.000556349967909531	6.10994454844329e-05
8.7783225148941e-05	1.69392957943048e-05	0.000555178615057661	0.000556441183695705	6.11094629811098e-05
8.79875722747531e-05	2.05673473059303e-05	0.000556470993574249	0.000557736501296292	6.1251717302467e-05
8.80055408670517e-05	2.77401593173912e-05	0.000556584634627765	0.000557850400788491	6.12642259682632e-05
8.83355927239862e-05	1.8924717964321e-05	0.000558672023562487	0.000559942536793314	6.14939884507758e-05
8.84352808223299e-05	1.72710086695363e-05	0.000559302493681149	0.000560574440706033	6.15633853787772e-05
8.84540120788886e-05	2.15903751419852e-05	0.000559420958149239	0.000560693174582055	6.15764249660938e-05
8.84567370122042e-05	1.92375076950489e-05	0.000559438191791563	0.000560710447416552	6.15783219026815e-05
8.8526304716485e-05	1.91064100146993e-05	0.00055987816767135	0.000561151423874769	6.16267508028754e-05
8.85871066337055e-05	1.87497878873996e-05	0.000560262704969199	0.00056153683567448	6.16690774832094e-05
8.86515003637415e-05	2.05489980676841e-05	0.000560669958425644	0.000561945015293115	6.17139045701063e-05
8.93650892543101e-05	2.16840786963416e-05	0.00056518299940032	0.000566468319674634	6.22106627356664e-05
9.02653609675658e-05	2.06323808392699e-05	0.000570876702292791	0.000572174970995793	6.28373783848214e-05
9.06500248680116e-05	2.72353682485113e-05	0.000573309481119837	0.000574613282367082	6.31051585255554e-05
9.07149725994111e-05	2.27757766498104e-05	0.000573720238317563	0.000575024973695088	6.31503712752684e-05
9.08801696862237e-05	2.29425403615518e-05	0.000574765015263415	0.000576072126637727	6.326537166679e-05
9.09199362790528e-05	1.99035270369466e-05	0.00057501651618395	0.000576324199513244	6.32930548047501e-05
9.0942572108213e-05	2.06233122777519e-05	0.000575159674837126	0.000576467683733041	6.33088125234004e-05
9.12392582478812e-05	1.95983409122534e-05	0.000577036044722697	0.00057834832079625	6.35153477770129e-05
9.17553702446592e-05	2.02474921095065e-05	0.000580300157462913	0.000581619856672489	6.38746342683409e-05
9.21799528944823e-05	2.64856296926711e-05	0.000582985399513503	0.00058431120541074	6.41702034693786e-05
9.22903432576482e-05	1.89952154716417e-05	0.000583683555326691	0.000585010948946528	6.42470506779416e-05
9.23646064667244e-05	1.96178759687284e-05	0.000584153227584628	0.000585481689317406	6.42987483094447e-05
9.24241439085102e-05	2.16283152470794e-05	0.00058452976779967	0.000585859085847612	6.43401947371491e-05
9.30920879006644e-05	1.98466952153428e-05	0.000588754130938197	0.000590093055891502	6.48051776378428e-05
9.35576496577541e-05	2.80801725666397e-05	0.000591698542368586	0.000593044163403887	6.51292740573127e-05
9.35902960999019e-05	2.21048001652826e-05	0.000591905012414627	0.000593251102997202	6.51520005696334e-05
9.39006145653394e-05	2.05264641221944e-05	0.000593867598951817	0.000595218152783055	6.53680258380583e-05
9.40272059120812e-05	2.65096074689803e-05	0.000594668216705872	0.000596020591275229	6.54561512083022e-05
9.43272756363314e-05	2.06967800950197e-05	0.000596565985825738	0.000597922676238155	6.56650419123599e-05
9.43868947716787e-05	3.9036340616591e-05	0.000596943042705762	0.000598300590608324	6.57065452102655e-05
9.45182456195624e-05	2.01289740031751e-05	0.000597773761578199	0.000599133198673838	6.57979838622707e-05
9.46908446396795e-05	2.58718820240478e-05	0.000598865351512226	0.000600227271065183	6.59181370397431e-05
9.47188408026804e-05	2.14852852817936e-05	0.000599042411206437	0.00060040473342263	6.59376263041625e-05
9.47827829901169e-05	2.02536843222457e-05	0.000599446808914593	0.000600810050798528	6.59821390539442e-05
9.52200353771949e-05	2.12828887275514e-05	0.000602212179795838	0.000603581710593741	6.62865281728927e-05
9.53403562152004e-05	2.20687561018386e-05	0.000602973140174009	0.000604344401522553	6.63702883877114e-05
9.66255432645476e-05	2.08768391296522e-05	0.000611101212079957	0.000612490958017781	6.726495921215e-05
9.66334291281525e-05	2.26947911030127e-05	0.000611151085650076	0.000612540945008705	6.72704488816081e-05
9.66387551040085e-05	2.01294066210964e-05	0.000611184769396538	0.000612574705357617	6.72741565093908e-05
9.67760729214736e-05	2.38565901145491e-05	0.000612053225933578	0.000613445136909467	6.73697490109056e-05
9.6944689255168e-05	2.02095625599855e-05	0.000613119627657344	0.000614513963808367	6.74871296788456e-05
9.7428015033223e-05	2.00636331563885e-05	0.000616176386344746	0.000617577674074141	6.78235923537104e-05
9.7442175396113e-05	1.9325835856029e-05	0.000616265942528682	0.000617667433923755	6.78334499565765e-05
9.75664755198384e-05	2.12268109892826e-05	0.000617052069609617	0.000618455348788605	6.79199803135605e-05
9.75878429540816e-05	2.15031095321259e-05	0.000617187206391507	0.000618590792894044	6.79348550510707e-05
9.77681340657794e-05	2.34155712221716e-05	0.000618327444398594	0.000619733623992271	6.80603630054369e-05
9.77744054794692e-05	2.53864239706986e-05	0.00061836710749779	0.00061977337729196	6.80647287908369e-05
9.81854708404831e-05	2.05299077870598e-05	0.000620966860439638	0.000622379042504998	6.83508880589553e-05
9.84154658906896e-05	2.85180066619709e-05	0.000622421447386371	0.000623836937424716	6.85109969406077e-05
9.91142516359805e-05	2.10450660918181e-05	0.000626840866946707	0.000628266407481206	6.89974500364141e-05
9.96710250914047e-05	1.93068730825041e-05	0.000630362140121153	0.000631795688617334	6.93850426180877e-05
9.97674670144426e-05	4.32587315088356e-05	0.00063097208004048	0.000632407015641626	6.94521797518136e-05
0.00010006513045434	2.19844679653214e-05	0.000632854630790186	0.000634293847625283	6.96593953437492e-05
0.000100174575322693	2.13518379489017e-05	0.000633546806890277	0.000634987597849111	6.97355843550291e-05
0.000100478612547954	2.26119368813915e-05	0.000635469668181374	0.000636914832047045	6.99472369974384e-05
0.000101236296982063	2.61355162782805e-05	0.000640261588210121	0.000641717649700053	7.04746918591044e-05
0.000101509287872334	3.4882575928764e-05	0.000641988099216377	0.000643448087079895	7.06647318886764e-05
0.000101572033112972	2.17378712586163e-05	0.000642384926921665	0.000643845817237478	7.07084113952504e-05
0.000101675147693691	2.4261535655614e-05	0.000643037067578591	0.000644499440970874	7.07801936365904e-05
0.000102335977870412	2.15808425617275e-05	0.000647216439909441	0.000648688317890497	7.12402243218679e-05
0.000102588513572106	3.2765821071495e-05	0.000648813583565094	0.000650289093716834	7.1416024665133e-05
0.000102917409054803	2.58893663069875e-05	0.000650893659095161	0.000652373899685102	7.16449821486437e-05
0.000103329812673871	3.56342339995291e-05	0.000653501875752614	0.000654988047861645	7.19320730324646e-05
0.000103450875573482	2.33117867221696e-05	0.000654267529245377	0.000655755442577972	7.20163498264608e-05
0.000104210379919044	2.29118665300328e-05	0.000659070959171584	0.000660569796303864	7.2545071602294e-05
0.00010424429939301	3.15789925479081e-05	0.000659285480414656	0.000660784805403972	7.25686843236897e-05
0.000104451397708859	2.12820505655264e-05	0.000660595258632291	0.000662097562275423	7.27128538600031e-05
0.0001045056084554	2.24572143528863e-05	0.000660938110551149	0.000662441193896648	7.27505921591293e-05
0.000104894739122888	2.4934395592246e-05	0.00066339913912108	0.000664907819255442	7.30214817975459e-05
0.000105565117974218	2.25093600547311e-05	0.000667638901349161	0.00066915722340898	7.34881597024554e-05
0.000105727623991861	2.21646971150844e-05	0.000668666658824016	0.000670187318175511	7.36012867315948e-05
0.000105840094467843	2.27149479693974e-05	0.000669377970159233	0.000670900247151176	7.36795819910456e-05
0.0001069539579864	2.25934725111522e-05	0.000676422518870521	0.000677960816339534	7.44549875578584e-05
0.000107538219626887	2.34820167308352e-05	0.000680117639069701	0.000681664339857485	7.48617157799082e-05
0.000107581030330523	2.26615394808105e-05	0.000680388392247361	0.000681935708772966	7.48915180468517e-05
0.000107922209592368	2.48380158582243e-05	0.000682546155644141	0.000684098379283095	7.51290267671827e-05
0.000108441122815025	3.14592854192493e-05	0.000685827984533437	0.000687387671597888	7.54902633054452e-05
0.000108497837870661	2.08384025342993e-05	0.000686186674772804	0.000687747177558601	7.55297449556921e-05
0.000108996134966622	2.24747144017778e-05	0.000689338118470091	0.000690905788163742	7.58766297720974e-05
0.000109235706830356	2.12145241320945e-05	0.000690853273276588	0.000692424388684625	7.60434054620232e-05
0.000109647935416907	2.42609658815266e-05	0.000693460382953643	0.000695037427363311	7.63303744986118e-05
0.000109670643650811	2.45764585619901e-05	0.000693603999525345	0.000695181370543017	7.634618262114e-05
0.000109878976754892	2.588814936732e-05	0.000694921587071239	0.00069650195450244	7.64912117436177e-05
0.000109910732255004	2.35766964044705e-05	0.000695122422419251	0.000696703246583483	7.65133180350557e-05
0.000110052456713892	2.98970343191479e-05	0.000696018748439078	0.000697601610997967	7.66119781783719e-05
0.000110728040073699	2.69722599517308e-05	0.000700291426202026	0.00070188400554178	7.70822791526952e-05
0.000111427530458682	2.9828377503602e-05	0.000704715302204785	0.000706317942175386	7.75692227767675e-05
0.000111532123745657	2.37105273749297e-05	0.000705376794831745	0.000706980939146754	7.76420344054994e-05
0.000111967996777945	2.5528087822435e-05	0.000708133442084067	0.000709743855474059	7.79454632996406e-05
0.000112094152827539	2.7840999632433e-05	0.000708931306833005	0.000710543534700324	7.80332856418863e-05
0.00011213196037874	2.68504591585396e-05	0.000709170417937421	0.000710783189583216	7.80596050115223e-05
0.000112512940850995	2.37505933419758e-05	0.000711579901191107	0.000713198152403131	7.83248209685157e-05
0.000113204070145935	2.91396780177908e-05	0.000715950898088739	0.000717579089675717	7.88059440987332e-05
0.000113619686593079	2.46628362255863e-05	0.000718579434043405	0.000720213603358938	7.90952715624712e-05
0.000114015514380856	2.87495353384633e-05	0.000721082818062922	0.000722722680490664	7.9370823337916e-05
0.000115059945173769	2.48625389852677e-05	0.000727688244556986	0.000729343128824738	8.00978939686382e-05
0.000115123432852287	2.49375943726975e-05	0.000728089767756583	0.000729745565154967	8.01420903163294e-05
0.000115304241182489	2.53491939776434e-05	0.000729233276874436	0.00073089167480301	8.02679583274717e-05
0.000115652656076666	2.67666286766679e-05	0.000731436801500996	0.000733100210611577	8.0510504064902e-05
0.000115726406393813	2.62410077193102e-05	0.00073190323001128	0.00073356769985798	8.05618446515339e-05
0.000115819640177185	4.13922145590649e-05	0.000732492880284909	0.00073415869109454	8.06267484691357e-05
0.000115915283131139	2.47172713589388e-05	0.000733097767182441	0.000734764953605623	8.06933294080803e-05
0.000115948109873976	2.56111470396412e-05	0.000733305377527066	0.00073497303609075	8.07161814350231e-05
0.000115949996845842	3.75508401421636e-05	0.000733317311543221	0.000734984997246846	8.0717495032663e-05
0.00011609300962567	3.00592856596553e-05	0.000734221785455014	0.000735891528082958	8.08170520284316e-05
0.000116117640492565	2.66822282868604e-05	0.000734377561579065	0.00073604765846786	8.08341985737556e-05
0.000116270417102817	2.2561991848404e-05	0.000735343786125374	0.000737016080369716	8.09405525678444e-05
0.000116309873883559	2.44807828468228e-05	0.000735593327661928	0.000737266189405287	8.0968020033047e-05
0.000116376089418799	2.87229272443967e-05	0.000736012102992717	0.000737685917100927	8.10141153524274e-05
0.000117517466916745	2.8333168417865e-05	0.000743230661863075	0.000744920892176438	8.18086745160927e-05
0.000118318830391946	2.46448726587505e-05	0.000748298826806496	0.000750000582971066	8.23665361296205e-05
0.000118516163438829	3.23990011141925e-05	0.000749546845291666	0.000751251439658133	8.25039076661867e-05
0.000118811035656883	3.21266527256088e-05	0.000751411743162074	0.000753120578616905	8.27091801754015e-05
0.000118872081512841	2.69987881885591e-05	0.000751797823232707	0.000753507536697923	8.27516766713836e-05
0.00011921196700155	2.49297809293758e-05	0.000753947404255498	0.000755662006225982	8.29882847437667e-05
0.000119560274887576	4.22096171542813e-05	0.000756150252116801	0.000757869863730215	8.32307559884838e-05
0.000119609035896222	2.53098480241632e-05	0.000756458637565195	0.000758178950498481	8.3264700504053e-05
0.000120066580849605	4.02448661281477e-05	0.000759352347304324	0.000761079241015518	8.35832161013496e-05
0.000120173031968469	2.5227208120782e-05	0.000760025589653783	0.000761754014430211	8.36573210422024e-05
0.000120506761075242	2.54675374916537e-05	0.000762136235087329	0.000763869459823009	8.38896434074543e-05
0.00012102038046515	3.03915434488461e-05	0.000765384583516906	0.000767125195537942	8.4247194694055e-05
0.000121417556565353	2.57699184621683e-05	0.000767896494840176	0.00076964281936593	8.45236850844588e-05
0.000121453390728313	2.58732514650434e-05	0.000768123125394367	0.000769869965315748	8.45486306985119e-05
0.000121633623747433	3.38602516612039e-05	0.000769262995999173	0.00077101242817616	8.46740982122784e-05
0.000121641058529553	2.57451286447264e-05	0.00076931001673729	0.000771059555847266	8.46792738656219e-05
0.000121908725099209	3.49808114857057e-05	0.00077100285446553	0.00077275624337045	8.48656074196912e-05
0.000122493284137004	2.91557513173423e-05	0.000774699855532328	0.000776461652033426	8.52725426720679e-05
0.00012259853843008	2.74423326522978e-05	0.000775365528644244	0.000777128838996869	8.53458144539537e-05
0.000123071374409965	2.60455029370885e-05	0.000778355945366992	0.000780126056425311	8.56749747549098e-05
0.000123115342728949	3.19887639173298e-05	0.000778634019798616	0.000780404763244508	8.57055828848422e-05
0.000123285567768347	2.84422899083113e-05	0.000779710595664464	0.000781483787423183	8.58240834380624e-05
0.000123352296932469	5.05894563434994e-05	0.000780132619403719	0.000781906770914711	8.58705363153378e-05
0.000123678796085448	4.1023678225058e-05	0.000782197539520982	0.000783976387004242	8.60978256165508e-05
0.000123755522952431	2.98191420434802e-05	0.000782682793003947	0.000784462744034448	8.61512383002338e-05
0.00012382205617182	2.37320336888983e-05	0.000783103577505006	0.000784884485469546	8.61975547724341e-05
0.000124001298868941	2.65351445622238e-05	0.000784237184890447	0.000786020670866989	8.63223328828959e-05
0.00012409916530158	2.63516273395814e-05	0.000784856134017013	0.000786641027586957	8.63904616755245e-05
0.000124106738697803	2.45147817554818e-05	0.000784904031409929	0.000786689033906522	8.63957338237664e-05
0.000124604233144294	2.8002560413718e-05	0.000788050398809091	0.000789842556669191	8.67420598833248e-05
0.000124979572824266	2.64999502284033e-05	0.000790424207282742	0.000792221763578679	8.7003349056053e-05
0.00012562645018089	4.78554110882456e-05	0.000794515336018934	0.000796322196223013	8.7453666617419e-05
0.000125682093443789	2.42940030656026e-05	0.000794867247783185	0.000796674908293228	8.74924021492764e-05
0.000125889802828145	2.90188413743159e-05	0.000796180890659091	0.000797991538611827	8.76369970751585e-05
0.000126296323451233	2.66545270298149e-05	0.000798751900736879	0.000800568395594744	8.79199925669e-05
0.000126470272589037	2.62593440282137e-05	0.000799852029391901	0.000801671026125559	8.8041085616047e-05
0.000126722600054718	2.7810376128182e-05	0.000801447856074046	0.000803270481983371	8.82167409977779e-05
0.000126909165918971	3.21337954501535e-05	0.000802627778296741	0.000804453087545721	8.83466170618639e-05
0.000127222205712469	3.33862745956506e-05	0.000804607575675082	0.000806437387313045	8.85645367571124e-05
0.000127784034586565	2.99110369903988e-05	0.000808160821476783	0.000809998713787507	8.89556486207407e-05
0.000128013837673354	2.81470674103934e-05	0.000809614194364857	0.000811455391887594	8.91156238688728e-05
0.00012803073154969	2.80431249965629e-05	0.000809721038455531	0.000811562478959526	8.91273843813039e-05
0.000128245553665302	4.34977819785199e-05	0.000811079665282316	0.00081292419553	8.92769307678626e-05
0.000128353782260365	2.91130574832553e-05	0.000811764149150558	0.000813610236028562	8.9352273081981e-05
0.00012862968557927	3.03111947682153e-05	0.000813509079599622	0.000815359134740093	8.95443405712351e-05
0.000128945034119297	2.7553890495906e-05	0.000815503478477263	0.000817358069212958	8.97638674785712e-05
0.000129033098299956	2.72006946986611e-05	0.000816060433974982	0.000817916291320242	8.98251725260765e-05
0.000129520081593364	4.56611894119618e-05	0.000819140324351895	0.000821003185880841	9.01641813457053e-05
0.000129608606578644	3.00811143495329e-05	0.000819700194174889	0.000821564328941061	9.02258071779952e-05
0.000129854666776842	4.19453209812739e-05	0.000821256383980223	0.000823124057781203	9.0397099660669e-05
0.000130040569539415	2.83449934665929e-05	0.00082243211246463	0.000824302460068006	9.05265141127841e-05
0.0001303196824239	2.88181584729227e-05	0.000824197341577482	0.000826071703605867	9.07208159107988e-05
0.000130524185421454	3.62327827084582e-05	0.000825490705893553	0.000827368009247808	9.08631787407968e-05
0.000130550249253317	2.79145336655664e-05	0.000825655544700196	0.000827533222925352	9.08813228311475e-05
0.000130824333346023	2.88410129127071e-05	0.000827388969585643	0.000829270589907698	9.1072123883268e-05
0.000131180661178052	3.38887877474984e-05	0.000829642539011429	0.000831529284325701	9.13201781376383e-05
0.000131249175240778	3.08135756039732e-05	0.000830075851211926	0.000831963581950312	9.13678735552163e-05
0.000131504714720597	2.85342887623346e-05	0.000831691992043593	0.000833583398155405	9.15457649502491e-05
0.000131592064600935	2.89516038274179e-05	0.000832244430000949	0.000834137092448687	9.16065727443333e-05
0.000132000129560144	2.81654007850631e-05	0.000834825207120074	0.00083672373868482	9.18906433110775e-05
0.000132106738003393	3.39099925596426e-05	0.000835499444456145	0.000837399509348891	9.19648577718143e-05
0.000132171555170139	2.84682472389613e-05	0.000835909375907227	0.000837810373052368	9.20099796301771e-05
0.000132361877870343	2.77404266306535e-05	0.000837113057965322	0.000839016792483942	9.21424709801232e-05
0.000133154864957459	3.42999959152182e-05	0.000842128247052267	0.000844043386946172	9.26945014502091e-05
0.00013387135548567	2.75759581203423e-05	0.000846659639222914	0.000848585084257338	9.31932795634047e-05
0.000134726101540652	3.63654302674401e-05	0.000852065418404818	0.000854003157081457	9.37883029555905e-05
0.000134811451340428	4.34953230896177e-05	0.000852605206998307	0.000854544173244112	9.38477184124845e-05
0.000135059630308061	2.80150628839909e-05	0.000854174796806649	0.0008561173325611	9.40204858564871e-05
0.000135354569557959	3.1134403619018e-05	0.000856040118615075	0.000857986896421996	9.42258050292871e-05
0.000135395494630988	3.60343421736897e-05	0.000856298946259277	0.00085824631268337	9.42542946322956e-05
0.000136279110005202	3.12626292250125e-05	0.000861887307348393	0.000863847382636369	9.48694151283633e-05
0.000137400829984347	2.99086822100726e-05	0.000868981543672565	0.000870957752435517	9.56502898960022e-05
0.000137496891337569	3.19700581730431e-05	0.000869589076705805	0.000871566667100062	9.57171620996455e-05
0.000137797907558725	2.9430480750535e-05	0.000871492831876428	0.000873474751727022	9.59267116985836e-05
0.000137801707288775	3.81982995254581e-05	0.000871516862992428	0.000873498837493783	9.5929356844765e-05
0.000138084601784935	3.4246242675413e-05	0.000873306008632943	0.000875292051949474	9.61262911760261e-05
0.000138197210609662	4.47912871996223e-05	0.000874018194944729	0.00087600585789155	9.62046827456495e-05
0.000139852112420822	4.07415790402319e-05	0.000884484500939036	0.000886495966008897	9.7356727009173e-05
0.000140449001256386	3.42240763609129e-05	0.000888259480913968	0.000890279530917031	9.77722455337987e-05
0.000140604692322967	2.98138674685546e-05	0.000889244137727096	0.000891266427003752	9.78806283991307e-05
0.0001410603753769	3.00475685010252e-05	0.000892126072018737	0.00089415491529397	9.81978478527126e-05
0.000141372895583284	3.24154571399541e-05	0.000894102583306212	0.00089613592149731	9.84154058422998e-05
0.000141496890465003	3.69478773320318e-05	0.000894886779906305	0.000896921901491082	9.85017237079443e-05
0.000141712907986888	3.0034236380553e-05	0.000896252966993014	0.000898291195514771	9.86521022652882e-05
0.000141859096067119	3.57974116558978e-05	0.000897177522860984	0.000899217853976773	9.87538697164387e-05
0.000142389978692279	3.03092814992463e-05	0.000900535051364797	0.000902583018059615	9.912343864119e-05
0.000142439924017351	3.29769089402544e-05	0.000900850926936188	0.000902899611984666	9.91582076074524e-05
0.000143258474841361	3.24016167312988e-05	0.000906027792015556	0.000908088250117454	9.97280340314997e-05
0.000144023969643324	3.03322728014532e-05	0.000910869108147049	0.000912940576208171	0.000100260926006971
0.000144382319133593	3.20230945443361e-05	0.00091313546340315	0.000915212085533596	0.000100510387619627
0.00014464115532221	3.36431215767413e-05	0.000914772454029545	0.000916852798949324	0.000100690573987349
0.000144838029519752	4.02465222125011e-05	0.000916017570555469	0.000918100747077607	0.000100827626100281
0.000145388902976653	3.06043006302218e-05	0.000919501529618894	0.00092159262924421	0.000101211111453714
0.000145632178914866	3.30241257508277e-05	0.000921040110574701	0.000923134709189369	0.0001013804657001
0.000145977518764282	5.73532461687483e-05	0.000923224187304598	0.000925323752873517	0.000101620870774167
0.000146522479888873	3.48155902754355e-05	0.000926670754252868	0.000928778157889068	0.000102000240313311
0.000146705356236766	3.75171490398545e-05	0.000927827342398016	0.000929937376308293	0.000102127547955435
0.000147479357067778	3.58198675349642e-05	0.000932722454290812	0.000934843620500835	0.000102666361322679
0.000148390583046453	3.01041123895677e-05	0.000938485436637232	0.00094061970882896	0.000103300702680231
0.000148551899916636	3.17100981975125e-05	0.000939505673435573	0.000941642265815706	0.000103413001895599
0.000149026843459508	3.19933449310435e-05	0.000942509419286955	0.00094465284268544	0.00010374362935662
0.000149505857325379	4.28993017559905e-05	0.000945538907599743	0.000947689220559227	0.000104077090334548
0.00015000994307107	4.13935603877816e-05	0.000948726961190717	0.000950884524315051	0.000104428004864783
0.000150139248549288	3.53812301650176e-05	0.000949544744271648	0.000951704167170913	0.000104518019652016
0.000151208902658903	3.43839764890504e-05	0.000956309693795421	0.000958484501316634	0.000105262649256399
0.000151322475994004	4.89072543690182e-05	0.00095702798008283	0.000959204421106695	0.000105341712260808
0.000151346258576913	3.22701317097443e-05	0.000957178391296585	0.000959355174380601	0.000105358268281248
0.000151504630602086	3.23978848251506e-05	0.000958180003637101	0.000960359064554402	0.00010546851747058
0.000151613847766961	3.22183197060439e-05	0.000958870739643128	0.000961051371409152	0.000105544547968234
0.000151916837956823	3.30750265780219e-05	0.000960786979035092	0.000962971968648651	0.000105755471726841
0.00015262892940969	3.2943768241162e-05	0.000965290549574066	0.00096748578105712	0.00010625118746529
0.000152875714299724	3.19649349420435e-05	0.000966851322640148	0.000969050103581108	0.00010642298443534
0.000153222488278293	5.13494822733769e-05	0.000969044469415436	0.000971248237937441	0.00010666438786487
0.000154010805896371	3.25870153468678e-05	0.000974030126785483	0.000976245233522731	0.000107213167728194
0.000155727776083251	3.46704376844398e-05	0.000984888979702198	0.000987128781279568	0.000108408420305173
0.000155821094434283	4.1739414398615e-05	0.000985479164817832	0.000987720308574452	0.000108473382993752
0.00015640804862442	3.43861465326652e-05	0.000989191313851204	0.000991440899653001	0.000108881985608807
0.000156529648568556	4.19124098652605e-05	0.000989960363842951	0.000992211698592517	0.000108966636261275
0.00015653921761239	3.24259589370242e-05	0.000990020882563856	0.000992272354943073	0.00010897329766075
0.000156565228038137	3.80982180375817e-05	0.000990185383607409	0.000992437230089398	0.000108991404572938
0.000156725145400952	3.37069426040576e-05	0.000991196769323308	0.000993450915864866	0.000109102729534471
0.000156933112545391	3.32874522593192e-05	0.000992512042384095	0.000994769180075657	0.000109247503897601
0.000157274571609132	3.869724825617e-05	0.000994671575367585	0.000996933624196831	0.000109485207399378
0.000157623394278418	3.51154857637433e-05	0.000996877678938133	0.000999144744814335	0.0001097280370056
0.000159484682683079	3.48297267840575e-05	0.00100864926191391	0.00101094309833041	0.000111023755346647
0.000159692539702611	3.39884270241417e-05	0.00100996383849774	0.00101226066448034	0.000111168453047363
0.000160245805437429	4.697197998853e-05	0.00101346292734865	0.00101576771084208	0.00011155360376247
0.000161351687704167	3.36498054747467e-05	0.001020456999214	0.00102277768839175	0.000112323453256221
0.000161368621845853	3.30365722851374e-05	0.00102056409795995	0.00102288503069808	0.000112335241798995
0.000161414564761826	3.30949744947645e-05	0.00102085466058645	0.00102317625411239	0.000112367224525969
0.000161436249144669	3.28019700564322e-05	0.00102099180188668	0.00102331370729477	0.000112382319904253
0.000161714731647232	3.42947001035999e-05	0.00102275304419496	0.00102507895496141	0.000112576182867847
0.000162428933550803	3.61268339324874e-05	0.00102726996212574	0.00102960614511587	0.000113073367776619
0.000162434875910293	4.05459245130715e-05	0.00102730754414561	0.00102964381260351	0.000113077504494046
0.000162778719171844	3.57203180620496e-05	0.00102948215581453	0.00103182336970157	0.000113316867732607
0.000163228858695592	3.50208713960835e-05	0.0010323290304532	0.00103467671860733	0.000113630228110016
0.000163951472776142	3.80109009800479e-05	0.0010368991505847	0.00103925723195317	0.000114133269076329
0.000164983257166195	3.52860610485112e-05	0.00104342459582479	0.00104579751714258	0.000114851536033159
0.0001650511758728	5.42358757974353e-05	0.00104385414273885	0.00104622804091787	0.000114898816999197
0.000165764040691705	3.8602732243566e-05	0.00104836260437502	0.0010507467555467	0.000115395071109109
0.000166252710537844	3.9015859216392e-05	0.00105145316123187	0.00105384434084459	0.00011573525400649
0.000166957316432836	4.32387283866552e-05	0.00105590938990516	0.00105831070372409	0.000116225758744533
0.000167074253074633	3.48350953227809e-05	0.00105664894718085	0.0010590519428762	0.000116307163083128
0.000167465416588174	3.35502655501311e-05	0.00105912283233761	0.00106153145405984	0.000116579467868123
0.000168707201891308	3.65770505163683e-05	0.00106697641306016	0.00106940289513301	0.000117443924976911
0.000168788863555762	5.43129202472225e-05	0.00106749287631038	0.00106992053290667	0.000117500772973239
0.000169208542623774	3.56186887373291e-05	0.00107014710601488	0.0010725807987716	0.000117792928592118
0.000169287975216356	3.57859423037885e-05	0.00107064947166237	0.00107308430688224	0.000117848224841119
0.000169579767505311	3.63626305859185e-05	0.00107249489074547	0.0010749339227557	0.000118051353286785
0.000170360215228158	4.84246805786634e-05	0.00107743077553622	0.00107988103257055	0.000118594654596883
0.000170618701708833	3.63152952073681e-05	0.00107906555446019	0.00108151952925408	0.000118774597518723
0.000171162079067903	4.31234994577336e-05	0.00108250210499875	0.00108496389508093	0.00011915286453446
0.000171409718264159	4.5027140770783e-05	0.00108406828106233	0.00108653363288973	0.000119325256221718
0.000171906843056303	3.60542010339899e-05	0.00108721231060949	0.00108968481248373	0.000119671324949894
0.000172130950547533	4.08805631455065e-05	0.00108862966211821	0.00109110538728585	0.000119827335262979
0.000174656217240773	3.75927813997838e-05	0.00110460052742904	0.00110711257300442	0.000121585275817637
0.000175002037551997	3.75546266054383e-05	0.00110678764280465	0.00110930466224467	0.000121826015360653
0.000176516431990893	3.77881267571262e-05	0.00111636532015486	0.00111890412082837	0.000122880246744217
0.00017685483338576	3.6711885930969e-05	0.00111850551513422	0.00112104918296757	0.000123115821678691
0.000176901774410995	3.88451682791626e-05	0.00111880239023007	0.00112134673320683	0.000123148499230001
0.000176911811038924	3.66821925268266e-05	0.00111886586615253	0.00112141035348412	0.000123155486133727
0.000176942136087059	4.68779444261477e-05	0.00111905765471118	0.0011216025782019	0.000123176596629534
0.000177722295975083	3.83898189425421e-05	0.00112399171911155	0.0011265478634865	0.000123719697566138
0.000178290492723602	5.4309127010901e-05	0.00112758523807132	0.00113014955470691	0.000124115242365394
0.000178631838563297	3.79213199520812e-05	0.00112974405497758	0.00113231328112237	0.000124352867047322
0.000178834220714844	4.36429194821172e-05	0.00113102400615753	0.00113359614312448	0.000124493753470406
0.000179399877527671	3.99174269930492e-05	0.00113460146147897	0.00113718173417517	0.000124887530117422
0.000180972253801531	6.9268875512003e-05	0.00114454584072216	0.00114714872859303	0.000125982125007697
0.000181307995597871	4.44619446054161e-05	0.00114666921526431	0.00114927693204255	0.000126215848487779
0.00018143165952108	4.46069871536586e-05	0.0011474513187414	0.00115006081415321	0.000126301935959783
0.000181590617214407	4.27795804136459e-05	0.00114845663509751	0.00115106841676615	0.000126412592856467
0.000182733074390181	4.47711104276043e-05	0.00115568202231167	0.00115831023571426	0.000127207903627654
0.000183257545893416	4.61742542047816e-05	0.00115899900414173	0.00116163476091346	0.000127573009510437
0.00018327209780917	3.92408754821776e-05	0.00115909103667325	0.00116172700274228	0.000127583139689131
0.00018348884951151	3.95277217885411e-05	0.00116046186703079	0.00116310095059637	0.000127734029339264
0.000184072979716875	6.40831545407761e-05	0.0011641561559781	0.00116680364097205	0.000128140666063995
0.000184996767076918	4.90545659940342e-05	0.00116999858186626	0.00117265935350976	0.000128783751908531
0.000186198759509299	4.54034580666331e-05	0.00117760049547547	0.00118027855513664	0.000129620507586231
0.000186823077371218	4.48580950052518e-05	0.00118154894833018	0.00118423598743078	0.000130055120568456
0.000186835553129986	3.98162142718834e-05	0.00118162785035803	0.00118431506889498	0.000130063805450076
0.00018808397796931	3.9663702910887e-05	0.00118952342234371	0.0011922285967264	0.000130932884609265
0.000190105287062191	4.01691759030508e-05	0.0012023070445094	0.00120504129097806	0.000132339999840851
0.000190226543741446	4.02095178932917e-05	0.0012030739235474	0.00120580991402672	0.000132424411532715
0.000190578995515053	4.10659913142518e-05	0.00120530297912395	0.00120804403884691	0.000132669767505628
0.000191129331440138	4.65403080378087e-05	0.00120878353860655	0.00121153251370147	0.000133052878661365
0.000191341967460936	4.1866438683872e-05	0.00121012833963588	0.00121288037303233	0.00013320090321867
0.000191930762871085	4.07963475606616e-05	0.00121385213333113	0.00121661263525466	0.000133610787581643
0.000193126735988898	4.38491422736047e-05	0.00122141597822368	0.00122419368159028	0.000134443352970366
0.000193754552511117	4.50132033344541e-05	0.00122538655810069	0.00122817329122725	0.00013488040151191
0.000194313266070765	4.08221462840389e-05	0.00122892010132302	0.0012317148703154	0.000135269344678813
0.000195209219791572	4.10093726037952e-05	0.00123458649538669	0.00123739415070293	0.000135893054398313
0.000195500685904993	4.21624836445021e-05	0.00123642985159638	0.00123924169901166	0.000136095955779962
0.000195634420812628	4.88081227766118e-05	0.00123727564828111	0.00124008941917892	0.000136189054072643
0.000196114981925502	4.46530441740254e-05	0.0012403149220449	0.00124313560475745	0.000136523592151957
0.000196992223759735	4.2376961715627e-05	0.00124586297414453	0.00124869627405161	0.000137134275768373
0.000197076489734883	4.11741579661913e-05	0.00124639590816808	0.0012492304200559	0.00013719293673099
0.000197116098438988	4.43751407308375e-05	0.00124664641053288	0.00124948149210479	0.000137220509956206
0.000197383837177218	4.28419518629813e-05	0.00124833970468601	0.00125117863709085	0.000137406893749746
0.000197534071952699	4.37101583775479e-05	0.00124928985358341	0.00125213094678509	0.00013751147826957
0.000198027194424989	4.25509953419587e-05	0.0012524085707501	0.00125525675643406	0.000137854760820586
0.000199010119521716	4.0983825883355e-05	0.00125862500894749	0.00126148733184729	0.000138539014841895
0.000199179939838661	4.37455018866852e-05	0.00125969902517565	0.00126256379056723	0.000138657233651402
0.000199876767681696	4.17905469768343e-05	0.00126410606212575	0.00126698084985336	0.000139142323772047
0.000200692970583447	7.30993699814626e-05	0.00126926807794177	0.00127215460495311	0.000139710515712193
0.000202994584328879	4.29514044660206e-05	0.00128382446647066	0.00128674409713394	0.000141312762379876
0.000203794352221763	4.63237575857451e-05	0.0012888825402699	0.00129181367383545	0.000141869513243845
0.000204266023764603	4.83739132845983e-05	0.00129186559259535	0.00129480351011872	0.000142197862932951
0.000205051216721938	4.55623149723862e-05	0.00129683148827606	0.00129978069907331	0.000142744467593214
0.000205543556180721	4.55151253774608e-05	0.00129994525333085	0.00130290154534844	0.000143087205056773
0.000205713767942625	6.17266267274605e-05	0.00130102174522415	0.0013039804853636	0.000143205696366991
0.000205951121733481	6.29591289700463e-05	0.00130252287199026	0.00130548502594199	0.000143370927966436
0.000207697348966492	4.39726366515489e-05	0.00131356675896472	0.00131655402855484	0.000144586547559714
0.000210549820229738	4.45306973972953e-05	0.00133160700575144	0.00133463530186743	0.000146572268484986
0.000210733460085678	4.47580498898473e-05	0.00133276842264762	0.00133579936001908	0.000146700107636023
0.000211316118171341	4.65773229844995e-05	0.00133645340128109	0.00133949271890771	0.00014710571955853
0.000212468745049058	5.18063905923447e-05	0.00134374310603463	0.00134679900166399	0.000147908109871661
0.000212511842205616	5.53672372185549e-05	0.00134401567086293	0.00134707218635011	0.000147938111550099
0.000214124440589913	4.53978537415337e-05	0.0013542144319146	0.00135729414108305	0.000149060706682614
0.00021422269782925	4.62729877093146e-05	0.00135483585266967	0.00135791697505242	0.000149129107531634
0.000214476369757495	4.83049188424503e-05	0.00135644018230739	0.00135952495320295	0.000149305698848279
0.000214819684962635	5.1871009237508e-05	0.001358611454322	0.00136170116305175	0.000149544694485358
0.000215070640936275	4.53126399045367e-05	0.00136019860710262	0.00136329192528214	0.000149719395115861
0.000215996545426428	4.6631997323355e-05	0.00136605442262599	0.00136916105790532	0.000150363954780524
0.000216426819244644	6.02121788152111e-05	0.00136877565805664	0.00137188848187858	0.000150663485834679
0.000216696496158929	6.23416989852191e-05	0.00137048121006309	0.00137359791259436	0.000150851218871172
0.000218069792869943	4.62197820503593e-05	0.00137916652510809	0.00138230297949235	0.00015180722640429
0.000218255937567938	6.08712034186956e-05	0.00138034378369546	0.00138348291536182	0.000151936809277464
0.000218394585276661	5.10976585351273e-05	0.00138122065103291	0.00138436177684164	0.000152033327570216
0.00021924049111706	4.62018875184905e-05	0.00138657052092144	0.00138972381322534	0.000152622196930525
0.000219273052372399	4.8653800937504e-05	0.00138677645220971	0.00138993021283566	0.000152644864140854
0.00022001009901764	4.94531563341072e-05	0.00139143785004561	0.00139460221146662	0.000153157952200746
0.000221574598434805	4.89507711678652e-05	0.00140133241268222	0.00140451927598665	0.000154247063691636
0.000221751593356798	4.96338170695572e-05	0.00140245180417755	0.00140564121316468	0.000154370277034676
0.000221997970310595	4.84017485968154e-05	0.00140400999728061	0.00140720294985838	0.000154541790023769
0.000222242738564014	5.08871970089889e-05	0.00140555801627527	0.00140875448930606	0.000154712183131288
0.000223867298754688	4.97837531419196e-05	0.00141583242890031	0.00141905226765665	0.00015584310536232
0.000226108732779517	4.94675516864236e-05	0.00143000821516854	0.00143326029202389	0.000157403458485966
0.000226884266026432	4.83835195512901e-05	0.00143491301871412	0.00143817624990966	0.000157943338630066
0.000228925376975059	4.865372781331e-05	0.0014478218762745	0.00145111446436215	0.00015936423873648
0.000230170186223736	5.44327798171437e-05	0.00145569458172043	0.0014590050736515	0.000160230800936393
0.000232240831223338	5.07920109500847e-05	0.00146879022523551	0.00147213049884107	0.000161672260893412
0.000232778928096028	8.14860042211029e-05	0.00147219337972249	0.00147554139266816	0.000162046851948435
0.000233104881291693	8.80646783396007e-05	0.00147425484697248	0.00147760754803802	0.000162273761186622
0.000233551660488248	5.27571073383143e-05	0.00147708046946651	0.00148043959646823	0.000162584782303997
0.000234015715250133	5.29600609735721e-05	0.00148001535001547	0.00148338115142437	0.00016290782964299
0.000234611991965997	7.1961564418684e-05	0.00148378645868393	0.00148716083622204	0.000163322922046269
0.000235115678033528	4.98812621923535e-05	0.00148697198453948	0.00149035360649395	0.000163673558344327
0.000235944596345055	4.90060578166764e-05	0.00149221441803869	0.00149560796216009	0.000164250601996878
0.000237096694900561	5.20691452679684e-05	0.00149950078145688	0.00150291089598226	0.000165052624523492
0.000238590785377162	5.07072360557341e-05	0.00150895004787609	0.00151238165160713	0.000166092721495497
0.000239207738548728	6.53305744777104e-05	0.00151285192328297	0.00151629240052856	0.000166522207618101
0.000239592870188981	4.99294648428716e-05	0.00151528766029637	0.00151873367681361	0.000166790313371484
0.000239809347472838	5.1426913291239e-05	0.0015166567551142	0.00152010588518108	0.000166941011987782
0.000240080099697641	5.38649682592398e-05	0.00151836910784371	0.0015218221320859	0.000167129493591534
0.000240091076917958	5.08338387599653e-05	0.00151843853247425	0.00152189171459961	0.000167137135279767
0.000240256085334871	9.11083897279136e-05	0.00151948211619106	0.0015229376715996	0.00016725200433052
0.000240564396133964	5.10768578818002e-05	0.00152143200538865	0.00152489199516999	0.000167466631980983
0.000240909405635483	5.66318553894905e-05	0.00152361399285732	0.00152707894484159	0.000167706807086482
0.000241550871466542	5.16578198599632e-05	0.00152767089679415	0.00153114507485367	0.000168153357465444
0.000241748268586842	5.63046365848251e-05	0.00152891932050699	0.00153239633768996	0.000168290773606115
0.000244829720707049	7.47512209764292e-05	0.0015484077400491	0.00155192907714399	0.00017043589739199
0.000250406752345189	5.05385456193729e-05	0.00158367927052365	0.00158728082095347	0.00017431829528586
0.000250568348205371	5.07032454652585e-05	0.00158470127177392	0.0015883051464048	0.00017443078871748
0.000250863127081866	7.62782346764932e-05	0.00158656557931244	0.00159017369368917	0.000174635996247851
0.00025177136690216	5.41732086503994e-05	0.00159230967591764	0.00159593085332675	0.000175268258819453
0.000251816716566496	5.63080120016953e-05	0.00159259648656736	0.00159621831623166	0.000175299828559905
0.000252048054187752	5.62285538051508e-05	0.00159405956450692	0.00159768472145414	0.000175460872059711
0.000253055567646542	5.98960503750464e-05	0.00160043151000966	0.00160407115782222	0.000176162243037007
0.00025659782540344	5.62658793650017e-05	0.00162283426124505	0.0016265248566452	0.000178628152314064
0.000256975766909145	6.04546253212828e-05	0.00162522452477608	0.00162892055603361	0.000178891252723199
0.000257295340434984	5.57311712023796e-05	0.00162724564426883	0.00163094627188871	0.000179113720814499
0.000257517904019103	5.50495850407248e-05	0.00162865323144945	0.00163235706015702	0.000179268656351232
0.000258401329351743	6.33504181807963e-05	0.00163424039063447	0.00163795692547259	0.000179883644551654
0.000258483373972247	5.83324410053266e-05	0.00163475927586234	0.00163847699073189	0.000179940759139219
0.000260459295725875	5.72187091294808e-05	0.00164725584910604	0.0016510019832645	0.000181316278403316
0.000264912107842472	8.2438770575682e-05	0.00167541733508254	0.00167922751315054	0.000184416061496718
0.000265653303334568	6.00330756659145e-05	0.00168010497199826	0.00168392581053334	0.000184932037737157
0.000268395311700829	5.67194486278626e-05	0.00169744660423693	0.00170130688053205	0.000186840860960132
0.000269052866397268	6.01910154086435e-05	0.00170160526103125	0.00170547499480457	0.000187298611450751
0.000270439138024475	5.9278897577247e-05	0.00171037263498887	0.00171426230723081	0.000188263651349215
0.000270591217566491	5.89386117165474e-05	0.00171133445097788	0.00171522631054957	0.000188369520085836
0.000271668735865284	5.72598636570351e-05	0.00171814913699344	0.00172205649429615	0.00018911962427123
0.000271961998218091	5.98584115741176e-05	0.00172000385338833	0.00172391542862503	0.00018932377608796
0.000273566749147518	5.91251727622438e-05	0.00173015298378312	0.00173408763983271	0.000190440908288894
0.000273942889396762	7.08433919818248e-05	0.00173253185539883	0.0017364719213987	0.000190702754770359
0.000274248010420583	6.33417693107726e-05	0.001734461571095	0.00173840602558976	0.000190915161888898
0.000276788725558029	5.70214455069307e-05	0.00175053013896625	0.00175451113606064	0.000192683856732063
0.00027904626788726	6.02546962089478e-05	0.00176480780103267	0.0017688212679086	0.000194255423499658
0.000279393623193294	6.00368619988188e-05	0.00176700462437117	0.00177102308718927	0.000194497231614811
0.000279892710191836	6.4668784438626e-05	0.00177016106374981	0.00177418670483678	0.000194844666314437
0.000283171111521771	6.04863948707694e-05	0.00179089507422697	0.0017949678679071	0.000197126894432269
0.000285370844960237	7.27967160071855e-05	0.0018048071281734	0.00180891156018131	0.000198658218086625
0.000285730687602321	6.26415557662196e-05	0.00180708292675942	0.00181119253431236	0.000198908719142813
0.000287206218501851	8.62147843442428e-05	0.00181641481448497	0.00182054564430486	0.000199935896040556
0.000288752247399636	6.15087228243006e-05	0.00182619256166679	0.0018303456277123	0.000201012149453855
0.000289800717784497	6.22432503308156e-05	0.00183282353626596	0.00183699168225213	0.000201742032208353
0.000290486140393589	6.68573192772792e-05	0.00183715844164452	0.00184133644592751	0.000202219182683124
0.000292592929138003	6.27245390639481e-05	0.00185048267364167	0.00185469097944744	0.000203685803766678
0.000294463029784886	9.73652599214034e-05	0.00186230998900167	0.00186654519209246	0.000204987656666907
0.000295688219679809	7.35645668014182e-05	0.00187005861327348	0.00187431143802642	0.000205840561039031
0.00029871494014387	6.29319300269826e-05	0.00188920088644187	0.00189349724391224	0.000207947583899479
0.000300119392712198	0.000118166995414261	0.00189808324443767	0.00190239980186951	0.000208925280288366
0.000302025618924356	7.13114846916672e-05	0.00191013903330459	0.00191448300760825	0.000210252281659617
0.000302677750963691	6.71615264716605e-05	0.00191426339489894	0.0019186167486878	0.000210706257218716
0.000303659945649751	6.51563277896154e-05	0.00192047521366726	0.0019248426941666	0.000211390002771539
0.000305896135252454	6.5459787381009e-05	0.00193461783196966	0.00193901747513854	0.000212946705040262
0.000306597163899257	6.69870014739525e-05	0.00193905143659727	0.00194346116252151	0.000213434719510769
0.000307750941355704	6.46885471062265e-05	0.00194634841810221	0.00195077473857773	0.000214237910788414
0.000309424252714597	6.12671818724412e-05	0.00195693115394056	0.00196138154131999	0.000215402770684694
0.000312576495831722	7.13338854631231e-05	0.00197686728598768	0.00198136301145183	0.000217597174954378
0.000313098953562888	6.70512092550921e-05	0.00198017153186293	0.00198467477173253	0.000217960878968757
0.000313711048384805	6.24562455415446e-05	0.00198404268099125	0.00198855472449872	0.000218386982997146
0.000313925674743183	6.73115292548428e-05	0.00198540006976566	0.00198991520020129	0.000218536393109155
0.000314910464230323	6.68346960294622e-05	0.00199162829916445	0.00199615759363108	0.000219221945008239
0.000315461128000607	6.98179092710273e-05	0.00199511093208014	0.00199964814663406	0.000219605284390315
0.000316586436106556	6.80179911500843e-05	0.00200222786125099	0.0020067812608872	0.000220388656998534
0.000317034933071653	6.22384450345245e-05	0.00200506434764708	0.00200962419792578	0.000220700873924253
0.000318442477740136	6.823480510399e-05	0.00201396626140514	0.00201854635611839	0.000221680722849455
0.000320805367583981	6.82233149256664e-05	0.0020289101861563	0.00203352426584341	0.00022332562629423
0.00032200841544253	6.83619525648203e-05	0.00203651877473144	0.00204115015761621	0.000224163116696886
0.000327054000905769	6.35167041676714e-05	0.00206842921257288	0.00207313316510812	0.000227675553356177
0.000327610362003608	0.000126055018896861	0.00207194787782181	0.00207665983238787	0.000228062858879012
0.00032772118362543	6.71982335747747e-05	0.00207264876109896	0.00207736230959033	0.000228140006304215
0.000327765150414356	6.77611947432838e-05	0.00207292682585385	0.00207764100671078	0.000228170613369012
0.000327803991089807	7.09955989419136e-05	0.00207317247087735	0.00207788721037198	0.000228197651938336
0.000328212805058145	6.91670657074526e-05	0.00207575798505017	0.00208047860443466	0.00022848224392071
0.000328261377922445	6.65705984595278e-05	0.00207606518059334	0.00208078649859166	0.000228516057461369
0.00033007438563301	6.47885449601365e-05	0.00208753141583513	0.00209227880996214	0.000229778165653285
0.000330930960099684	0.00010841563959734	0.00209294875867364	0.00209770847274054	0.000230374461876999
0.000334066571889936	7.1131849411816e-05	0.00211277970710504	0.00211758452005161	0.00023255728840558
0.000335783846058721	7.22985662343489e-05	0.00212364048253318	0.00212846999469198	0.000233752752596692
0.000336384363605207	7.1086589690972e-05	0.00212743841202608	0.00213227656130911	0.000234170797214148
0.000337540828358095	7.49822465237995e-05	0.00213475238914167	0.00213960717162684	0.000234975859227827
0.0003379049813657	7.18341303885437e-05	0.00213705544832055	0.00214191546834587	0.000235229360904256
0.00033973340389125	7.24919513484536e-05	0.0021486191734372	0.00215350549129943	0.000236502199974015
0.000339883647266752	7.95889690428821e-05	0.0021495693767248	0.00215445785550756	0.000236606790480661
0.000340415036433229	7.27588791520432e-05	0.00215293010881229	0.00215782623045957	0.000236976712029366
0.00034047124476772	0.00011199863809449	0.00215328559433067	0.00215818252441123	0.000237015840930474
0.000341032112307226	8.75591565086638e-05	0.00215683276024176	0.00216173775716839	0.000237406283570108
0.000341058092111085	8.12560176290691e-05	0.00215699706761941	0.00216190243820838	0.000237424369165157
0.000341391401139946	8.92689708421751e-05	0.00215910505630079	0.00216401522080712	0.000237656399097139
0.000342246914131346	7.66695923009571e-05	0.00216451568591623	0.00216943815509547	0.000238251956384868
0.000343332480523392	7.56850590231361e-05	0.00217138127151151	0.00217631935417588	0.000239007663174357
0.000345621885344115	8.19001985185742e-05	0.00218586044558512	0.00219083145630291	0.000240601410714429
0.000348840787684208	7.66457876958542e-05	0.00220621815903375	0.00221123546658259	0.000242842219172514
0.000349223069136342	0.0001243634507544	0.00220863587023994	0.00221365867606674	0.000243108340794361
0.000351410959590232	8.99835530291066e-05	0.00222247302409283	0.00222752729791213	0.000244631420066874
0.000351852189482634	9.04413335243378e-05	0.00222526355041685	0.00223032417035778	0.000244938578088582
0.000351887942628395	7.71362875160399e-05	0.00222548966858366	0.00223055080275497	0.000244963467303277
0.000351942725149554	7.73196979193523e-05	0.00222583613664946	0.00223089805874685	0.000245001603637903
0.000352340379016414	7.54054420663523e-05	0.00222835106957316	0.00223341871104689	0.000245278426621051
0.000352439888998655	7.61060107334267e-05	0.0022289804132095	0.00223404948591548	0.00024534769955521
0.000352604161696743	9.08404657395406e-05	0.00223001934392618	0.00223509077933365	0.000245462056442253
0.000357098712401923	8.2263282767521e-05	0.00225844480256676	0.00226358088220156	0.000248590895459832
0.000357217562007048	7.49493803749341e-05	0.00225919645823972	0.00226433424726471	0.000248673631489778
0.00035814072003835	9.12331573118507e-05	0.00226503490398408	0.00227018597060712	0.000249316279233055
0.000358154846172178	7.90962862141943e-05	0.00226512424368881	0.00227027551348521	0.000249326113007683
0.00035911069002645	7.72525551301629e-05	0.00227116940854036	0.00227633442604849	0.000249991514677869
0.000359273569775186	7.69774170282647e-05	0.0022721995296503	0.0022773668898254	0.000250104901876378
0.000359945739099917	7.29234310757332e-05	0.00227645061559701	0.00228162764344959	0.000250572826202432
0.000360664223954779	7.52969116378955e-05	0.00228099462074134	0.00228618198241844	0.000251072992647287
0.000361593228977068	9.14412396230421e-05	0.00228687004535442	0.00229207076872567	0.000251719710718109
0.000363097752993434	7.78569995652634e-05	0.00229638529793611	0.00230160766057654	0.000252767070900266
0.000364506728388591	7.64301876820447e-05	0.00230529626022083	0.00231053888787365	0.000253747915812327
0.000365981807646239	7.99823289121447e-05	0.00231462529157018	0.00231988913499408	0.00025477477830384
0.000366713061175871	0.000100713482905434	0.00231925005126827	0.00232452441216599	0.000255283833541022
0.000368783076915253	7.89040239715662e-05	0.00233234171507291	0.00233764584859461	0.000256724855444483
0.000369412832532148	7.87547205804341e-05	0.002336324558613	0.00234163774978427	0.00025716325386847
0.000369448639762957	8.14866550459706e-05	0.00233655101883676	0.00234186472501629	0.00025718818073396
0.000369973117329358	8.09037073609858e-05	0.00233986803901288	0.00234518928864875	0.00025755329083756
0.000371118778019605	8.26031432230842e-05	0.00234711368662104	0.00235245141406637	0.000258350831705086
0.000371575760970221	7.88928732944285e-05	0.0023500038420146	0.00235534814215466	0.000258668956069466
0.000372991643168332	0.000109257029565374	0.00235895848587164	0.00236432315036327	0.000259654609087161
0.000373439947990044	0.000122112664897751	0.00236179375707089	0.00236716486944146	0.000259966692254078
0.000374191119381272	7.99935892279557e-05	0.00236654448583422	0.00237192640215325	0.000260489613122465
0.000378086168082814	7.90995694659767e-05	0.00239117843770869	0.00239661637573717	0.000263201114483148
0.000378597505198919	8.11732884821329e-05	0.0023944123520638	0.00239985764455214	0.0002635570769864
0.000380186864611156	7.94722063482605e-05	0.00240446413992893	0.00240993229185705	0.000264663494528031
0.000380543046312085	7.94012283486844e-05	0.00240671678515921	0.00241219005997777	0.000264911447054616
0.000381600433297783	7.88798445611131e-05	0.00241340415215107	0.00241889263515598	0.00026564753701656
0.000381652748561437	9.49955563657314e-05	0.00241373501622644	0.00241922425167136	0.000265683955793179
0.000382301771911589	8.55537853734397e-05	0.00241783971714243	0.00242333828736089	0.000266135767267669
0.000385509368416535	8.38979029990661e-05	0.00243812592765997	0.0024436706320999	0.000268368705275412
0.000386092553273074	8.37604590798572e-05	0.00244181423781747	0.00244736733008901	0.000268774683904487
0.000389645096707323	8.27824304338157e-05	0.00246428204007027	0.00246988622786624	0.000271247753458673
0.000390566138901348	8.49709074479685e-05	0.00247010710435585	0.00247572453931819	0.000271888928281816
0.000393711754443918	8.06017059317667e-05	0.00249000132079031	0.0024956639985143	0.000274078718828077
0.000395574374235902	8.68301512847067e-05	0.00250178132402827	0.00250747079144162	0.000275375364001834
0.000397215706490135	8.3807024440962e-05	0.00251216181034793	0.00251787488471609	0.000276517961946482
0.000397374882078313	9.56754640697909e-05	0.00251316850476415	0.00251888386852309	0.000276628770528608
0.000397457270207617	8.4520350920967e-05	0.00251368956248841	0.0025194061112194	0.000276686124246579
0.000398915678650946	8.56581240970499e-05	0.00252291316048657	0.00252865068521564	0.000277701381508177
0.000399117208064629	9.48776952239138e-05	0.00252418771858799	0.00252992814187445	0.000277841674305852
0.000401684526062268	8.640867453769e-05	0.00254042453431131	0.00254620188282104	0.000279628888478848
0.000406125694434998	9.21799848654804e-05	0.00256851238027762	0.00257435360522724	0.000282720565889944
0.000406649177040701	9.37317727819524e-05	0.00257182310789726	0.00257767186199289	0.000283084983361053
0.000408057926506366	8.85055427463988e-05	0.00258073264130736	0.00258660165716589	0.000284065670994432
0.000412936305679965	8.87448694651105e-05	0.00261158559514597	0.00261752477576023	0.00028746170857463
0.000413100473732783	9.31101944379497e-05	0.00261262386404126	0.00261856540585191	0.000287575992613857
0.000414986630720117	8.79595455621273e-05	0.00262455272655722	0.00263052139658804	0.000288889022983822
0.000418744584996835	8.86719180690966e-05	0.00264831963472513	0.00265434235466361	0.000291505087355667
0.000421583344629621	0.000106846267630917	0.00266627316330349	0.00267233671255619	0.000293481263058915
0.000424276020019217	9.91665800741236e-05	0.00268330279272368	0.00268940507019004	0.000295355743596187
0.000425399549426899	9.5107767071463e-05	0.00269040847264687	0.00269652690961286	0.000296137877980409
0.000430022587094406	9.2477179483013e-05	0.00271964653772424	0.00272583146691994	0.000299356161983116
0.000433244478216491	9.37968700945288e-05	0.00274002315350693	0.00274625442252073	0.000301599051053552
0.000433252421864254	9.4437256253427e-05	0.00274007339252875	0.00274630477579446	0.000301604580948906
0.0004344671466365	9.17102123068589e-05	0.00274775583089425	0.00275400468530434	0.000302450200124732
0.00043893630508825	9.69084375049366e-05	0.00277602069807709	0.00278233383150279	0.000305561362564943
0.000442401000273684	9.93456836093756e-05	0.00279793291047738	0.00280429587592365	0.000307973277390535
0.000443880144595456	9.95352677569701e-05	0.00280728765102876	0.00281367189071312	0.000309002969738039
0.000444301563296103	9.39912340087443e-05	0.00280995288291319	0.00281634318377876	0.000309296336385745
0.000453523567849457	9.69859381217492e-05	0.00286827677916216	0.00287479971828189	0.000315716147743879
0.000454904617548771	9.77282011076643e-05	0.00287701112741708	0.00288355392989949	0.000316677552446567
0.000460951883607319	0.000103188341919282	0.00291525662124091	0.00292188640034623	0.000320887299590338
0.000464834510836453	9.91607207210813e-05	0.00293981201441766	0.00294649763657688	0.000323590153860338
0.000466923200861147	0.000100741998916098	0.0029530217823799	0.0029597374457516	0.00032504417569112
0.000470802725800321	0.000100401355111392	0.00297755755534971	0.00298432901715569	0.00032774487033127
0.000474899964750285	0.000102615560221789	0.00300347024472677	0.00301030063630426	0.000330597124523489
0.000479243167487568	9.831825254398e-05	0.00303093851416559	0.00303783137316274	0.000333620604082859
0.000484400961751759	0.000117491045407969	0.00306355860839757	0.00307052565092203	0.000337211153839
0.000484805169954348	0.000104788807851111	0.0030661149937403	0.0030730878499108	0.000337492539561054
0.000487998647590245	9.39016964709864e-05	0.00308631191049868	0.00309333069782177	0.000339715648851477
0.000488675680539835	0.000108898545973748	0.00309059375608665	0.00309762228103977	0.000340186958944034
0.000488880071093144	0.000104923633229461	0.00309188640925728	0.00309891787391901	0.000340329243497033
0.000490010045778678	0.000104031590071346	0.00309903285187089	0.0031060805687334	0.00034111586470055
0.000491686906449233	0.000108782657387438	0.0031096380350724	0.00311670986988784	0.000342283195416616
0.000495306987416687	0.000104632622756402	0.00313253297353584	0.0031396568752546	0.000344803280586578
0.000499158970324366	0.000106296288372802	0.00315689455893308	0.00316407386295456	0.000347484802101666
0.000502322540971955	0.000136996116029434	0.00317690233112174	0.00318412713614956	0.000349687091924681
0.000504398339161341	0.000107444926019055	0.00319003056561036	0.00319728522642997	0.000351132139226091
0.000506247726808304	0.000104704454272611	0.0032017268831107	0.00320900814330437	0.000352419572967083
0.000508071119364007	0.00010728581080476	0.00321325879654933	0.00322056628223485	0.000353688910470845
0.000508441384323115	0.000112517630143764	0.00321560051032042	0.00322291332145309	0.00035394666692458
0.000510379987936842	0.000111501809429963	0.00322786106770582	0.00323520176138803	0.000355296207518094
0.00051343384482065	0.000127052556329796	0.00324717496318483	0.00325455957988217	0.000357422121140817
0.000518605267004586	0.000134817363370578	0.00327988124620286	0.00328734024243515	0.000361022157844558
0.000520028830274422	0.000150010557421324	0.00328888446843869	0.00329636393949788	0.000362013157967778
0.000521938156772424	0.000118422654249276	0.00330095986483767	0.00330846679735947	0.000363342317573734
0.000525814263386609	0.000122391268504084	0.00332547401886001	0.003333036700651	0.000366040632579232
0.00052825490968943	0.000128956888723214	0.00334090970867371	0.00334850749379422	0.000367739665448429
0.000528689004914884	0.000113266615905058	0.00334365511231617	0.00335125914094182	0.000368041856739136
0.000531644245109593	0.000110594606221401	0.00336234531372627	0.00336999184698286	0.000370099119285283
0.000539090447593186	0.000198223010984895	0.00340943827909939	0.00341719190960277	0.0003752827228069
0.000540243520061215	0.000121638995229234	0.0034167308019564	0.00342450101687137	0.000376085423313517
0.000546136405258661	0.000119545685543736	0.00345399992526625	0.00346185489637496	0.000380187699679124
0.000547393371839853	0.000119654082810027	0.00346194951887637	0.00346982256868499	0.000381062725091229
0.000547770162598166	0.000118491715512178	0.00346433250458933	0.00347221097370435	0.000381325024418437
0.000549248076387647	0.000192280859501755	0.00347367946272884	0.00348157918838345	0.00038235386014251
0.000553598666415687	0.000116902545565216	0.0035011944525501	0.00350915675187431	0.000385382482294561
0.000556237051150031	0.000119380097075588	0.00351788072467461	0.0035258809713608	0.000387219168905012
0.000557740179260153	0.000120308063793163	0.00352738714894891	0.00353540901482723	0.000388265557340223
0.000563851804207361	0.000118124864808579	0.00356603967587744	0.00357414944403975	0.000392520107316397
0.000569293855739674	0.000123896087635747	0.00360045753450198	0.00360864557460723	0.000396308540084626
0.000574983143502268	0.000131603362769078	0.00363643902066112	0.00364470888865877	0.000400269084019156
0.000576394293232942	0.000122408739649096	0.00364536373437248	0.00365365389865557	0.000401251442574349
0.000577950545864675	0.000124024690221528	0.00365520614081516	0.0036635186883698	0.000402334813143461
0.000587878765527692	0.000125304366329647	0.00371799644309843	0.00372645178625846	0.000409246249479232
0.000590926425401616	0.000126866726255368	0.00373727114603969	0.00374577032308449	0.00041136784911206
0.000591622728414783	0.000125813590107899	0.00374167486374151	0.00375018405557381	0.000411852573877351
0.000606500989636129	0.000132290182853506	0.00383577134339714	0.00384449452629636	0.000422209934885522
0.000610415634016665	0.000132304133728844	0.00386052922671643	0.00386930871316586	0.000424935077593034
0.000611929610063717	0.000135534577273425	0.0038701042579779	0.00387890551964317	0.000425989017717069
0.000624140636798027	0.000134256975109647	0.00394733200734896	0.00395630889777892	0.000434489608631968
0.000624480050059338	0.000142056286189391	0.00394947860180397	0.00395846037394724	0.000434725887967709
0.000636315591057926	0.000134086950028835	0.00402433161898242	0.00403348361935385	0.00044296508803455
0.00063786999668592	0.000141492970021518	0.00403416234418446	0.00404333670126235	0.000444047172829456
0.000640574174554146	0.00013835050303285	0.00405126472019313	0.00406047797092254	0.000445929660708574
0.000640913317827792	0.00013653221151572	0.00405340960713081	0.00406262773569035	0.000446165752094952
0.000646197400558015	0.000139894257954128	0.00408682840356985	0.00409612253203854	0.000449844216373791
0.000649402545265213	0.00013883842606244	0.00410709910787107	0.00411643933529752	0.000452075447585692
0.000654173590459096	0.000150955525350674	0.00413727323577106	0.00414668208418998	0.000455396765629795
0.000666849060376713	0.000143545817076043	0.00421743832223408	0.00422702947941146	0.000464220674279592
0.000668213902983862	0.00014188888840116	0.0042260701699148	0.00423568095735148	0.000465170796568162
0.000682499313414112	0.000148653077485227	0.00431641720791369	0.00432623345956248	0.00047511545009822
0.000684069357664685	0.00014561432359501	0.00432634683844542	0.00433618567172786	0.000476208421572512
0.000688137879044683	0.000149939154257356	0.00435207790564246	0.00436197525565732	0.000479040684299668
0.000688876644999816	0.000162946351880666	0.00435675017712857	0.00436665815266698	0.0004795549692409
0.000723282802531761	0.000181120031739107	0.0045743494149742	0.00458475224742156	0.000503506490803855
0.000729865774084812	0.000153260339130577	0.0046159829391878	0.00462648045320347	0.000508089164267314
0.000753689727756567	0.000174586340945108	0.00476665579931845	0.00477749596851327	0.000524673984573217
0.000774434868540172	0.000169965645333006	0.00489785693153792	0.00490899547395953	0.00053911551836971
0.000778993603880898	0.000185145079615284	0.00492668832123207	0.00493789243103583	0.000542289038915032
0.000781906623351877	0.000170128371637067	0.00494511150074946	0.00495635750793191	0.000544316909903173
0.000786208878773682	0.000198574511638797	0.00497232080187333	0.00498362868753836	0.000547311884375665
0.00078753025773977	0.000202314147530918	0.0049806777669212	0.00499200465771664	0.000548231749861072
0.000800067683539782	0.000170403240008969	0.00505996980341483	0.00507147701750769	0.000556959560402372
0.000804447523362303	0.000190535260016566	0.00508766978143132	0.00509923998988774	0.000560008544522554
0.000805677335268226	0.000174767868334539	0.00509544763727511	0.00510703553387115	0.000560864666463975
0.000827453190051918	0.000302924373993229	0.00523316744513128	0.00524506853950822	0.000576023722075435
0.000830066649289126	0.0002079858714777	0.00524969607776423	0.00526163476100469	0.000577843057036503
0.000837170502276851	0.000176936927917725	0.00529462387868071	0.00530666473522338	0.000582788337190428
0.000837645381256129	0.000180559346854421	0.00529762721620435	0.00530967490283676	0.000583118919706114
0.000841893373426306	0.00016273606100541	0.00532449333334476	0.00533660211800222	0.000586076119328559
0.000843957308729077	0.000178090920786703	0.00533754654187084	0.00534968501169856	0.00058751290839351
0.000860110610480893	0.000181109804438332	0.00543970692251266	0.00545207772206121	0.000598757876822848
0.000860269156994292	0.000184241742321025	0.00544070963839125	0.00545308271828271	0.000598868247480509
0.000863341246159689	0.000200253299215555	0.00546013884260749	0.00547255610774536	0.000601006853333837
0.000864301743423356	0.000187258852641601	0.0054662134376079	0.00547864451738655	0.000601675494431016
0.000879135087653599	0.000193166836166867	0.00556002584302416	0.00557267026783759	0.000612001586900119
0.000883941338367337	0.000225209532772638	0.0055904226256708	0.00560313617783068	0.000615347412934316
0.000897263026931579	0.000208784948338956	0.00567467467490659	0.00568757983025898	0.000624621180590735
0.000934763082744831	0.000397025979278707	0.00591184104713388	0.0059252855583178	0.000650726490217049
0.000974516456430809	0.000217138397231782	0.00616325836416005	0.00617727464019754	0.000678400425795466
0.000993216884593562	0.000212570619361002	0.00628152786030545	0.00629581310087546	0.000691418552215448
0.00099660084995539	0.000248476837459403	0.0063029295028151	0.00631726341428472	0.000693774267736917
0.00100553225026584	0.0002229514103015	0.00635941549369169	0.00637387786371255	0.00069999177769642
0.00109863460261118	0.00028073540992644	0.00694823454136281	0.00696403598396844	0.000764804100830469
0.00113502396500021	0.000257992157076877	0.0071783764139096	0.00719470123746452	0.000790136211721196
0.00113908342665125	0.00024642986047292	0.00720405018351054	0.00722043339349361	0.000792962167603613
0.00114067535530858	0.000258481123335732	0.00721411822037919	0.00723052432675497	0.000794070373700948
0.0012432384051581	0.000268327034996649	0.00786277076048502	0.00788065201077289	0.00086546867203613
0.0012898241215482	0.000276250072513994	0.00815739873141051	0.00817595001477584	0.000897898878449252
0.00129408051392582	0.000358263700268519	0.0081843179750512	0.00820293047726009	0.000900861925796761
0.00129684278013734	0.000287638044707859	0.00820178772655704	0.00822043995789051	0.000902784851327357
0.00132031384258998	0.000282146376422275	0.00835022875186999	0.00836921856281852	0.000919124009744505
0.00136003178754831	0.000291047438042353	0.00860142200248808	0.00862098306872583	0.000946773281948832
0.0013631600428321	0.000292434240282755	0.00862120642523004	0.00864081248454029	0.000948950987314927
0.00136692244500191	0.000292226271133458	0.00864500146377396	0.00866466163696503	0.000951570148045538
0.00139688583367092	0.000292488369802995	0.00883450273346951	0.00885459386411012	0.000972428878031257
0.00145206583642123	0.000383593662323295	0.00918348464264196	0.00920436941626848	0.00101084191571182
0.00163341603606705	0.000388483001915752	0.0103304207743343	0.0103539138717514	0.00113708714414892
0.0017012790891162	0.000366262966748956	0.0107596157115388	0.0107840848697274	0.00118432936749006
0.00171723194367967	0.000366749685925567	0.0108605083785345	0.010885206983452	0.00119543479650267
0.0023081300570179	0.000484182683506809	0.014597600466991	0.0146307978417466	0.00160678293643924
0.00236001771204443	0.000522664601404417	0.014925760162734	0.0149597038272941	0.00164290403735163
0.00241890069751781	0.000522988192411591	0.0152981613164864	0.0153329518832951	0.00168389487147623


==> unstructured_bounds_check_beam_p10.dat <==
2.40591363967113e-06	1.43847405694109e-06	0	6.68342709958517e-05	1.70018552197988e-06
3.18564261105194e-06	1.84184437787954e-06	0	8.84944904307937e-05	2.25119611785339e-06
3.90045278608421e-06	2.43927944349677e-06	0	0.000108351319936582	2.75633058756667e-06
4.3227799173859e-06	2.72554342673909e-06	0	0.000120083214830681	3.0547762434724e-06
4.82574646651454e-06	3.12380207952658e-06	0	0.000134055205383177	3.41020730745553e-06
4.8352421982877e-06	3.03842968984425e-06	0	0.000134318988879177	3.41691765043009e-06
5.21591881532066e-06	2.96939340198559e-06	0	0.000144893867280871	3.6859301628337e-06
6.35253744156795e-06	4.01525641021551e-06	0	0.000176468183180304	4.48914375308843e-06
6.49135364509251e-06	4.04263840770558e-06	0	0.00018032438134647	4.58724091483359e-06
6.57795887766982e-06	4.0236178188601e-06	0	0.000182730202356807	4.64844218162836e-06
6.6350453011504e-06	3.34157727994663e-06	0	0.000184316015510817	4.68878340963667e-06
6.70161762711188e-06	4.36623132314191e-06	0	0.000186165339110984	4.73582803455155e-06
6.76898550634842e-06	4.13158921130447e-06	0	0.000188036762516755	4.78343485261923e-06
6.95514169659781e-06	4.28238384842045e-06	0	0.000193208025965881	4.9149857338594e-06
7.16723204048947e-06	4.64959783114669e-06	0	0.000199099718537019	5.06486348759485e-06
7.59633032192059e-06	4.13216622073772e-06	0	0.000211019710324733	5.36809410801784e-06
7.94374849408416e-06	5.16235611683856e-06	0	0.000220670696912291	5.61360389550407e-06
8.05897369590133e-06	4.82422112503433e-06	0	0.000223871556758969	5.69503001848141e-06
8.09725945164861e-06	4.95582462843973e-06	0	0.0002249351030694	5.72208539010448e-06
8.23122295750158e-06	4.18847431023391e-06	0	0.000228656497348214	5.81675329895039e-06
8.6909997035975e-06	5.40946977388612e-06	0	0.000241428711254558	6.14166345123653e-06
8.84192666640804e-06	5.46354352304133e-06	0	0.000245621336196204	6.24831891584572e-06
8.87807818292813e-06	5.46158550196863e-06	0	0.000246625595123973	6.27386608594081e-06
9.53528202444899e-06	5.35951106836612e-06	0	0.000264882168809486	6.73829192314331e-06
9.74072765579417e-06	5.8617345330547e-06	0	0.000270589276817705	6.88347406193781e-06
9.96727785073463e-06	6.02454063217405e-06	0	0.000276882651971904	7.04357014980001e-06
9.9816923615833e-06	5.70641199208552e-06	0	0.00027728307504133	7.05375644337605e-06
1.01592514846471e-05	6.16086872356477e-06	0	0.00028221551914625	7.17923204040442e-06
1.03362599024316e-05	6.459420602204e-06	0	0.000287132665118304	7.30431847086264e-06
1.04975267663054e-05	6.61142828213996e-06	0	0.00029161252387343	7.41828082703844e-06
1.06609109692801e-05	6.34332444352904e-06	0	0.000296151200540115	7.53373944194763e-06
1.06610506606939e-05	6.51964145646835e-06	0	0.00029615508105079	7.5338381575911e-06
1.11207658451213e-05	6.42981281776735e-06	0	0.000308925584825485	7.85870480613244e-06
1.12497671248627e-05	7.19324161520227e-06	0	0.000312509132608173	7.94986606167793e-06
1.12565574249289e-05	5.61426014044195e-06	0	0.000312697761471517	7.95466455888163e-06
1.14194108934876e-05	6.97021574282694e-06	0	0.000317221694779234	8.0697481200184e-06
1.15117864482133e-05	6.96674274434756e-06	0	0.000319787810518499	8.13502709684592e-06
1.24674828008396e-05	7.92628156148573e-06	0	0.000346336256800159	8.81038845452336e-06
1.24830468003988e-05	7.89112185623082e-06	0	0.000346768611705584	8.82138705658195e-06
1.24897264339868e-05	7.85834696641568e-06	0	0.000346954166346464	8.82610734916928e-06
1.26598160388354e-05	8.22908136714953e-06	0	0.000351679113475497	8.94630446632494e-06
1.30161107383979e-05	8.05341169349817e-06	0	0.000361576682578527	9.19808702400125e-06
1.35202719015813e-05	8.62153279379068e-06	0	0.000375581858512607	9.55436228519745e-06
1.39816068752439e-05	6.93076037735028e-06	0	0.000388397358679115	9.88037358920913e-06
1.39867321088748e-05	8.92754823690317e-06	0	0.000388539733387789	9.88399543492955e-06
1.40164195221819e-05	7.45447572610087e-06	0	0.000389364424928392	9.90497462115451e-06
1.40985227233376e-05	9.18397127269133e-06	0	0.000391645183266991	9.96299444015818e-06
1.41172941057188e-05	9.09765315968393e-06	0	0.000392166636587852	9.97625960147894e-06
1.41208258158321e-05	9.04185612809919e-06	0	0.000392264744544346	9.97875535290612e-06
1.4146552918716e-05	8.63218881150617e-06	0	0.000392979421969869	9.99693590898393e-06
1.45370400595226e-05	9.06456332570091e-06	0	0.000403826828526386	1.02728812182335e-05
1.47935291158172e-05	9.21149075968646e-06	0	0.000410951880237674	1.04541341829534e-05
1.50560470055859e-05	9.61558534476905e-06	0	0.000418244407906609	1.0639647539748e-05
1.58470569115802e-05	1.01703044451717e-05	0	0.00044021800228065	1.11986300267856e-05
1.60219343414555e-05	9.28811022695321e-06	0	0.000445075951189123	1.13222105533273e-05
1.61292491707255e-05	1.02274328917857e-05	0	0.000448057067494781	1.13980466581684e-05
1.61823270258524e-05	1.05105541858799e-05	0	0.00044953152596868	1.14355551536264e-05
1.6227155337539e-05	9.28150773965886e-06	0	0.000450776819018711	1.14672339492912e-05
1.63396029565395e-05	9.24268144720757e-06	0	0.000453900519935641	1.15466972395288e-05
1.64423329434589e-05	1.03217138152713e-05	0	0.000456754273149447	1.16192933765872e-05
1.6470119573454e-05	1.02838941807586e-05	0	0.000457526162517466	1.16389293374277e-05
1.6498411154428e-05	1.02335203610727e-05	0	0.000458312079002018	1.16589221316725e-05
1.65028738464061e-05	1.07330040350491e-05	0	0.000458436048856849	1.16620757794823e-05
1.70325710269653e-05	9.66034788101751e-06	0	0.000473150594020814	1.20363965624806e-05
1.73038343800878e-05	1.08947932584714e-05	0	0.000480686063355667	1.22280900705199e-05
1.73584760388298e-05	1.08184176678492e-05	0	0.000482203962987521	1.22667036581216e-05
1.73891889417334e-05	1.08031844238054e-05	0	0.000483057141772536	1.22884075264564e-05
1.73956346769274e-05	1.07499517049146e-05	0	0.000483236198911343	1.22929625302062e-05
1.73973298666717e-05	1.09531875136263e-05	0	0.000483283289866211	1.22941604689058e-05
1.74077604446269e-05	9.84339773923517e-06	0	0.000483573042608154	1.23015314390603e-05
1.74810786764121e-05	1.13921230876796e-05	0	0.000485609761836576	1.23533431891236e-05
1.76269943447996e-05	1.13042113844253e-05	0	0.000489663177205589	1.24564573253636e-05
1.78557301446828e-05	1.14713873710204e-05	0	0.000496017266639267	1.26180979133364e-05
1.7868165386935e-05	1.08939414196292e-05	0	0.000496362707280404	1.26268855183781e-05
1.80943862456365e-05	1.10168767091006e-05	0	0.000502646933749041	1.27867488744022e-05
1.81156917569961e-05	1.1269698106266e-05	0	0.000503238783055797	1.28018048270976e-05
1.81525630138102e-05	1.13097530407353e-05	0	0.000504263035767724	1.28278606156282e-05
1.81596510348705e-05	1.01279251788975e-05	0	0.000504459935071337	1.28328695031391e-05
1.8163106331948e-05	1.0664218600942e-05	0	0.00050455592033752	1.28353112558126e-05
1.82304349028456e-05	1.12416013310326e-05	0	0.00050642625179045	1.28828902958798e-05
1.86727965519877e-05	1.11394950564793e-05	0	0.000518714688852075	1.31954937322401e-05
1.86863917049719e-05	1.16432295686621e-05	0	0.000519092350844571	1.32051010106958e-05
1.88920084653854e-05	1.20505648621248e-05	0	0.000524804212675303	1.33504040811634e-05
1.89254556364641e-05	1.1838942590123e-05	0	0.000525733347146009	1.33740401731194e-05
1.89916991254027e-05	1.23994746866444e-05	0	0.00052757353592863	1.34208524189822e-05
1.91635912270535e-05	1.24589287592913e-05	0	0.000532348554912635	1.35423233054424e-05
1.92486526539336e-05	1.13443946055756e-05	0	0.000534711490290654	1.36024336120145e-05
1.92753191671314e-05	1.18406108921274e-05	0	0.000535452263749894	1.36212780206045e-05
1.93333040471062e-05	1.19681709025112e-05	0	0.000537063035274767	1.36622541603155e-05
1.95211674604746e-05	1.23946163023986e-05	0	0.000542281723955866	1.3795011483873e-05
1.95565123108868e-05	1.13781404871594e-05	0	0.000543263574373096	1.38199886077235e-05
1.96276115672807e-05	1.21327688435453e-05	0	0.000545238652318915	1.38702322758032e-05
1.98778302851166e-05	1.16783032988651e-05	0	0.000552189519266358	1.40470541842817e-05
1.99289330701525e-05	1.28323800494656e-05	0	0.000553609111942979	1.40831669581615e-05
2.00979475188787e-05	1.30082991751546e-05	0	0.000558304192133109	1.42026042953966e-05
2.01223261256695e-05	1.29307084960195e-05	0	0.000558981409463568	1.42198319105606e-05
2.02845631978854e-05	1.24356567684311e-05	0	0.000563488219795977	1.43344798832743e-05
2.03638718018399e-05	1.24981685036411e-05	0	0.000565691346559044	1.43905248459834e-05
2.04506538830969e-05	1.24893642016388e-05	0	0.000568102080278111	1.44518510863303e-05
2.05705140402468e-05	1.28023160095249e-05	0	0.000571431695311838	1.45365525903605e-05
2.06478038198719e-05	1.31782378775542e-05	0	0.000573578740821397	1.45911709117096e-05
2.06499179323813e-05	1.28788674058569e-05	0	0.000573637469100789	1.45926648903057e-05
2.1031684831129e-05	1.33492186690275e-05	0	0.000584242634617765	1.48624478714245e-05
2.12067279481461e-05	1.31147995239754e-05	0	0.000589105186176541	1.49861454839955e-05
2.12485365536031e-05	1.36427030334997e-05	0	0.000590266594308908	1.50156903456711e-05
2.13437125322363e-05	1.28287309544075e-05	0	0.000592910503484844	1.50829482963509e-05
2.13642137559703e-05	1.27674214925651e-05	0	0.000593480010353622	1.50974358836102e-05
2.15875897092407e-05	1.31952759436693e-05	0	0.000599685207725519	1.52552888320381e-05
2.18320259845161e-05	1.40453693010236e-05	0	0.000606475443249278	1.54280244653638e-05
2.19929294649815e-05	1.39727491451641e-05	0	0.000610945207516835	1.55417300296069e-05
2.22723092574317e-05	1.38018339325816e-05	0	0.000618706144753842	1.57391591768206e-05
2.23064957088009e-05	1.4353900562444e-05	0	0.000619655815815118	1.5763317695571e-05
2.24229070392611e-05	1.38315950535632e-05	0	0.000622889625324588	1.58455820193516e-05
2.25177283573041e-05	1.32682841297176e-05	0	0.000625523682325492	1.59125893422456e-05
2.26364765122221e-05	1.44356830148855e-05	0	0.000628822406866207	1.59965050283383e-05
2.27016240211879e-05	1.4469943161146e-05	0	0.000630632150240508	1.60425427786966e-05
2.28416507654927e-05	1.42506826902165e-05	0	0.000634521976218332	1.61414953925574e-05
2.30540658807409e-05	1.37517836976236e-05	0	0.000640422690667149	1.6291602652287e-05
2.31857499311953e-05	1.43729011866872e-05	0	0.000644080763579139	1.63846597397758e-05
2.32278320620504e-05	1.47194430919802e-05	0	0.000645249770018641	1.64143978934794e-05
2.32843873733247e-05	1.46267097102955e-05	0	0.000646820829320531	1.64543638007818e-05
2.33348315652995e-05	1.45831985210753e-05	0	0.000648222126830873	1.64900111670742e-05
2.33658758846235e-05	1.31275018809393e-05	0	0.000649084512087056	1.65119492372451e-05
2.34619731981154e-05	1.43048504152961e-05	0	0.000651754015175674	1.65798582670665e-05
2.35796463844488e-05	1.44667684127496e-05	0	0.000655022877987242	1.66630143057688e-05
2.37312522518485e-05	1.44581055078008e-05	0	0.000659234362331105	1.67701495314664e-05
2.38171702117494e-05	1.50907955577682e-05	0	0.000661621091480791	1.68308651237026e-05
2.39014145402557e-05	1.53763595569617e-05	0	0.000663961328548668	1.68903980118679e-05
2.41771893408919e-05	1.48520786246779e-05	0	0.000671622122126436	1.70852796217624e-05
2.436312710435e-05	1.53771703123722e-05	0	0.00067678731786166	1.72166761474725e-05
2.44946802870256e-05	1.57485143759497e-05	0	0.000680441755378192	1.73096407547616e-05
2.4683370191367e-05	1.57892685063667e-05	0	0.000685683403286116	1.74429821341405e-05
2.46865163794902e-05	1.51651366576091e-05	0	0.000685770801769381	1.74452054491206e-05
2.51508038750309e-05	1.46288978119821e-05	0	0.000698668320521519	1.7773303209822e-05
2.51920969956101e-05	1.55797757781051e-05	0	0.000699815408914584	1.7802483794113e-05
2.53456869017325e-05	1.56465617351874e-05	0	0.000704082008196885	1.79110210792479e-05
2.5414534999317e-05	1.62966870891026e-05	0	0.000705994550831683	1.79596739223088e-05
2.54948090982967e-05	1.57010128026273e-05	0	0.000708224498239936	1.80164011707967e-05
2.57259682378792e-05	1.67180193273e-05	0	0.000714645906025778	1.8179754258749e-05
2.57322317576698e-05	1.58679573106635e-05	0	0.000714819901373067	1.81841804964553e-05
2.58030676074874e-05	1.5983003032516e-05	0	0.000716787662104264	1.8234238023171e-05
2.58953171453972e-05	1.69306894478149e-05	0	0.000719350277201467	1.82994279477674e-05
2.61506048220853e-05	1.60956642199476e-05	0	0.000726441955591117	1.84798319342995e-05
2.61676487821162e-05	1.65742007063376e-05	0	0.000726915422562302	1.84918763791263e-05
2.61849748725558e-05	1.66435462124549e-05	0	0.000727396726880426	1.85041201968735e-05
2.62146480732818e-05	1.64617307645663e-05	0	0.000728221023607336	1.85250893395008e-05
2.6276680512929e-05	1.64629189204756e-05	0	0.00072994423295845	1.85689257657302e-05
2.64101090808297e-05	1.72079163438334e-05	0	0.000733650767107752	1.86632156502979e-05
2.70325297093214e-05	1.64451488705921e-05	0	0.000750941092193515	1.91030612556007e-05
2.71418043724792e-05	1.64470777716277e-05	0	0.000753976651047268	1.91802823150567e-05
2.71474793157737e-05	1.6749693947158e-05	0	0.000754134296231249	1.91842926237714e-05
2.72637691932543e-05	1.69204159383302e-05	0	0.000757364731878344	1.92664711204474e-05
2.74448134879629e-05	1.64755238851922e-05	0	0.000762393991139943	1.93944095815909e-05
2.74596303668444e-05	1.61993887379976e-05	0	0.000762805591657039	1.94048802163353e-05
2.74916222352248e-05	1.71299920518079e-05	0	0.000763694299034651	1.94274878904249e-05
2.76661205569045e-05	1.71971807907086e-05	0	0.000768541716633815	1.9550800512801e-05
2.76852282051115e-05	1.6941450502334e-05	0	0.000769072511138371	1.95643033028867e-05
2.7691015808783e-05	1.69339680232037e-05	0	0.000769233285933448	1.95683932252397e-05
2.78008018336053e-05	1.69038538642393e-05	0	0.000772283049987138	1.96459756483331e-05
2.79663838380437e-05	1.50241721248928e-05	0	0.000776882779742325	1.97629873822574e-05
2.81986399617611e-05	1.56068038983091e-05	0	0.000783334660831104	1.99271156753206e-05
2.83467498800922e-05	1.81340309663955e-05	0	0.000787449030630506	2.0031780420829e-05
2.83538629806565e-05	1.36156243577443e-05	0	0.000787646626621741	2.00368070312564e-05
2.83851722607561e-05	1.74729577210558e-05	0	0.000788516372266918	2.00589323410967e-05
2.84821629322319e-05	1.61033863824638e-05	0	0.000791210692093896	2.01274726796559e-05
2.8687938418972e-05	1.75131700701782e-05	0	0.000796926963209636	2.02728879171663e-05
2.90262839962653e-05	1.81972627862226e-05	0	0.000806325920690958	2.05119863795769e-05
2.91317130573629e-05	1.60257778307056e-05	0	0.00080925465193226	2.0586489869778e-05
2.93432993096423e-05	1.84479963055803e-05	0	0.000815132341260182	2.07360113974183e-05
2.94434377865638e-05	1.80921781239308e-05	0	0.000817914104492858	2.08067761937317e-05
2.94756226832332e-05	1.84076920267996e-05	0	0.000818808174034796	2.08295202749971e-05
2.94954176022222e-05	1.82266307066543e-05	0	0.000819358060347554	2.08435087383072e-05
2.95992089112576e-05	1.92407802821323e-05	0	0.000822241296204664	2.09168548792566e-05
2.96926463491268e-05	1.94164826423802e-05	0	0.000824836910170488	2.09828842563949e-05
2.97226862559179e-05	1.93069619425716e-05	0	0.000825671393685554	2.10041125389736e-05
3.00585069276143e-05	1.90749188718645e-05	0	0.000835000211398693	2.12414267278881e-05
3.01255918790203e-05	1.85558024074125e-05	0	0.00083686377530569	2.12888336095185e-05
3.02181855037254e-05	1.85599149667371e-05	0	0.00083943594884684	2.13542666897261e-05
3.02790095459512e-05	1.89265359952179e-05	0	0.000841125589927016	2.1397249178486e-05
3.04929427572028e-05	1.96932554459273e-05	0	0.000847068475814653	2.15484292301928e-05
3.0908387635937e-05	1.86344276699193e-05	0	0.000858609187480827	2.18420114088537e-05
3.10211707759937e-05	1.88096083223566e-05	0	0.00086174220889176	2.19217118015347e-05
3.11156632017641e-05	1.98753207154915e-05	0	0.00086436712954008	2.19884867063272e-05
3.11397624628262e-05	1.98421914947637e-05	0	0.000865036586879888	2.2005516916424e-05
3.15076838208725e-05	1.89504136918445e-05	0	0.00087525713484282	2.22655156777534e-05
3.16492767371779e-05	2.04063120978748e-05	0	0.000879190467770186	2.23655750574188e-05
3.17264154527414e-05	1.95834468078659e-05	0	0.000881333316846506	2.24200866264247e-05
3.1792116543403e-05	2.0731386508673e-05	0	0.00088315843825786	2.2466515576022e-05
3.18015264460958e-05	2.04175104917507e-05	0	0.000883419837493722	2.24731652662131e-05
3.2086734557991e-05	2.0225334361406e-05	0	0.000891342680577681	2.26747131084137e-05
3.21470461122716e-05	2.04028470011363e-05	0	0.000893018085170812	2.27173334376289e-05
3.21972633615438e-05	1.98560081045018e-05	0	0.00089441307840382	2.27528204304946e-05
3.22160942885513e-05	1.99967531784783e-05	0	0.000894936185824671	2.27661276701805e-05
3.22390283353855e-05	2.0896605890845e-05	0	0.000895573274486516	2.27823344590472e-05
3.22494514352508e-05	1.99175779950775e-05	0	0.000895862819493248	2.27897001446613e-05
3.24166906489192e-05	1.95690992892574e-05	0	0.000900508585136433	2.29078829776206e-05
3.24455385397012e-05	2.00040562638668e-05	0	0.000901309955444495	2.2928268899023e-05
3.24863739586932e-05	2.00041014032876e-05	0	0.000902444329268017	2.29571260395667e-05
3.25954448766028e-05	1.98348184794322e-05	0	0.000905474228249042	2.30342031184941e-05
3.26616263539457e-05	2.00581486195221e-05	0	0.00090731269440123	2.30809715426577e-05
3.27322395578951e-05	1.85888757723014e-05	0	0.000909274270216395	2.31308717323586e-05
3.36693304203868e-05	2.12942718469954e-05	0	0.000935305871525072	2.37930851596841e-05
3.36985744989854e-05	2.17986335459722e-05	0	0.000936118247597914	2.38137510548434e-05
3.37988341972631e-05	1.98234738027229e-05	0	0.000938903378258612	2.38846015145788e-05
3.39296141696979e-05	2.08073794037284e-05	0	0.000942536336638539	2.39770197178071e-05
3.41377787871332e-05	2.13422192861222e-05	0	0.000948318975808816	2.41241232808392e-05
3.41749880996181e-05	2.09113319697503e-05	0	0.000949352619424858	2.4150417962964e-05
3.44520002791313e-05	2.18900377307584e-05	0	0.000957047786354129	2.43461739906339e-05
3.45615591003544e-05	2.18739680451574e-05	0	0.000960091238881689	2.44235958558999e-05
3.45680371332503e-05	2.08516954278536e-05	0	0.000960271193223759	2.44281736834493e-05
3.46695591756398e-05	2.19363991374191e-05	0	0.00096309139074917	2.44999162031234e-05
3.4821056840096e-05	2.1227900546645e-05	0	0.000967299869305721	2.46069749651148e-05
3.4867820825911e-05	2.25740651285095e-05	0	0.000968598933764881	2.46400216424058e-05
3.48712311129116e-05	2.19799161098247e-05	0	0.000968693668688899	2.46424315878401e-05
3.48750607049847e-05	2.19003517378665e-05	0	0.000968800051557268	2.46451378433269e-05
3.49105914423102e-05	2.11914847865916e-05	0	0.000969787065757576	2.46702463277668e-05
3.50588958404412e-05	2.13640036859471e-05	0	0.000973906838043393	2.47750485061976e-05
3.53086251318099e-05	2.14111203887704e-05	0	0.000980844109132274	2.49515245519691e-05
3.53329949671093e-05	2.16635892192426e-05	0	0.000981521082798226	2.49687459685935e-05
3.5632613229098e-05	1.98038709254918e-05	0	0.000989844227813362	2.51804770227551e-05
3.60548816226233e-05	2.2833008143378e-05	0	0.00100157449101997	2.54788811704434e-05
3.61209496845932e-05	2.20625228824431e-05	0	0.00100340980658793	2.55255694474368e-05
3.65518378980986e-05	2.22706271562912e-05	0	0.0010153795211927	2.5830064958049e-05
3.69213116487331e-05	2.26209098791756e-05	0	0.00102564319332478	2.60911607476985e-05
3.69564843161598e-05	2.2744182090518e-05	0	0.00102662026064238	2.61160161951003e-05
3.69666580348571e-05	2.30404378439912e-05	0	0.00102690287804867	2.61232056506786e-05
3.69796800490319e-05	2.3293787875419e-05	0	0.00102726461872367	2.61324079094776e-05
3.70826811799898e-05	2.31616836554393e-05	0	0.0010301259040941	2.62051956557727e-05
3.71657009403144e-05	2.42178014637308e-05	0	0.00103243212368063	2.62638631790822e-05
3.72489956424253e-05	2.34591671396834e-05	0	0.00103474598092048	2.63227249953405e-05
3.77051048732099e-05	2.22530694410385e-05	0	0.00104741631431536	2.66450434268226e-05
3.79375815128348e-05	2.26208532014388e-05	0	0.00105387432115178	2.68093275517264e-05
3.81773633112199e-05	2.40976268899955e-05	0	0.00106053525919591	2.69787740087116e-05
3.81993463734234e-05	2.35652712718473e-05	0	0.00106114593029906	2.69943087658473e-05
3.82098730664325e-05	2.36347288192818e-05	0	0.00106143835303677	2.70017476575647e-05
3.84248939839776e-05	2.38015046323042e-05	0	0.00106741145449642	2.71536963580098e-05
3.87360380504281e-05	2.42347620992229e-05	0	0.00107605477673098	2.73735723453744e-05
3.87937505830532e-05	2.49378934036e-05	0	0.00107765798267467	2.74143560255672e-05
3.89517776589527e-05	2.54159954462757e-05	0	0.00108204784282568	2.75260289227359e-05
3.89558967261911e-05	2.36659916075614e-05	0	0.0010821622670725	2.75289397414658e-05
3.93710975474523e-05	2.41322685887925e-05	0	0.00109369619902581	2.78223494521775e-05
3.94136336616756e-05	2.39229425538434e-05	0	0.00109487781674409	2.78524084220323e-05
3.97702022846567e-05	2.58822163125939e-05	0	0.00110478299521097	2.81043845530065e-05
3.98597106405279e-05	2.58610412457783e-05	0	0.00110726946256133	2.81676373681708e-05
3.99671468624019e-05	2.47722233479529e-05	0	0.00111025395105215	2.82435592574502e-05
4.03725701999141e-05	2.60340337205211e-05	0	0.00112151627267531	2.85300595196999e-05
4.05901514823789e-05	2.51595074015506e-05	0	0.00112756049893345	2.86838175516577e-05
4.0747618155882e-05	2.47321653469628e-05	0	0.00113193479157477	2.87950944296257e-05
4.08045902647604e-05	2.53276766485675e-05	0	0.00113351742916467	2.8835354875005e-05
4.08984988580152e-05	2.52485258207076e-05	0	0.00113612613143341	2.89017172032294e-05
4.11735709780648e-05	2.57175258665554e-05	0	0.00114376740513159	2.90961022502651e-05
4.12056686892999e-05	2.56369572549108e-05	0	0.00114465905273507	2.91187847202549e-05
4.14140891143197e-05	2.6455471939703e-05	0	0.00115044879802653	2.92660690546809e-05
4.16668430467021e-05	2.68521820068466e-05	0	0.00115747009111597	2.94446825216698e-05
4.17586683411141e-05	2.1068129589e-05	0	0.00116002092108338	2.95095726463769e-05
4.19574290804515e-05	2.58832377175772e-05	0	0.00116554232837627	2.96500307766214e-05
4.20101625379759e-05	2.72780697272625e-05	0	0.00116700721977253	2.96872958968372e-05
4.21985034386548e-05	2.71145794674615e-05	0	0.00117223917265231	2.98203906460628e-05
4.22195825454763e-05	2.67255134112885e-05	0	0.00117282473263025	2.98352866056045e-05
4.22638647711443e-05	2.57726514082522e-05	0	0.0011740548558656	2.98665794989634e-05
4.25747823750748e-05	2.62673642481123e-05	0	0.00118269188716043	3.00862954521945e-05
4.25944896153178e-05	2.65447785041044e-05	0	0.00118323933783087	3.01002219556188e-05
4.28022854512925e-05	2.73936273401813e-05	0	0.00118901173256049	3.02470649120874e-05
4.28186204780049e-05	2.79171413770324e-05	0	0.00118946550595611	3.02586083754331e-05
4.29510670006504e-05	2.57754942245554e-05	0	0.00119314475970787	3.03522042786611e-05
4.30786725213818e-05	2.77439772033287e-05	0	0.00119668953447211	3.04423791940607e-05
4.37718812095471e-05	2.63003741529114e-05	0	0.00121594629271871	3.09322485542452e-05
4.45038581801921e-05	2.84529396007753e-05	0	0.00123628000146365	3.14495142728829e-05
4.46891423300327e-05	2.75163961395264e-05	0	0.00124142704036068	3.15804489099098e-05
4.48220725024613e-05	2.78808922133313e-05	0	0.0012451197295	3.16743865936506e-05
4.5145949631089e-05	2.81098753257398e-05	0	0.0012541167655646	3.19032606462861e-05
4.53750687214903e-05	2.8525851161882e-05	0	0.00126048150248841	3.20651720939286e-05
4.53984776625867e-05	2.77007900678031e-05	0	0.00126113178331626	3.20817144760366e-05
4.54008735790073e-05	2.86737925134697e-05	0	0.00126119833987167	3.20834075967996e-05
4.54482946733287e-05	2.86942770836482e-05	0	0.00126251565825701	3.21169186325786e-05
4.54888566334512e-05	2.82253536896177e-05	0	0.00126364243562359	3.2145582528161e-05
4.55924415666391e-05	2.8946755008936e-05	0	0.00126651993853205	3.22187828296159e-05
4.57117840152915e-05	2.82264992049301e-05	0	0.00126983517205627	3.23031184848998e-05
4.57550534635542e-05	2.84397252404224e-05	0	0.00127103716117938	3.23336956794175e-05
4.57551723948009e-05	2.79270364366366e-05	0	0.00127104046499233	3.23337797245468e-05
4.57713628866876e-05	2.86284154104222e-05	0	0.00127149022333133	3.23452210495582e-05
4.57814207478186e-05	2.79995802285088e-05	0	0.00127176962231108	3.23523286321373e-05
4.64140885511976e-05	2.85005706073736e-05	0	0.00128934460535442	3.27994156022517e-05
4.68464960614152e-05	2.84785523718109e-05	0	0.00130135652475269	3.31049847533448e-05
4.68711358963669e-05	2.61537186005756e-05	0	0.00130204099878343	3.31223969704586e-05
4.69116724843397e-05	2.57511758001111e-05	0	0.00130316707133119	3.31510429362765e-05
4.708201395263e-05	3.00791600355213e-05	0	0.00130789901501764	3.32714180376526e-05
4.72767793166891e-05	2.91622349557426e-05	0	0.00131330943412316	3.34090527584923e-05
4.7362082726947e-05	3.05004446098861e-05	0	0.00131567909159704	3.34693340673046e-05
4.75517289220849e-05	2.90034369956916e-05	0	0.00132094730446646	3.36033512281689e-05
4.76434210778643e-05	2.67364814749676e-05	0	0.00132349443595397	3.36681472678819e-05
4.78577449656674e-05	2.75615330587061e-05	0	0.00132944817450963	3.38196033987436e-05
4.78590152559987e-05	3.09728218266531e-05	0	0.00132948346211387	3.38205010740371e-05
4.79986990895605e-05	2.95084497348958e-05	0	0.00133336376231752	3.39192113633675e-05
4.80603975448292e-05	3.11060882836414e-05	0	0.00133507769386153	3.39628117730581e-05
4.82296597154507e-05	2.7187475815225e-05	0	0.00133977965555884	3.40824241677705e-05
4.83354947473258e-05	3.08904671767147e-05	0	0.00134271966432913	3.41572145450911e-05
4.83670513361259e-05	2.97539871685641e-05	0	0.00134359628000347	3.41795146204214e-05
4.85461642700126e-05	3.04174791173008e-05	0	0.00134857188767485	3.43060882479913e-05
4.85477227573872e-05	2.92959617817478e-05	0	0.0013486151811522	3.43071895833135e-05
4.87965457129296e-05	2.99763538788365e-05	0	0.00135552727498893	3.44830251492991e-05
4.8821299514323e-05	3.02548666679902e-05	0	0.00135621491491232	3.45005179030114e-05
4.89321173508982e-05	3.08148593912629e-05	0	0.00135929334183452	3.4578829475886e-05
4.90527114612755e-05	3.09274684500613e-05	0	0.00136264334547798	3.46640496422516e-05
4.92141260180124e-05	3.13181606937223e-05	0	0.0013671273070152	3.47781163683952e-05
4.94394930983642e-05	3.21444730962911e-05	0	0.00137338781623441	3.49373763853912e-05
4.95140377457749e-05	3.07928688542346e-05	0	0.00137545860426446	3.49900548058381e-05
4.96227631779073e-05	3.04848758068047e-05	0	0.00137847890593911	3.50668877405397e-05
4.98890133775498e-05	3.24369089771026e-05	0	0.00138587511405822	3.52550386064695e-05
4.99741748554241e-05	2.97140045529177e-05	0	0.00138824082876934	3.53152196160183e-05
5.02650400408984e-05	3.14292900446629e-05	0	0.0013963208206313	3.55207651389474e-05
5.03768939736387e-05	3.02774537084921e-05	0	0.00139942802943938	3.5599808889265e-05
5.04366554124872e-05	3.13779112841296e-05	0	0.00140108815228572	3.56420404687527e-05
5.05441377638325e-05	3.25341390318708e-05	0	0.00140407392221455	3.57179949563131e-05
5.0605940770633e-05	3.21911790436441e-05	0	0.00140579075811296	3.57616692493754e-05
5.10515516928525e-05	2.99583639142952e-05	0	0.00141816945726619	3.60765688475557e-05
5.12715630233265e-05	3.23461257161133e-05	0	0.00142428118822567	3.62320441199978e-05
5.13320515272236e-05	3.11009580989202e-05	0	0.00142596150833392	3.62747894941564e-05
5.14385100577247e-05	3.14035068396284e-05	0	0.00142891883737528	3.63500204788732e-05
5.16066427745685e-05	3.16489310465517e-05	0	0.00143358942378998	3.6468834723169e-05
5.16732979790258e-05	3.20470229931302e-05	0	0.0014354410496857	3.65159379157845e-05
5.21811979847964e-05	3.09954076726249e-05	0	0.00144955008754337	3.68748553025869e-05
5.21934068104744e-05	3.3636540445705e-05	0	0.00144988923852137	3.68834829059702e-05
5.28150247043268e-05	3.39605404071119e-05	0	0.00146715726430944	3.7322761243275e-05
5.29233028518402e-05	3.38258347950051e-05	0	0.00147016514079116	3.73992780956312e-05
5.31298499237312e-05	3.28018955755964e-05	0	0.00147590284589765	3.75452385887451e-05
5.31336431138175e-05	2.92715176194004e-05	0	0.00147600821754948	3.75479191200681e-05
5.31857439467966e-05	3.40114392799257e-05	0	0.00147745553516426	3.75847371838801e-05
5.32026631311683e-05	3.26449849494735e-05	0	0.00147792553597172	3.75966934535641e-05
5.32573032851792e-05	3.32888900290405e-05	0	0.00147944339380351	3.76353059778213e-05
5.34312809074454e-05	3.2610373369566e-05	0	0.00148427634680796	3.77582506378608e-05
5.35477829331269e-05	3.30677539731446e-05	0	0.00148751267575505	3.78405790531816e-05
5.35994289774235e-05	3.39701882033024e-05	0	0.00148894735972027	3.7877075731756e-05
5.37684679772192e-05	3.44142742339026e-05	0	0.0014936431219184	3.79965304184751e-05
5.39285779392886e-05	3.31450574316315e-05	0	0.00149809084290793	3.81096752275608e-05
5.40322184571268e-05	3.44861848336078e-05	0	0.00150096988991152	3.81829148089863e-05
5.40359020341185e-05	3.37251513405019e-05	0	0.00150107221660306	3.81855178800884e-05
5.4238117277946e-05	3.53130269615499e-05	0	0.00150668958714487	3.83284172029131e-05
5.43393935398442e-05	3.54896795815808e-05	0	0.00150950295709359	3.83999860370382e-05
5.45756395007125e-05	3.42390324042487e-05	0	0.00151606567252536	3.85669338258854e-05
5.47390467266519e-05	3.36501259874138e-05	0	0.0015206049887504	3.86824087104095e-05
5.47588553366631e-05	3.56898218164963e-05	0	0.00152115525538844	3.86964068487493e-05
5.480735624592e-05	3.51076928164534e-05	0	0.00152250257012961	3.87306809566636e-05
5.49064217603395e-05	3.50550872332471e-05	0	0.00152525452736038	3.88006875232219e-05
5.49785101212687e-05	3.58681416684982e-05	0	0.00152725708180392	3.88516301612003e-05
5.51068573780775e-05	3.44366105247997e-05	0	0.0015308224613759	3.89423292387591e-05
5.54826648264483e-05	3.59316001894823e-05	0	0.00154126207833998	3.92079008587211e-05
5.55875979615255e-05	3.59945506179776e-05	0	0.00154417703317087	3.92820538931878e-05
5.57035417176661e-05	3.61397450517435e-05	0	0.0015473978538562	3.93639877965056e-05
5.59280018437103e-05	3.37648806107861e-05	0	0.00155363316864109	3.95226068966214e-05
5.63716095023135e-05	3.56427828861354e-05	0	0.00156595621880601	3.98360908497616e-05
5.6447407832175e-05	3.55228302578518e-05	0	0.0015680618330872	3.98896552092199e-05
5.65029045620055e-05	3.45791399113973e-05	0	0.00156960348587965	3.99288730493877e-05
5.66332145273972e-05	3.62422689737907e-05	0	0.0015732233878564	4.00209591130217e-05
5.69332479365383e-05	3.61347153623317e-05	0	0.00158155806531288	4.02329835389746e-05
5.69725194945714e-05	3.50922033657079e-05	0	0.00158264899638727	4.0260735546897e-05
5.69878890651094e-05	3.5119094385814e-05	0	0.00158307595021712	4.02715967519231e-05
5.70047114996279e-05	3.46265397312441e-05	0	0.00158354326339444	4.02834846514464e-05
5.70677952860089e-05	3.56219684225746e-05	0	0.00158529567827952	4.032806403223e-05
5.70835404809315e-05	3.53203291766706e-05	0	0.00158573306664085	4.03391906795075e-05
5.71389548756497e-05	3.56671166269592e-05	0	0.0015872724322325	4.03783503359675e-05
5.72390560024969e-05	3.60033059507412e-05	0	0.00159005315791126	4.04490887381252e-05
5.73559576963333e-05	3.38488001731896e-05	0	0.00159330058930575	4.05316995866954e-05
5.74418378220207e-05	3.52544999330861e-05	0	0.00159568626745252	4.05923884426492e-05
5.75826258198688e-05	3.56843991114592e-05	0	0.00159959724041771	4.06918790110836e-05
5.77170837570691e-05	3.74861644048106e-05	0	0.00160333236958623	4.07868963194256e-05
5.84563446219658e-05	3.72692665122152e-05	0	0.00162386841883017	4.13093093432077e-05
5.88806256452585e-05	3.68868831657147e-05	0	0.00163565459121043	4.16091357547463e-05
5.89179412788587e-05	3.69050251205225e-05	0	0.00163669118833822	4.16355055707483e-05
5.9201184052507e-05	3.62590464705102e-05	0	0.00164455943596757	4.18356645685715e-05
5.92045018027319e-05	3.74488337149774e-05	0	0.00164465160029696	4.18380091210913e-05
5.92636600469472e-05	3.7752889030839e-05	0	0.0016462949669002	4.18798144413934e-05
5.93151135359239e-05	3.69400686369514e-05	0	0.00164772430183949	4.19161750470174e-05
5.96656384819954e-05	3.74907570700711e-05	0	0.00165746159201077	4.21638802965225e-05
5.97899411836706e-05	3.44156507556485e-05	0	0.00166091461722014	4.22517212107798e-05
5.99197383531147e-05	3.76410249816702e-05	0	0.00166452027415386	4.23434448972149e-05
5.99504353171436e-05	3.68299345291215e-05	0	0.00166537301016958	4.23651375020179e-05
6.00975615763323e-05	3.74805554989789e-05	0	0.00166946005474032	4.24691071257351e-05
6.01825513192838e-05	3.8133953229979e-05	0	0.00167182099879871	4.25291667754696e-05
6.02625925540916e-05	3.94079949626122e-05	0	0.00167404447743469	4.25857294659725e-05
6.03625775953708e-05	3.75548727816185e-05	0	0.00167682197835339	4.26563858340139e-05
6.06655973799276e-05	3.73803608464276e-05	0	0.001685239614824	4.28705206400553e-05
6.07912822326741e-05	3.94771028262076e-05	0	0.00168873103503541	4.29593382781644e-05
6.08799105243617e-05	3.71884573167627e-05	0	0.00169119305493789	4.30219691789081e-05
6.08829389880147e-05	3.69133601688301e-05	0	0.00169127718312809	4.30241093014656e-05
6.08883347478774e-05	3.6715777643458e-05	0	0.00169142707282944	4.30279223197919e-05
6.09032681896421e-05	3.70454669938841e-05	0	0.00169184191136621	4.30384753259618e-05
6.09587836539422e-05	3.90580426135817e-05	0	0.0016933840845865	4.30777064052037e-05
6.10274855450231e-05	3.68436918922952e-05	0	0.00169529256572677	4.3126255928604e-05
6.11324399938434e-05	3.85396624231976e-05	0	0.00169820811263545	4.32004240248356e-05
6.12717991413423e-05	3.91239694327224e-05	0	0.00170207939333164	4.32989048684675e-05
6.13161410535624e-05	3.78446464417401e-05	0	0.00170331117460958	4.33302399404866e-05
6.15412370172622e-05	3.97998947655209e-05	0	0.00170956415243462	4.34893083676421e-05
6.21957107260493e-05	3.81091776067638e-05	0	0.00172774488531369	4.39518049036167e-05
6.2405605101826e-05	4.04699933302093e-05	0	0.00173357557572574	4.41001308339216e-05
6.30497540755508e-05	3.85504794438156e-05	0	0.00175146949609005	4.45553311956755e-05
6.31265482480529e-05	3.92431903646564e-05	0	0.00175360277404776	4.46095992866416e-05
6.31341931433637e-05	3.85115356189131e-05	0	0.0017538151428529	4.46150017001407e-05
6.33005589712262e-05	4.03238477812196e-05	0	0.00175843664656804	4.47325673380863e-05
6.33794814500945e-05	3.90642428335612e-05	0	0.00176062904709863	4.47883394380127e-05
6.34420854123234e-05	3.88463848319653e-05	0	0.00176236813286969	4.48325797417578e-05
6.35143166925632e-05	3.90542068158642e-05	0	0.00176437465749225	4.48836233764369e-05
6.3673659471581e-05	3.96515305159005e-05	0	0.00176880106677752	4.49962260407444e-05
6.39266264723402e-05	3.91606890974739e-05	0	0.00177582827872851	4.51749900766341e-05
6.39373802007993e-05	3.9519379064557e-05	0	0.00177612700832141	4.51825894073556e-05
6.42260764267249e-05	4.09145842404019e-05	0	0.00178414674829906	4.53866021929651e-05
6.43602655887911e-05	3.95931269103882e-05	0	0.0017878744111189	4.54814295661478e-05
6.46008299075355e-05	4.16237335914508e-05	0	0.00179455708692494	4.56514290063185e-05
6.4637172674738e-05	4.13207205478012e-05	0	0.0017955666586368	4.56771113274141e-05
6.55960717327694e-05	4.09746037587068e-05	0	0.00182220407339896	4.63547359389612e-05
6.57676554200388e-05	4.26488034245429e-05	0	0.00182697052488942	4.6475988878427e-05
6.59433945172561e-05	4.29473267280095e-05	0	0.00183185241019679	4.66001783189025e-05
6.64521078540392e-05	4.02474682039943e-05	0	0.00184598404171046	4.6959670461833e-05
6.66372793318957e-05	4.34542158505734e-05	0	0.00185112795067186	4.70905254769656e-05
6.69109465243227e-05	4.28385997724357e-05	0	0.0018587301966545	4.728391770466e-05
6.71376524344145e-05	4.2550171112394e-05	0	0.00186502789744543	4.74441238316509e-05
6.72299559043374e-05	4.11970027143859e-05	0	0.00186759201072894	4.75093518683509e-05
6.73812040994388e-05	4.12295768306573e-05	0	0.00187179355923525	4.76162343379863e-05
6.75404393128368e-05	4.14028174799596e-05	0	0.0018762169804373	4.77287609889589e-05
6.76180609262355e-05	4.407961586587e-05	0	0.00187837324401209	4.77836138070835e-05
6.76235306071818e-05	4.39053195941388e-05	0	0.00187852518717947	4.77874790631788e-05
6.76465399876199e-05	4.16589224726079e-05	0	0.00187916436854578	4.78037390879942e-05
6.76495330556725e-05	4.17521839538152e-05	0	0.00187924751347578	4.78058541975646e-05
6.76918669976941e-05	3.37302830351607e-05	0	0.00188042351501923	4.78357702985143e-05
6.79580447922644e-05	4.42940386168471e-05	0	0.00188781771178593	4.80238699979961e-05
6.80866196529922e-05	4.3681506640413e-05	0	0.0018913894140047	4.8114729916279e-05
6.82084213699347e-05	4.35726810742226e-05	0	0.00189477296394426	4.82008034610998e-05
6.83372940004732e-05	4.33321995339344e-05	0	0.0018983529379629	4.82918738042767e-05
6.83775310064167e-05	4.2075325793975e-05	0	0.00189947068837383	4.83203080646873e-05
6.85313905281875e-05	4.19829988974321e-05	0	0.00190374477735345	4.84290358789436e-05
6.86408255075337e-05	3.80471037974408e-05	0	0.00190678478965707	4.85063702289448e-05
6.86801389878177e-05	4.02799847335807e-05	0	0.00190787688529666	4.85341518620408e-05
6.92279147627981e-05	4.3650429454606e-05	0	0.00192309363871054	4.8921248234311e-05
6.92350309028525e-05	4.26752771704443e-05	0	0.00192329131913647	4.89262769926581e-05
6.97234742694534e-05	4.38117373626825e-05	0	0.00193685986781313	4.92714449681681e-05
6.99219720902973e-05	4.33499778031433e-05	0	0.00194237397144911	4.9411717301941e-05
7.01535741145963e-05	4.35597803625703e-05	0	0.00194880768220236	4.95753833629648e-05
7.0715714409701e-05	4.44975876380793e-05	0	0.00196442346998526	4.99726307019001e-05
7.07600233057603e-05	4.3482419383599e-05	0	0.00196565433410165	5.00039424424046e-05
7.1104021755139e-05	4.39637571951151e-05	0	0.00197521032364723	5.02470356164827e-05
7.11975857337647e-05	4.47968916545178e-05	0	0.00197780945280948	5.03131544160981e-05
7.12705109439749e-05	4.55614444399479e-05	0	0.00197983525422695	5.03646884298469e-05
7.16209905684005e-05	4.39733355502672e-05	0	0.00198957128540094	5.06123616519365e-05
7.16347710829157e-05	4.44789943788895e-05	0	0.00198995409658181	5.06220999197096e-05
7.16910500934427e-05	4.4419580019422e-05	0	0.00199151748047843	5.06618705736978e-05
7.19484904541665e-05	4.48765018922832e-05	0	0.00199866895863205	5.08437957961378e-05
7.23747278691716e-05	4.68195721481712e-05	0	0.00201050947793971	5.11450047298127e-05
7.24421964182589e-05	4.41686425063559e-05	0	0.00201238369786982	5.11926826881819e-05
7.28057540456963e-05	4.56302037223015e-05	0	0.00202248302504204	5.14495977346709e-05
7.29178780735047e-05	4.54323625231661e-05	0	0.00202559773686536	5.15288323529026e-05
7.29241653663542e-05	4.63226416333869e-05	0	0.00202577239260832	5.15332753903007e-05
7.30267860150928e-05	4.58539536516807e-05	0	0.00202862310850044	5.16057942614553e-05
7.35953837363643e-05	4.54820069030744e-05	0	0.00204441827818737	5.20076048657873e-05
7.36450577611952e-05	4.7775016242719e-05	0	0.00204579818109934	5.20427079785722e-05
7.37356758865892e-05	4.59559307983048e-05	0	0.00204831547691978	5.21067450338837e-05
7.37520080605952e-05	4.73307243373955e-05	0	0.00204876917106974	5.21182864813129e-05
7.38843367363007e-05	4.65974730544163e-05	0	0.00205244515113273	5.22117991057353e-05
7.41466728067683e-05	4.37874771994144e-05	0	0.00205973262801324	5.23971839763921e-05
7.41528218381127e-05	4.7793417715167e-05	0	0.00205990344296702	5.2401529308615e-05
7.42831308309981e-05	4.80531322370479e-05	0	0.00206352331792852	5.24936146850126e-05
7.46825538066521e-05	4.58624328284302e-05	0	0.00207461895451184	5.27758746752095e-05
7.49209643747187e-05	4.73504526984816e-05	0	0.00208124180092312	5.29443521257e-05
7.4968496999523e-05	4.6658499813942e-05	0	0.00208256221753122	5.29779419766346e-05
7.51483233465599e-05	4.70087236027106e-05	0	0.002087557643224	5.31050197514414e-05
7.51551536734625e-05	4.65758570670835e-05	0	0.00208774738399922	5.310984653438e-05
7.5418409467045e-05	4.83031558417779e-05	0	0.0020950604100215	5.32958813452589e-05
7.5458139126992e-05	4.77088165552445e-05	0	0.00209616406678252	5.33239570797339e-05
7.595714876064e-05	4.70175243031419e-05	0	0.00211002613752972	5.36765919127003e-05
7.61640149182692e-05	4.69725460645007e-05	0	0.00211577270657143	5.38227778939373e-05
7.67050596013776e-05	4.98677699733285e-05	0	0.00213080247587631	5.42051176096264e-05
7.6723978321862e-05	4.93755264695171e-05	0	0.00213132802212662	5.42184868902754e-05
7.68903020801782e-05	4.78076876682391e-05	0	0.00213594835718484	5.43360227989586e-05
7.70201839592862e-05	4.79968161481995e-05	0	0.00213955636728239	5.44278063471235e-05
7.70352580699198e-05	4.78986995136693e-05	0	0.00213997511348269	5.44384587596736e-05
7.70443669850379e-05	4.72411239625371e-05	0	0.00214022815153241	5.44448957510889e-05
7.72274873518863e-05	4.93661844078883e-05	0	0.00214531508234633	5.45743013089301e-05
7.77823031945671e-05	4.92101610461606e-05	0	0.0021607274029596	5.49663726815411e-05
7.81153819167315e-05	5.08399032954341e-05	0	0.00216998005160557	5.52017492186598e-05
7.82413112157479e-05	4.91019480282649e-05	0	0.00217347826232994	5.52907395994597e-05
7.84352151745125e-05	5.04916349046842e-05	0	0.00217886475231734	5.54277655915803e-05
7.84745434266871e-05	4.94334519396182e-05	0	0.00217995725830655	5.54555576634898e-05
7.87608649021672e-05	5.14958835872208e-05	0	0.00218791102970069	5.56578922856522e-05
7.94856673163941e-05	4.53176450211652e-05	0	0.00220804543526384	5.61700879649358e-05
7.98701811327445e-05	4.90490594976188e-05	0	0.00221872690785683	5.64418121086338e-05
8.0047916074601e-05	4.89338336839138e-05	0	0.00222366423606089	5.656741195142e-05
8.01963317387747e-05	4.63328245063571e-05	0	0.00222778709922579	5.6672292758192e-05
8.03080536934805e-05	5.19184748135886e-05	0	0.00223089064179289	5.67512432436362e-05
8.06358685404633e-05	5.15474067659772e-05	0	0.00223999706438365	5.69828999612923e-05
8.07348610723429e-05	5.09238156948781e-05	0	0.00224274699422035	5.70528549533218e-05
8.07681626939204e-05	4.78005874688022e-05	0	0.00224367208544747	5.70763881898999e-05
8.08049461253819e-05	4.6848377800238e-05	0	0.00224469389844431	5.71023819149382e-05
8.0827954799749e-05	5.15516393113401e-05	0	0.00224533306019663	5.71186414407967e-05
8.10712636000258e-05	5.25565539571815e-05	0	0.00225209197540675	5.7290580322052e-05
8.1082569792909e-05	4.99508906000383e-05	0	0.00225240605199978	5.72985700624696e-05
8.11751464602204e-05	5.13534279610117e-05	0	0.00225497775447859	5.73639911594032e-05
8.12865021748174e-05	4.96408478544357e-05	0	0.00225807112320284	5.74426828342094e-05
8.13766600991327e-05	4.98888067901815e-05	0	0.00226057563502193	5.75063946795098e-05
8.16221099913434e-05	5.080527033301e-05	0	0.00226739402797721	5.76798466048918e-05
8.17875762629032e-05	5.07449101300506e-05	0	0.00227199054276978	5.77967765539351e-05
8.21062903994743e-05	5.24025939262983e-05	0	0.00228084415522813	5.80220020781253e-05
8.21616903705056e-05	5.06401804152394e-05	0	0.00228238312014192	5.80611515418103e-05
8.22315644717189e-05	5.31766108906089e-05	0	0.00228432416430042	5.81105294302293e-05
8.23072877249643e-05	5.36418995034612e-05	0	0.00228642769301602	5.81640407353434e-05
8.24640350293216e-05	5.06945869245227e-05	0	0.00229078200218321	5.82748092571508e-05
8.27182882368496e-05	5.00083840325869e-05	0	0.00229784494388382	5.84544822159942e-05
8.28700390255307e-05	5.03041799042271e-05	0	0.00230206045401992	5.8561719853128e-05
8.29682325751636e-05	5.35252975334773e-05	0	0.00230478818879739	5.86311102288641e-05
8.30119940883449e-05	5.31213893328219e-05	0	0.00230600384707476	5.86620351506454e-05
8.30879243199875e-05	5.23222613033654e-05	0	0.00230811312547732	5.87156927210568e-05
8.31649341687534e-05	5.34324053329257e-05	0	0.00231025239474149	5.87701132238374e-05
8.32586416239481e-05	5.06530884432717e-05	0	0.00231285550956307	5.88363334139547e-05
8.34703935602378e-05	5.42616727064557e-05	0	0.00231873780145441	5.89859720254141e-05
8.36907105809383e-05	5.36377761927866e-05	0	0.00232485802423525	5.91416633198386e-05
8.36931074797222e-05	5.15371590222813e-05	0	0.00232492460808136	5.91433571348452e-05
8.38098307249778e-05	5.15405663951225e-05	0	0.00232816708232317	5.9225841879261e-05
8.43085178152531e-05	5.21114869696182e-05	0	0.0023420201930849	5.95782487806985e-05
8.44200510192779e-05	5.25263196084443e-05	0	0.00234511849231714	5.96570658818492e-05
8.47413098219644e-05	5.4900366548712e-05	0	0.00235404279347439	5.98840896436898e-05
8.50905519708192e-05	5.24169805693105e-05	0	0.00236374444861056	6.01308883796673e-05
8.51446669767889e-05	5.30868054383797e-05	0	0.00236524771826851	6.01691297978796e-05
8.5249020490497e-05	4.57877869223423e-05	0	0.0023681465717018	6.02428732316628e-05
8.52989642413132e-05	5.18462741366288e-05	0	0.0023695339673761	6.02781669515396e-05
8.5862223833256e-05	5.412445849609e-05	0	0.00238518084829014	6.06762052632892e-05
8.61092018230705e-05	5.37478157281745e-05	0	0.00239204169051739	6.08507370483981e-05
8.61992311606621e-05	5.29963973052193e-05	0	0.00239454263030762	6.09143580254706e-05
8.65504763590649e-05	5.46277118823983e-05	0	0.00240429992848685	6.11625722552481e-05
8.69107062206041e-05	5.3469267142082e-05	0	0.00241430681310232	6.14171356714392e-05
8.69913324329973e-05	5.32095579177571e-05	0	0.002416546541927	6.14741117476967e-05
8.75657691160966e-05	5.48313143558776e-05	0	0.00243250391309572	6.18800485676195e-05
8.77018089091401e-05	5.38670825900262e-05	0	0.00243628298489809	6.19761837250645e-05
8.79331347301016e-05	5.41012514347083e-05	0	0.00244270902295364	6.21396546016515e-05
8.81651496482815e-05	5.72687425451248e-05	0	0.00244915420355403	6.23036124421435e-05
8.85197714041139e-05	5.69560165420632e-05	0	0.00245900529967783	6.25542127816962e-05
8.87176247995718e-05	5.44682726560556e-05	0	0.00246450150171583	6.26940297197976e-05
8.89866530464143e-05	5.57241062311674e-05	0	0.00247197488166526	6.28841437466426e-05
8.9311389372771e-05	5.51127578513953e-05	0	0.0024809957855249	6.31136249680102e-05
9.03206302714228e-05	5.60542740776285e-05	0	0.0025090316545639	6.38268246173217e-05
9.03955793490211e-05	5.65240819338757e-05	0	0.00251111367732649	6.38797888361969e-05
9.0568815211012e-05	5.62570044933291e-05	0	0.0025159260248506	6.40022093169669e-05
9.07206813130807e-05	5.84852231484827e-05	0	0.0025201447382961	6.41095284425373e-05
9.11253953457318e-05	5.68874355064056e-05	0	0.0025313873560227	6.43955274607523e-05
9.12732889957036e-05	5.6874483958313e-05	0	0.0025354957180677	6.450003937603e-05
9.13480818033437e-05	5.73368434991184e-05	0	0.00253757339978166	6.45528931637159e-05
9.15778809630096e-05	5.8009044844484e-05	0	0.00254395702846154	6.47152851954909e-05
9.15937642058347e-05	5.61280519182723e-05	0	0.00254439825167841	6.47265093969988e-05
9.16371681137375e-05	5.7797062981887e-05	0	0.00254560397598006	6.47571816100808e-05
9.17378026907687e-05	5.9076941805367e-05	0	0.00254839952045922	6.48282969851526e-05
9.18670376611541e-05	5.66118575756156e-05	0	0.00255198955997306	6.491962338273e-05
9.24529432650017e-05	5.63108598093957e-05	0	0.00256826552817898	6.53336649378721e-05
9.28267818743125e-05	5.56913657740359e-05	0	0.00257865045243857	6.55978452395337e-05
9.31645967843451e-05	5.79054956211735e-05	0	0.0025880346684268	6.58365686956376e-05
9.3240572875391e-05	5.04308657104695e-05	0	0.00259014522076516	6.58902586734827e-05
9.3365937044918e-05	5.43804681537327e-05	0	0.00259362773266466	6.59788496945775e-05
9.35266995945201e-05	5.83805503913855e-05	0	0.00259809358199066	6.6092455667296e-05
9.39451067883258e-05	5.85791283080186e-05	0	0.00260971658429468	6.6388131223336e-05
9.44327718768556e-05	6.00434120470167e-05	0	0.00262326351305417	6.67327492134927e-05
9.44934629792872e-05	5.89250676258758e-05	0	0.00262494946117982	6.67756377578178e-05
9.46555482340138e-05	6.06081506011479e-05	0	0.00262945205414916	6.6890178445758e-05
9.50680177195307e-05	5.83476102915957e-05	0	0.00264091011187744	6.7181658005112e-05
9.51209539271334e-05	6.091783923064e-05	0	0.00264238063550129	6.72190664025967e-05
9.55355844841435e-05	5.92788350611253e-05	0	0.00265389872599035	6.75120731250246e-05
9.57688220919682e-05	6.13596002265699e-05	0	0.00266037787188758	6.76768950028596e-05
9.61229186545132e-05	6.23749795957632e-05	0	0.00267021437858091	6.79271242044004e-05
9.61360478346347e-05	5.97278835082939e-05	0	0.00267057909623643	6.79364021940947e-05
9.63120651995974e-05	5.90555518991165e-05	0	0.00267546871158906	6.80607882778616e-05
9.66323213935278e-05	5.93790425703266e-05	0	0.00268436516111261	6.82871035267839e-05
9.6950643211402e-05	5.98197123615506e-05	0	0.00269320787528537	6.85120518113616e-05
9.70224011617987e-05	6.01524234877814e-05	0	0.00269520125120042	6.85627609583329e-05
9.73278933435682e-05	6.11862134229461e-05	0	0.00270368756879991	6.87786429317964e-05
9.73762207433407e-05	6.24316612219164e-05	0	0.00270503006359288	6.88127944258775e-05
9.81805417211158e-05	6.40658908597918e-05	0	0.00272737342842094	6.93811834398811e-05
9.82949215369703e-05	6.03077696206138e-05	0	0.00273055080415169	6.94620121544735e-05
9.89742025961087e-05	6.08096212861866e-05	0	0.0027494206644992	6.99420392855634e-05
9.9144402024734e-05	6.00119256820848e-05	0	0.00275414866244088	7.0062314011817e-05
9.9532501044878e-05	6.22418727296671e-05	0	0.00276492972900033	7.03365717092941e-05
9.95948660238947e-05	5.75243149079976e-05	0	0.00276666217601745	7.03806431309199e-05
9.96267226690347e-05	5.68145658993685e-05	0	0.00276754712700616	7.04031552468785e-05
9.96288069136267e-05	6.47884237346474e-05	0	0.00276760502557983	7.04046281187335e-05
9.96898983890862e-05	6.20781860063877e-05	0	0.00276930209573237	7.0447799594387e-05
0.00010027711211025	6.14110590833092e-05	0	0.00278561440234401	7.08627655559808e-05
0.000100386905469037	6.20474469650322e-05	0	0.00278866437012908	7.09403531617617e-05
0.000100631180098341	6.35870525876413e-05	0	0.00279545011526269	7.11129745648248e-05
0.000101298068135433	6.3886255414534e-05	0	0.00281397570781101	7.15842439265974e-05
0.000101429555763543	6.29823578626234e-05	0	0.00281762832427421	7.16771622084244e-05
0.00010149612358225	6.5512723154071e-05	0	0.0028194775226671	7.17242036482128e-05
0.000101860869695477	6.53400945285936e-05	0	0.00282960986498142	7.19819585612216e-05
0.000101996770113741	6.40836415812905e-05	0	0.00283338506506879	7.2077995226775e-05
0.000102862586495076	6.31082489980004e-05	0	0.00285743672083401	7.26898411600417e-05
0.000103194241772885	6.74245887166379e-05	0	0.00286664982738501	7.2924211792609e-05
0.000103229545532985	6.40341587486449e-05	0	0.00286763053634766	7.2949159879193e-05
0.000103298410846564	6.27608238186522e-05	0	0.0028695435572283	7.29978248882675e-05
0.000103330337759238	6.76620924150478e-05	0	0.00287043046019052	7.30203866601444e-05
0.000103490684668989	6.68289788986703e-05	0	0.00287488476338872	7.31336989129041e-05
0.000103686652353264	6.69151194574012e-05	0	0.0028803285819441	7.3272183276603e-05
0.00010397114529534	6.42097564327369e-05	0	0.00288823155820922	7.34732257302171e-05
0.000104167418511438	6.36595542124487e-05	0	0.00289368386418445	7.36119260039293e-05
0.000104370351266375	6.43012728056407e-05	0	0.00289932116658417	7.37553323698583e-05
0.000104376002245349	6.58145182731614e-05	0	0.00289947814606049	7.37593257437504e-05
0.00010459429913836	6.76144811080275e-05	0	0.00290554225138187	7.3913589475778e-05
0.00010506666504537	6.84360683810402e-05	0	0.00291866418166145	7.42473960027193e-05
0.000105245436179836	6.49338272014124e-05	0	0.00292363029443039	7.43737280910994e-05
0.000105299591980134	6.44770183320134e-05	0	0.00292513469732079	7.44119983374172e-05
0.000105356812890783	6.85874575973554e-05	0	0.0029267242464159	7.44524346033885e-05
0.00010535792086689	6.42596239392136e-05	0	0.00292675502506651	7.44532175761862e-05
0.000105663530597886	6.56953150019549e-05	0	0.00293524460808543	7.46691826180928e-05
0.00010628836861633	6.08505714187105e-05	0	0.00295260208624459	7.51107365188771e-05
0.000106685530519532	6.55858885011039e-05	0	0.00296363491212402	7.53913986783835e-05
0.000106731928192915	6.55672636409429e-05	0	0.00296492380072974	7.54241864938895e-05
0.000106836493301677	6.44113102159655e-05	0	0.00296782853209688	7.54980794554205e-05
0.000107187039433224	6.424985761793e-05	0	0.00297756641078303	7.57457996760544e-05
0.000107544202847873	6.69986662014817e-05	0	0.00298748811206564	7.59981961280953e-05
0.000108532328884115	6.97600244021313e-05	0	0.00301493742786612	7.66964745504803e-05
0.000108998956126124	6.66522861573358e-05	0	0.00302789994282608	7.70262257385307e-05
0.000109676138127744	7.13750151421759e-05	0	0.00304671149310941	7.75047695299292e-05
0.000109721753401022	6.75376399813218e-05	0	0.00304797864729382	7.75370044472306e-05
0.000109828874417551	6.99373548988856e-05	0	0.00305095437964345	7.76127035905407e-05
0.000110539532502089	6.92805428676159e-05	0	0.00307069586754409	7.81149039050033e-05
0.000110661584966486	7.16645555044021e-05	0	0.00307408638304165	7.82011546454559e-05
0.000111456481166665	6.93228044481988e-05	0	0.00309616793542167	7.87628834576349e-05
0.000112134544123371	7.32487739071182e-05	0	0.00311500395790122	7.9242049793023e-05
0.000112614094306532	6.84290130079407e-05	0	0.00312832546137049	7.95809332280033e-05
0.000113553359705963	7.39263854087915e-05	0	0.00315441746949897	8.02446833340255e-05
0.000113664866409643	7.03285928921071e-05	0	0.0031575150325739	8.03234817081972e-05
0.000113992395418756	7.29591268025935e-05	0	0.00316661351482741	8.055493643298e-05
0.000114181319830384	6.98705806632053e-05	0	0.00317186167715385	8.06884435315306e-05
0.00011520987403935	7.10522659788095e-05	0	0.00320043405381878	8.14152913060397e-05
0.000115831042643402	7.11747545942014e-05	0	0.00321768959871155	8.18542521439964e-05
0.000117617756495293	7.48170036397446e-05	0	0.00326732301688598	8.31168681302137e-05
0.000117683424870297	7.53958809878262e-05	0	0.00326914722948388	8.31632739606618e-05
0.000117808496659151	7.38811805703467e-05	0	0.00327262161929262	8.32516583652871e-05
0.000118606238950066	7.45204030276619e-05	0	0.00329478223369567	8.38153984226686e-05
0.000118726151453274	7.63707777751218e-05	0	0.00329811330285927	8.39001369180584e-05
0.00012065790997301	7.65618570432401e-05	0	0.00335177594073501	8.52652515310875e-05
0.000120787607003606	7.47401695873686e-05	0	0.00335537881589557	8.53569044524738e-05
0.000121228602125478	7.88248774742545e-05	0	0.00336762929197113	8.56685422058402e-05
0.000121859587286905	7.88398088898492e-05	0	0.00338515753262708	8.61144401044028e-05
0.00012206813788788	7.65538833744209e-05	0	0.00339095089409779	8.62618164301911e-05
0.000122902590374268	7.4244873961931e-05	0	0.0034141312870633	8.68514984589844e-05
0.000124297408208449	8.0069764446853e-05	0	0.00345287816125797	8.78371735257752e-05
0.000124751466541251	7.86065139151362e-05	0	0.00346549152242003	8.81580426504279e-05
0.000124837836654389	7.65450272062972e-05	0	0.00346789081200902	8.82190777655187e-05
0.000124872376704824	7.72098225529147e-05	0	0.00346885030575518	8.82434861618601e-05
0.00012551734095142	8.02737111195765e-05	0	0.00348676687371864	8.86992626519923e-05
0.000125846846648175	7.9208047360237e-05	0	0.00349592026670358	8.89321142414254e-05
0.000126434808667631	7.27559158040934e-05	0	0.00351225336041725	8.93476090025317e-05
0.000126530852244931	8.08905198843611e-05	0	0.00351492137075928	8.94154800586294e-05
0.000126546600875592	8.17961235811806e-05	0	0.00351535885456257	8.94266091338384e-05
0.000126684382604819	7.77726506727375e-05	0	0.00351918631589685	8.9523975264261e-05
0.000126953446153274	7.81784428423128e-05	0	0.0035266606764956	8.97141142376754e-05
0.000127620766952252	7.89557692964195e-05	0	0.00354519829080766	9.01856894190277e-05
0.000128639188184428	8.04498869097789e-05	0	0.00357348918184247	9.09053765290176e-05
0.000129308385852941	8.15420833243802e-05	0	0.00359207893402208	9.1378278036613e-05
0.000129492969602571	8.01665568300102e-05	0	0.00359720651638462	9.15087177222059e-05
0.000129571048949501	7.95787397424035e-05	0	0.00359937549541335	9.15638940065759e-05
0.000130016153715137	8.474652880852e-05	0	0.00361174013396051	9.18784359194175e-05
0.000131339718803545	7.94866068054538e-05	0	0.00364850766640258	9.28137588518814e-05
0.000131773714058625	8.08368154590092e-05	0	0.00366056369202642	9.31204500136588e-05
0.000131777105034172	8.16145748287357e-05	0	0.0036606578904945	9.31228463122829e-05
0.000132757827690191	8.21365063131017e-05	0	0.00368790154657738	9.38158929924926e-05
0.000133244564054847	8.57394296517243e-05	0	0.00370142267616509	9.41598546819567e-05
0.000133922160761027	8.73223771412063e-05	0	0.00372024574659459	9.46386915323718e-05
0.000134228174251629	8.4568917375963e-05	0	0.00372874654571786	9.48549418988273e-05
0.000135371512794515	8.67910745292566e-05	0	0.00376050753528775	9.56629042484704e-05
0.000136155612395969	8.13541950081149e-05	0	0.00378228916717498	9.62170034348304e-05
0.00013628853034681	8.84693320203353e-05	0	0.00378598151680886	9.63109324819505e-05
0.000136429794747307	8.368497838419e-05	0	0.00378990572384147	9.64107597095491e-05
0.000136749450489828	8.6136494546758e-05	0	0.00379878549332642	9.66366506378391e-05
0.000137956125474189	8.77390101602963e-05	0	0.00383230591632867	9.74893709118823e-05
0.000138187718279119	8.74851310533451e-05	0	0.00383873937097574	9.76530304578651e-05
0.000139739979524367	8.55485316458825e-05	0	0.00388185989160068	9.8749965963772e-05
0.000140222136631803	8.62321373059897e-05	0	0.00389525381324851	9.90906916323378e-05
0.000140445275405022	9.1660040725771e-05	0	0.00390145242195701	9.9248376972891e-05
0.000140448077282348	8.75093754201089e-05	0	0.00390153025576847	9.92503569738307e-05
0.000141878556197621	8.78799418872077e-05	0	0.00394126776500445	0.000100261232635013
0.000142055841306386	8.8469087271127e-05	0	0.00394619259722094	0.000100386514594521
0.00014230986963866	9.24279680230792e-05	0	0.00395324929207487	0.000100566028640906
0.000142519882456919	8.76381845855476e-05	0	0.00395908327272006	0.000100714438270886
0.000142571128299888	9.13121814804445e-05	0	0.00396050683942676	0.000100750652139433
0.000143145867219774	8.95154043852354e-05	0	0.00397647260648104	0.000101156802540845
0.000143499230848385	7.155818750818e-05	0	0.00398628875288168	0.000101406513800402
0.000143768409729403	9.14354576620154e-05	0	0.00399376631732281	0.000101596734275812
0.000144078308201571	9.33447761213743e-05	0	0.00400237503798868	0.000101815730039823
0.000144739703845635	9.29576451669658e-05	0	0.00402074805644704	0.00010228311809557
0.000145246048505702	9.08275908203408e-05	0	0.00403481388810039	0.000102640936367173
0.000145250640814353	8.86171857581516e-05	0	0.00403494145859823	0.000102644181611121
0.000145277074191256	8.89110029404896e-05	0	0.00403567575572602	0.00010266286126943
0.000146996843181757	9.14824981009259e-05	0	0.00408344950157714	0.000103878169371345
0.000147343070596043	8.96292998107414e-05	0	0.00409306740990565	0.000104122837686689
0.000147876294845136	9.16359813131301e-05	0	0.00410787993408682	0.000104499650941051
0.000149385259970505	9.52409453969857e-05	0	0.00414979772467137	0.000105565990404373
0.000149563712572154	9.2618301884658e-05	0	0.00415475498886497	0.000105692097395367
0.000149902197071951	9.29887903081147e-05	0	0.00416415780549746	0.00010593129403006
0.000150566075276997	9.37203929770092e-05	0	0.00418259978742577	0.000106400436435655
0.000150830656794489	9.12304652041796e-05	0	0.00418994964094879	0.000106587408094989
0.000151306654730064	9.22589741216513e-05	0	0.00420317246594761	0.000106923781265335
0.000151715142770325	9.67111397516043e-05	0	0.00421451992245287	0.000107212447259205
0.000152409434762202	9.82735456267351e-05	0	0.00423380677397179	0.000107703082156966
0.000153255368430159	9.89394008061803e-05	0	0.00425730610456954	0.000108300877585318
0.000155479175560611	9.59600828032212e-05	0	0.0043190816088723	0.000109872374011681
0.000156190415566339	9.68867791940167e-05	0	0.00433883926205738	0.000110374985552034
0.000156207722484774	9.95899422202932e-05	0	0.00433932003379333	0.000110387215821515
0.000156337148065995	9.55274349395257e-05	0	0.0043429153683167	0.000110478676917929
0.000156618249877047	0.000101486863259905	0	0.00435072414179368	0.000110677322963021
0.000156708741519963	9.76484162079775e-05	0	0.00435323792404013	0.000110741270637128
0.000157163585314672	0.000102532972368735	0	0.00436587310467453	0.000111062694823584
0.000158243914552394	9.68254015734791e-05	0	0.00439588374838505	0.000111826130426032
0.000158361647453248	0.00010133284620849	0	0.00439915427001617	0.00011190932866316
0.000158998240604715	9.82901018127604e-05	0	0.00441683829595028	0.000112359189556613
0.000160017822340334	9.96096867197658e-05	0	0.00444516142480122	0.000113079696758862
0.000160142177366793	0.00010077676723863	0	0.00444861590354943	0.000113167574649443
0.000160305546906967	9.75187236976033e-05	0	0.00445315417289548	0.000113283022902593
0.000160359467813899	0.000103837462598429	0	0.00445465205064428	0.000113321127156956
0.000161472457338349	0.000100675796118003	0	0.00448556996983559	0.000114107642784277
0.000161646994166077	0.000100201490967129	0	0.00449041845710093	0.000114230982617707
0.000161968172722608	0.00010504608583822	0	0.00449934052908686	0.000114457949672041
0.000162023641283076	0.000101776250333657	0	0.00450088139935805	0.000114497147605786
0.000163556032909889	0.000103179441515741	0	0.004543449958582	0.00011558004186057
0.00016410337033507	0.000104704023088034	0	0.0045586545350045	0.000115966828464451
0.000164848138506478	0.000105866180034472	0	0.00457934357262273	0.000116493133333167
0.000165388715993318	0.000102905048169662	0	0.00459436036360565	0.000116875142895557
0.000165767134334053	0.000105467823256837	0	0.00460487250897836	0.000117142559553229
0.000165840585401832	0.00010605156414353	0	0.00460691291827981	0.000117194465174425
0.00016585518856023	0.00010497817194428	0	0.00460731858182041	0.000117204784779446
0.000165984866631297	0.000102739716954873	0	0.00461092093030095	0.000117296424302709
0.000166867163699494	0.000105673804919059	0	0.00463543040577946	0.000117919916632901
0.000167873972431303	0.000100877717578841	0	0.00466339871125515	0.000118631397544349
0.000168183600997466	0.000103273607203573	0	0.00467199993415767	0.000118850202574049
0.000168398832394336	0.000106123896638733	0	0.00467797888255736	0.000119002300013795
0.000169768507913429	0.000103502296575683	0	0.00471602732424275	0.000119970207776138
0.000170372268172013	0.000110836730386999	0	0.00473279927984141	0.000120396866669236
0.000170595145328361	9.98821424986617e-05	0	0.00473899062105193	0.000120554367133159
0.000171073237636742	0.00010759198537798	0	0.00475227162597764	0.000120892220332657
0.000171268926545238	0.000104982186641261	0	0.00475770770037606	0.000121030507694079
0.000171426969846148	0.000107556655934112	0	0.00476209801124521	0.000121142192056989
0.000171640171235374	0.000104898937087037	0	0.0047680205677281	0.000121292854952465
0.000171776053266797	0.000105675912703378	0	0.00477179525704443	0.000121388878624602
0.000174448060467442	0.000110149405482473	0	0.00484602138486811	0.000123277104320762
0.000174825613057615	0.000114107747423571	0	0.00485650948041343	0.000123543909179012
0.000174880878582287	0.00010868472273514	0	0.00485804471051962	0.000123582963633568
0.000175376379104992	0.000108147856269079	0	0.0048718093010957	0.000123933118685232
0.000178527377882675	0.000109785942276689	0	0.00495934141477797	0.000126159833066543
0.000179357863240167	0.000112308970735049	0	0.00498241160421291	0.000126746711646681
0.000180813685260755	0.000114417175801917	0	0.00502285312374655	0.00012777549650471
0.000180881520117299	0.000114593072573982	0	0.0050247375193917	0.000127823433321344
0.000181566946087373	0.000118031132105341	0	0.0050437780802316	0.000128307802872893
0.000181965730880309	0.000112364616312651	0	0.00505485598863305	0.000128589611878921
0.000182972789852101	0.000109145928466453	0	0.00508283124556576	0.000129301269627288
0.000183775964665542	0.000113136831307319	0	0.00510514277090612	0.000129868848682042
0.00018425058647592	0.000113692958570586	0	0.00511832736829664	0.000130204249386837
0.000184313210637763	0.000114080534767811	0	0.00512006701519633	0.000130248503965037
0.000185525974836317	0.000115023515314349	0	0.00515375659148182	0.000131105527300352
0.00018557573844287	0.000119177596776495	0	0.00515513898289901	0.000131140693717793
0.00018643019773428	0.000113333338444031	0	0.00517887514819412	0.000131744513943267
0.000187693769936699	0.000118297153494102	0	0.0052139761283819	0.00013263744173964
0.000189004051899213	0.000116400062152806	0	0.00525037466668346	0.000133563377893644
0.000189180231773036	0.000115384592766331	0	0.0052552687963964	0.000133687878817447
0.000189768094820953	0.000116431651515658	0	0.00527159914076333	0.000134103303638394
0.000190105925135275	0.000122587844389131	0	0.00528098378466989	0.000134342037980239
0.000190828629393474	0.00011800353480007	0	0.0053010599052113	0.000134852750956881
0.000191436753090857	0.000124565651363076	0	0.00531795307349468	0.000135282493358613
0.000191757711956945	0.000120937739935261	0	0.00532686904266341	0.000135509305164431
0.000191798027590684	0.000117698722054804	0	0.00532798897728885	0.000135537794988699
0.000191816533683499	0.000122922967744261	0	0.00532850306108723	0.000135550872678005
0.000191883655700147	0.000118002926907804	0	0.00533036765463562	0.000135598305752506
0.000193570972741604	0.000122589806293455	0	0.00537723991245282	0.000136790681055414
0.000194139475445866	0.000119455309932875	0	0.00539303244264689	0.000137192424514141
0.000195509962236829	0.000123775668709092	0	0.00543110342078724	0.000138160905577484
0.000196622621000596	0.000121592235043419	0	0.00546201215172314	0.000138947187466356
0.000196771447629563	0.000120213969633214	0	0.00546614643114518	0.00013905235868933
0.000198115257980632	0.000125848574871886	0	0.00550347636007093	0.00014000198832919
0.000198551491647554	0.00012275753526561	0	0.005515594566906	0.000140310261308102
0.00020016354149983	0.000125663930997464	0	0.00556037596508638	0.000141449447592412
0.000200709394030796	0.000130711501515894	0	0.00557553929238823	0.000141835184867009
0.000202777479653616	0.000122916741324911	0	0.00563298898329956	0.000143296637670702
0.000202889350324142	0.000126765474146733	0	0.00563609665706927	0.000143375693249099
0.000203330194631164	0.000124823351445456	0	0.00564834294363438	0.00014368722442623
0.000203622808574375	0.000125861115777898	0	0.00565647151452557	0.000143894005742726
0.00020440509660141	0.000131632101270605	0	0.0056782028223887	0.000144446824744894
0.000204629664331171	0.000129867978930604	0	0.00568444112631616	0.000144605519885294
0.000205128342076151	0.000132274514648719	0	0.00569829397747601	0.000144957920182764
0.000205823950290476	0.000126205622855917	0	0.00571761739255223	0.00014544948521457
0.000206133406967291	0.000130919714637739	0	0.00572621384051231	0.00014566816877533
0.000206554302855602	0.000126298550666199	0	0.00573790597667076	0.000145965603015599
0.000207243212225235	0.00012832150792464	0	0.00575704330344034	0.000146452434178986
0.000208667565824197	0.000132767704891668	0	0.00579661065650628	0.000147458981266632
0.000209297034036928	0.000129553657349758	0	0.00581409675759445	0.000147903807183979
0.000209787613802689	0.000129465737302852	0	0.00582772465365521	0.000148250484887383
0.000210424828133176	0.000135542544713679	0	0.00584542593542258	0.00014870078474901
0.000210861690760615	0.000129986298279981	0	0.00585756161425529	0.000149009502195065
0.000213899977557846	0.000139231656115086	0	0.00594196268328002	0.000151156566469984
0.000213919305458403	0.000130965190306474	0	0.00594249959621077	0.000151170224905662
0.000215610377382118	0.000138567892512525	0	0.00598947616152053	0.000152365253668928
0.000217048297421583	0.000135199060768706	0	0.00602942037897005	0.000153381387744793
0.000217315285908382	0.000141971041923287	0	0.0060368370960896	0.000153570060335657
0.0002178028119123	0.000139237941539948	0	0.00605038016119628	0.000153914580039015
0.000217917307068809	0.000134534953653948	0	0.0060535607409944	0.000153995490261326
0.000218349706131297	0.000136614324305103	0	0.00606557242572151	0.00015430105344266
0.000219087338761911	0.000140230012443939	0	0.0060860632439775	0.000154822315843121
0.000219165729191327	0.000137201510880092	0	0.00608824086461875	0.000154877711959985
0.000219259534452067	0.000138782549168954	0	0.00609084669639664	0.000154944001266286
0.000221439342782186	0.000135489058305352	0	0.00615139995078294	0.000156484405087295
0.000221807052837013	0.000136100320304912	0	0.00616161462891895	0.000156744254527107
0.000221839199024879	0.000137065970946745	0	0.00616250762316281	0.00015676697125405
0.000224186171409308	0.000136944575256177	0	0.00622770455532791	0.000158425504795195
0.000227546681851517	0.000140675916373568	0	0.00632105672802253	0.000160800274656463
0.000228628889499726	0.000143976694491547	0	0.00635111955240729	0.000161565037674106
0.000228805826618774	0.000138665260945182	0	0.00635603471776027	0.000161690073719937
0.000229090589170115	0.000141236492187787	0	0.00636394518354481	0.000161891306698147
0.000229193171141904	0.000147789612938412	0	0.00636679482502287	0.000161963798237467
0.000229845671379091	0.000144457164101243	0	0.00638492073650953	0.000162424900181471
0.000230123089673259	0.000145576664380912	0	0.00639262718496462	0.000162620943197936
0.000234212959476898	0.000145655630196271	0	0.00650624035140887	0.000165511128993585
0.00023530892373063	0.000145401050345546	0	0.00653668532280273	0.00016628561338325
0.000235991357123488	0.000149348521288022	0	0.00655564275234748	0.000166767868172084
0.000236261480648885	0.000154027305152474	0	0.00656314655822024	0.000166958756198758
0.000237072291021972	0.000146769138579727	0	0.006585670193029	0.000167531731069788
0.000237083793071071	0.000154039792571473	0	0.00658598971034408	0.000167539859215798
0.000237246983355485	0.000147282477429959	0	0.00659052300011519	0.000167655180794397
0.000237489224194564	0.000147178164238126	0	0.00659725224825518	0.000167826364980159
0.000237677230959799	0.000147931783135263	0	0.00660247491913133	0.000167959223606091
0.000237738584521407	0.000148705479203583	0	0.00660417926981768	0.000168002580289992
0.00023813712966856	0.000147403046076196	0	0.00661525052105875	0.000168284219945663
0.000238866901683896	0.000149553177446284	0	0.00663552297798895	0.000168799927489923
0.000238981598997132	0.000151250634144545	0	0.00663870917353196	0.000168880980570202
0.000239727736712637	0.000148013192910098	0	0.00665943625594099	0.000169408253253807
0.000239728020240075	0.000143853547135282	0	0.0066594441320963	0.000169408453613967
0.000240172516134163	0.000148932174679955	0	0.00667179185669952	0.000169722565255898
0.000242437314541028	0.000155968060134106	0	0.00673470606441675	0.000171323028962524
0.000242558067211257	0.000150438934106283	0	0.00673806047271808	0.000171408361178223
0.0002447190361774	0.000150185376094859	0	0.00679809038531166	0.000172935451797401
0.000244912404031573	0.000159567689941153	0	0.0068034619827599	0.00017307209894078
0.000245093673493396	0.000159331536409369	0	0.00680849749697594	0.000173200196520633
0.000247537444060655	0.000152862510822138	0	0.00687638340179421	0.000174927134374503
0.000248029221281803	0.000159203425979506	0	0.00689004456216412	0.000175274658282945
0.000248116990198053	0.000152264170302643	0	0.006892482709335	0.000175336681889376
0.000248272837086074	0.00016160905282895	0	0.00689681200568881	0.000175446814114527
0.00024856597737518	0.000154971334384388	0	0.00690495519802893	0.000175653967383548
0.000248983320974925	0.000162246494935978	0	0.00691654865457873	0.000175948891330229
0.000250440651193568	0.000153671705728901	0	0.00695703207059071	0.000176978741985563
0.000250767458986019	0.00015601967234865	0	0.00696611051804777	0.000177209687048606
0.000250902705217744	0.000160254008955589	0	0.00696986754537961	0.000177305261420557
0.000253360560576204	0.000157102076266156	0	0.0070381447139311	0.000179042152565225
0.000253767079268282	0.000159961908923049	0	0.00704943746358879	0.000179329426881011
0.00025454237320458	0.000165688813922159	0	0.00707097448145423	0.000179877303373353
0.000257486685098391	0.000157521724573667	0	0.00715276500616918	0.000181957958460682
0.000257836155998273	0.000168154683293468	0	0.00716247301581774	0.000182204918848007
0.000258024852426343	0.000160888640136406	0	0.00716771484495151	0.000182338264837559
0.000258766046288448	0.000160160590394805	0	0.0071883045912431	0.000182862043851299
0.000258936250679087	0.000167470409193403	0	0.00719303272702538	0.000182982322084056
0.000260322464733666	0.00016155596464856	0	0.00723154059541037	0.000183961917123172
0.000260510553765897	0.000161719717715973	0	0.00723676555159688	0.000184094833884721
0.000260891820227521	0.000160170022170906	0	0.00724735681538674	0.000184364263222196
0.000261144499373734	0.000170286396754877	0	0.00725437603097902	0.000184542823840092
0.000262112052490693	0.000164913406602315	0	0.00728125384826858	0.000185226564010176
0.000262847693387649	0.00016021669148616	0	0.00730168933782746	0.000185746418913429
0.000262903002400516	0.000160284099865794	0	0.00730322577599946	0.000185785504099764
0.000263837835975065	0.00016462871288584	0	0.00732919467173492	0.0001864461223708
0.000264585251472128	0.000161679243475783	0	0.0073499572498481	0.000186974298023516
0.000264646252061315	0.00016151046440965	0	0.00735165179525559	0.000187017405272615
0.000264729481601486	0.000163638296650874	0	0.00735396384235098	0.00018707622104092
0.000267826778646571	0.000164582514662157	0	0.00744000416676373	0.000189264986051644
0.000268899143707572	0.000171947037206478	0	0.00746979357229833	0.000190022793614196
0.000271715930703316	0.000167529872364879	0	0.00754804156188	0.000192013330759713
0.000274042748365275	0.000176571434745476	0	0.00761267861269225	0.000193657621575443
0.000275031759636159	0.000171384843890687	0	0.00764015251957172	0.000194356525566056
0.000275366995143626	0.000172057301555557	0	0.00764946508191146	0.000194593426237323
0.000276177033869986	0.000179036809086505	0	0.00767196728101864	0.000195165855809228
0.000276322450546306	0.000177615426195801	0	0.00767600683480486	0.000195268617323048
0.0002777293657185	0.00017287370416899	0	0.00771508976294335	0.000196262841208302
0.000278092988498848	0.000170894795828451	0	0.00772519090000886	0.000196519802296355
0.000279195677644395	0.000181577759623985	0	0.00775582268327926	0.000197299038961209
0.000280468416826603	0.000172511256802949	0	0.00779117831450738	0.000198198444781589
0.00028124255908898	0.000181383346150491	0	0.00781268333983347	0.000198745507421226
0.000283311064646501	0.000175875530252982	0	0.00787014469617965	0.00020020725697991
0.000284303806554647	0.000184708097469306	0	0.0078977222370457	0.000200908797297678
0.000285045200220569	0.000180191509771073	0	0.00791831753372046	0.00020143271750666
0.000286608404700468	0.000175510667187673	0	0.00796174204826198	0.000202537386261513
0.000286979433376026	0.000172962373674254	0	0.00797204891490952	0.000202799580869011
0.000287953931840904	0.000179208747467344	0	0.00799911966816221	0.000203488229103869
0.000289337245794529	0.000179831677561069	0	0.00803754697416544	0.000204465774730414
0.000291740541451141	0.000189790100979462	0	0.00810430851977894	0.000206164110203904
0.000293261366502439	0.000187866756910992	0	0.00814655576919802	0.000207238830713839
0.000293498203667104	0.000186429662953058	0	0.00815313490777727	0.00020740619628831
0.000296873222825213	0.000184010304333855	0	0.00824689012047903	0.000209791219014982
0.000297672794641354	0.000184771356184728	0	0.00826910155756449	0.000210356251941838
0.000299584171015299	0.000183965573840391	0	0.00832219799645789	0.000211706963116361
0.00030176143127591	0.000190299177261484	0	0.0083826804676018	0.000213245566294644
0.000304040167705956	0.000185311856562221	0	0.00844598186195897	0.000214855879575594
0.000305612113536388	0.000190230464916464	0	0.00848964920391589	0.000215966725575292
0.000305967108159389	0.000188332832098298	0	0.00849951065797817	0.00021621758940866
0.000307284764402596	0.000189007714196465	0	0.00853611404763685	0.000217148736741096
0.000308020929735204	0.00019355090057479	0	0.00855656410557985	0.000217668962246967
0.000309179177990075	0.000190306086729572	0	0.00858873927449294	0.000218487460833668
0.000309597393373503	0.000189767482630733	0	0.008600356948465	0.000218783000843188
0.000314243436434943	0.000204485509168176	0	0.00872942014338053	0.000222066217255161
0.000316863920904046	0.000199403044057099	0	0.00880221501276441	0.000223918033414098
0.000317913611882116	0.000195256131454483	0	0.00883137455121731	0.000224659817896319
0.000320102867289315	0.000200625156286605	0	0.00889219023751271	0.000226206897677515
0.000324237212027142	0.000208869641770121	0	0.009007038880474	0.000229128512547736
0.00032427259447982	0.000196380364340012	0	0.00900802177545068	0.000229153516243954
0.000327222531466613	0.000212309835490489	0	0.00908996856054936	0.000231238146412303
0.0003278767109463	0.000204010025332884	0	0.0091081411199897	0.000231700435025577
0.00033013913015875	0.000203253900924213	0	0.00917098923567357	0.000233299217428336
0.00033152282068681	0.000210604463968183	0	0.00920942700260009	0.00023427702916851
0.000338006454521799	0.000208892378597779	0	0.00938953693407076	0.000238858814729846
0.000345894771320567	0.000222225001019415	0	0.00960866778479525	0.000244433246743087
0.000346705067428524	0.000218806595428569	0	0.00963117713374818	0.000245005858198688
0.000346751746399419	0.000214532179662345	0	0.00963247383656376	0.000245038844798535
0.000352073247381635	0.000221644314603532	0	0.00978030068823716	0.000248799386646752
0.000352602916509442	0.000220616009778454	0	0.00979501445411891	0.000249173687605724
0.00035843959239971	0.000223569516167953	0	0.00995715243435769	0.00025329828779149
0.000361383524692783	0.000233848820906488	0	0.0100389324140812	0.000255378674626598
0.000361900835280535	0.000221131081966143	0	0.010053302870045	0.000255744242183627
0.000364861364140309	0.000224596552557731	0	0.0101355438885264	0.00025783635730438
0.00036550314553252	0.000224735935003465	0	0.0101533720394542	0.000258289884568753
0.000365773121250927	0.000225166602799284	0	0.0101608717393724	0.000258480668144756
0.000366153159374074	0.000235063339224759	0	0.0101714288809472	0.000258749229453071
0.000368277268052112	0.000228260163728195	0	0.01023043484553	0.00026025027203496
0.000379412907235818	0.000232127692849394	0	0.0105397735992765	0.000268119487374193
0.000382921239274782	0.000240109715003789	0	0.010637232132438	0.000270598718232938
0.000383116640779015	0.000236608377115697	0	0.010642660222986	0.000270736802494564
0.000384022402361818	0.000234925060062949	0	0.0106678215230779	0.000271376876478958
0.000391225092510097	0.000250494157743216	0	0.0108679062382281	0.00027646679712594
0.000392092857559928	0.000243038297407312	0	0.0108920120263766	0.000277080020123592
0.000396445125649995	0.000242882299897809	0	0.0110129143980087	0.000280155634756012
0.000400380571867234	0.000261091070066747	0	0.011122237806229	0.000282936694130195
0.000402246527807001	0.000257255575551266	0	0.0111740725034056	0.000284255308074249
0.000402773085173137	0.000259342768041321	0	0.0111886998271476	0.000284627410046499
0.000403905275078246	0.000247814391801996	0	0.0112201511168736	0.000285427493995092
0.000410632044566131	0.000252400226816389	0	0.0114070151536649	0.000290181096079734
0.000413863379233707	0.000258448227060186	0	0.0114967789312545	0.000292464581375257
0.000425958768090449	0.000262233689508967	0	0.0118327787291371	0.000301012022429618
0.000425984356398105	0.000275505260816832	0	0.0118334895509472	0.000301030104903357
0.000426327138275827	0.000259885752715526	0	0.0118430117451486	0.000301272338363489
0.000432451691812244	0.000266725003720072	0	0.0120131467259027	0.000305600372869594
0.000434586141568091	0.000275937853325565	0	0.0120724399569884	0.000307108723174627
0.000436620042508298	0.00026258736967259	0	0.0121289400259747	0.000308546018709539
0.000444300063828291	0.000280160075210142	0	0.0123422846023099	0.000313973254684036
0.00045132367123811	0.00029001700021978	0	0.0125373945485925	0.000318936623041635
0.000453545278300092	0.000283703391117919	0	0.0125991089368311	0.000320506564746955
0.000454758170707381	0.000287648903429725	0	0.0126328020746482	0.000321363678683461
0.000464942156172796	0.000287120686461504	0	0.012915704683117	0.000328560389470937
0.000466743223820987	0.000299694843845015	0	0.0129657368377614	0.000329833148845619
0.000474202483148739	0.00028871428428643	0	0.0131729488303781	0.000335104379077924
0.000478887766478589	0.000311002576376193	0	0.0133031020871685	0.000338415325386404
0.000481050094896774	0.000304936529340421	0	0.013363169764204	0.000339943376688722
0.000481651421444993	0.000295259277948345	0	0.013379874113362	0.000340368315753206
0.00048621789611026	0.00030614687990544	0	0.0135067269647039	0.000343595303615268
0.000488305250911349	0.000302854192849757	0	0.0135647119372897	0.000345070373357391
0.000488987349391157	0.000315377867501084	0	0.0135836600632299	0.000345552391473429
0.000490937707158514	0.000319145366696275	0	0.0136378393726668	0.000346930649605417
0.000499787276344959	0.000322847324804649	0	0.0138836730116851	0.00035318436925623
0.000501053843670463	0.000307362042670953	0	0.01391885719389	0.000354079413614402
0.000510525317690427	0.000311161393058215	0	0.0141819668296404	0.000360772614373997
0.000525398663804249	0.000323073785098487	0	0.0145951359594032	0.000371283152786173
0.000533595698475074	0.000330540568672535	0	0.0148228427347086	0.000377075746269461
0.000536320386152762	0.000331222272390658	0	0.0148985322821748	0.000379001199646148
0.000539065099515629	0.00034237011264179	0	0.014974778126446	0.000380940804561551
0.000543573628613783	0.000342141380009131	0	0.0151000212983415	0.000384126844065098
0.000547547289725504	0.000340056040677584	0	0.0152104062844055	0.000386934908735418
0.000553556511404854	0.000339350819795493	0	0.0153773374425195	0.000391181441748553
0.000558359362462142	0.000349982744224528	0	0.0155107566325613	0.000394575469571158
0.00057401529137564	0.000355212803991011	0	0.0159456652587249	0.000405639035292303
0.000579761281647672	0.000374045806435292	0	0.0161052840682484	0.000409699550727632
0.000580231502201944	0.000368953257567265	0	0.0161183464024211	0.000410031841199462
0.000580519671476545	0.000358303826732612	0	0.0161263515041314	0.000410235481604706
0.000597638458210853	0.00036791987039533	0	0.016601897098477	0.000422332804168423
0.000598563285309516	0.000389990840949719	0	0.016627588022672	0.000422986351169262
0.000601614037405248	0.000376981804160926	0	0.0167123353672755	0.000425142224289059
0.00060552896569061	0.0003717752550488	0	0.0168210888044891	0.000427908784268856
0.00063829675086116	0.00040653631914645	0	0.01773135050213	0.000451064774997595
0.000643711475631651	0.000399841648709052	0	0.0178817670327618	0.000454891195243318
0.000647081600241931	0.00041426839298273	0	0.0179753862790139	0.000457272759142867
0.000649463220784554	0.0003982733904884	0	0.0180415457080683	0.000458955777476796
0.000651278486361535	0.000409511660346152	0	0.0180919722693136	0.000460238570093144
0.000658674212823723	0.000410999821200531	0	0.0182974193720005	0.00046546490359415
0.000660342377120013	0.000406610414084235	0	0.0183437595825574	0.000466643744238335
0.000663466548922993	0.000413880817685668	0	0.0184305464652929	0.000468851500817799
0.000685514705692094	0.000434925160587737	0	0.0190430258411819	0.000484432258292691
0.000705523028902344	0.000432081967086824	0	0.0195988403448931	0.00049857152783264
0.000707810416425765	0.000452055390035985	0	0.0196623820593969	0.000500187954576456
0.000707979797491076	0.000438641476773459	0	0.0196670873238894	0.000500307650990407
0.000721084001889505	0.000436183945455367	0	0.0200311111747496	0.000509567991107326
0.000767790171222247	0.00048328445491952	0	0.0213285695402094	0.000542573811257041
0.000809058488853695	0.000496008841285299	0	0.0224749689282204	0.000571736868066979
0.000838228857128368	0.000513581474994924	0	0.0232852973897964	0.000592350674395551
0.000841686881634246	0.000539795654242396	0	0.0233813584217162	0.000594794354460627
0.000863343161008063	0.000539033915566119	0	0.0239829517709397	0.000610098184175964
0.000867815091513282	0.000529492612857185	0	0.0241071782644982	0.000613258360574201
0.000896238294922176	0.000561795055746169	0	0.0248967511102923	0.000633344168363605
0.000903479935943581	0.000562448364896809	0	0.0250979178481541	0.000638461614400203
0.000918897379222448	0.00056685300703203	0	0.0255262015426206	0.000649356649623631
0.000947596140008499	0.000582381395546545	0	0.0263234291421466	0.000669637185376329
0.000989210432795378	0.000610162141390373	0	0.0274794394309453	0.000699044732237989
0.00103295074728811	0.000621383613075194	0	0.0286945088266421	0.000729954673559751
0.001131583201193	0.000739136473065222	0	0.0314344359979979	0.00079965520950646
0.00154158853902679	0.000986632996662867	0	0.0428240417621918	0.00108939343112248
0.00155781235504224	0.00098903473691528	0	0.043274725817632	0.00110085830527505
0.00187236096008448	0.00121839229154987	0	0.0520126232899844	0.00132314017584353
0.00188791899162993	0.0011626190002955	0	0.0524448124090475	0.0013341345604914


==> unstructured_bounds_check_hadeler.dat <==
0.000199215504586968	7.96809370064011e-05	0.00139169182399198	0.00139208076745278	0.000193381657735696
0.000212619649752798	4.55604062023397e-05	0.00148533131893774	0.00148574643232251	0.000206393274567792
0.000218966047021845	0.000100920908875195	0.00152966636810698	0.00153009387204198	0.000212553823301597
0.000222769851835253	6.21313184793161e-05	0.00155623921980272	0.00155667415019286	0.000216246237112685
0.000228609388850179	2.78341925635922e-05	0.00159703341369049	0.00159747974504935	0.000221914768538975
0.000232548085803689	1.19980037257711e-05	0.0016245486031269	0.00162500262430101	0.000225738124295181
0.000233820944025994	2.69383631108028e-05	0.00163344061374001	0.00163389712001127	0.000226973708009422
0.000241171673631014	2.26198831377266e-05	0.00168479178900567	0.00168526264666096	0.000234109178110169
0.000241483025105504	6.12834945014093e-05	0.00168696684712845	0.00168743831265872	0.000234411411936799
0.000262154915759327	4.40594741398027e-05	0.00183137780183315	0.00183188962665527	0.000254477944867835
0.00027515555636318	6.39051281781547e-05	0.00192219846999627	0.00192273567694996	0.000267097873406086
0.000284250579878591	2.12328107755412e-05	0.00198573504006221	0.00198629000391656	0.000275926557339106
0.000302305370837536	3.02740434873394e-05	0.00211186330007662	0.00211245351366162	0.000293452629985665
0.000326925710027356	0.000130317580926496	0.00228385756741752	0.00228449584914837	0.000317351984689074
0.000338435232687278	5.62795986557975e-05	0.00236426149289046	0.00236492224553082	0.000328524461331075
0.000343490981860486	5.37649258650954e-05	0.00239958025386288	0.00240025087722381	0.00033343215743755
0.000356628134436391	2.52559091861176e-05	0.00249135457568752	0.00249205084770265	0.000346184600317547
0.00036939300799828	3.22820851144645e-05	0.0025805282080672	0.00258124940190812	0.000358575666039578
0.000370192889203394	0.000162564848556134	0.00258611606698226	0.00258683882249161	0.000359352123443119
0.000398546879376388	6.07042283819024e-05	0.00278419310111229	0.00278497121425601	0.000386875792519195
0.000399712417487602	0.000189112212999095	0.00279233538834686	0.00279311577705859	0.00038800719889526
0.000421367726380905	4.590195584947e-05	0.00294361636617695	0.00294443903418216	0.000409028351547248
0.00043329562769788	2.33721879071548e-05	0.00302694302679322	0.00302778898254016	0.000420606955003675
0.000434493891220883	5.13417679770006e-05	0.0030353139292057	0.00303616222441292	0.000421770128457282
0.000439108964063627	4.42914788773377e-05	0.00306755418658773	0.00306841149214987	0.000426250053043227
0.000443023890628622	7.99714184419178e-05	0.00309490331939408	0.00309576826836275	0.000430050334505366
0.000455652845951135	2.16932555868214e-05	0.00318312744584618	0.00318401705127721	0.000442309462231397
0.000456914805891255	0.000170045237069581	0.00319194332257481	0.00319283539182545	0.000443534466809843
0.000462189169010869	0.000125428469332743	0.00322878929018938	0.0032296916569771	0.000448654374949954
0.000464642637305891	0.000177183238213135	0.00324592887866512	0.0032468360355441	0.000451035995632928
0.000483912682516074	0.000106842972389674	0.00338054673595774	0.00338149151519995	0.000469741734903136
0.000517673744370487	5.55952090288e-05	0.00361639682126856	0.00361740751477917	0.000502514134430271
0.000529572616935027	0.000322490757218181	0.00369952069105534	0.00370055461563264	0.000514064559215166
0.000531925519577369	8.35413300316164e-05	0.00371595774186012	0.00371699626018678	0.000516348559220136
0.00053493719051154	3.74018439392525e-05	0.0037369968563825	0.00373804125462157	0.000519272036080091
0.000536460645626175	0.000101079756242813	0.00374763950205234	0.00374868687464777	0.00052075087818209
0.000536996365543405	4.17260074196879e-05	0.00375138196692878	0.00375243038545062	0.00052127091002344
0.000549577205619787	4.58640418480343e-05	0.00383926996695946	0.00384034294800464	0.000533483331515044
0.000558126643782681	0.000194937842199248	0.00389899515358935	0.00390008482634773	0.000541782407071823
0.000563248223163745	5.90126131363533e-05	0.00393477379524342	0.00393587346724766	0.000546754005607733
0.000566890274606205	0.000315718474248695	0.00396021666037352	0.00396132344302958	0.00055028940284984
0.000580569324409171	3.51755536520476e-05	0.00405577660090242	0.00405691009019953	0.000563567873984057
0.000589803378510911	5.07772405885236e-05	0.00412028441931914	0.0041214359369568	0.000572531517117748
0.000591279392182228	0.000102215315835844	0.00413059564566034	0.00413175004503085	0.00057396430705642
0.000597632719130708	7.0770750331655e-05	0.00417497910460687	0.00417614590805695	0.000580131582540229
0.000604881482619539	0.000118854743378489	0.00422561795875818	0.00422679891451615	0.000587168072510779
0.000607085956191341	5.05719229970521e-05	0.00424101810470788	0.00424220336442594	0.000589307990057023
0.000609664423086638	0.000205974155516477	0.00425903091603026	0.00426022120988379	0.000591810948868703
0.000612601246654342	0.000195194282725666	0.00427954715725433	0.0042807431848901	0.000594661770199991
0.000615588896552497	5.6355488974302e-05	0.00430041846415805	0.00430162032480814	0.000597561929458363
0.000615651900558501	6.24161948278858e-05	0.0043008586013864	0.00430206058504397	0.000597623088448725
0.000635924263218569	0.000142878142841456	0.00444247850906131	0.00444372007198209	0.000617301793203915
0.000647674755589195	8.43080764175811e-05	0.00452456581543832	0.00452583031973195	0.000628708182975402
0.000648887927711663	3.60465985514379e-05	0.00453304086725436	0.00453430774011546	0.000629885828443549
0.000651899112292236	0.000189166126358704	0.00455407658417811	0.00455534933600207	0.000632808833192335
0.000659555762982159	0.000295252277199995	0.00460756488161972	0.00460885258210053	0.0006402412657542
0.000660589931836862	0.000194404326670109	0.00461478944148871	0.0046160791610554	0.00064124514990426
0.000682047583586515	3.88435040782685e-05	0.00476468961398769	0.00476602122694692	0.000662074433624251
0.00069334463796607	6.18672434180188e-05	0.00484360926558718	0.00484496293463805	0.000673040663928353
0.000698521746412151	0.000149435498632892	0.0048797758255709	0.00488113960228121	0.000678066165410562
0.000720505332299416	8.61589907989446e-05	0.00503335010085014	0.00503475679777388	0.000699405981760039
0.000737631497918652	6.86328681776502e-05	0.00515299111332072	0.00515443124694981	0.000716030623024635
0.0007511213144751	0.000111024200311327	0.00524722909669297	0.00524869556750875	0.000729125402437738
0.000751352482105017	3.72615467470263e-05	0.00524884400162316	0.00525031092376495	0.000729349800531556
0.00075155694031789	4.60401997628822e-05	0.0052502723182785	0.00525173963959948	0.000729548271369581
0.000757364016667905	0.000118549953305152	0.00529083974647325	0.00529231840538755	0.000735185292712333
0.000762943751039893	4.64177373985895e-05	0.00532981899521015	0.00533130854786086	0.000740601629582381
0.000763274856066929	5.22089999648175e-05	0.00533213204890526	0.0053336222479973	0.00074092303849654
0.000764729754772242	4.56263054381111e-05	0.00534229576902895	0.00534378880862951	0.000742335331801995
0.000772608162640531	0.000106277363462539	0.00539733323129427	0.00539884165250495	0.000749983027582735
0.00077265831341214	3.55512524626132e-05	0.00539768357761375	0.00539919209673756	0.000750031709734109
0.000774476689554089	8.62739374863458e-05	0.00541038650058622	0.00541189856986298	0.000751796836366427
0.00078800378281433	4.59581097170292e-05	0.00550488489382969	0.00550642337307126	0.000764927800868584
0.000795740639795774	4.43227874692766e-05	0.00555893350127516	0.00556048708576638	0.000772438090952871
0.000798891280181418	0.000132719318965278	0.00558094343706871	0.00558250317279288	0.00077549646766892
0.000815450999682391	9.74819744098207e-05	0.0056966273356934	0.00569821940220741	0.000791571250680292
0.000815732049634797	5.46796843279839e-05	0.00569859071159482	0.00570018332682386	0.000791844070337654
0.0008350500237116	4.39669150337906e-05	0.00583354339328753	0.00583517372445493	0.000810596334920739
0.000840538405059448	9.79728598744215e-05	0.0058718844624959	0.00587352550904432	0.000815923993957785
0.000845906297498501	6.72701459108413e-05	0.00590938381293545	0.0059110353396253	0.000821134692495347
0.000856856647917125	6.41159690005304e-05	0.00598588143885589	0.00598755434474109	0.000831764371752143
0.000856998564579223	0.000108432893578775	0.00598687284893083	0.00598854603189063	0.00083190213251245
0.000861005777527569	0.000103152983688507	0.00601486668158341	0.0060165476881274	0.000835791997834216
0.000862662127336766	5.14136434605745e-05	0.00602643771111702	0.00602812195147772	0.000837399842929189
0.000865244204955931	0.000119594167230257	0.00604447574645446	0.00604616502800012	0.000839906306727936
0.000867004214792253	5.15668900290526e-05	0.00605677093052878	0.00605846364827444	0.000841614776259386
0.000867016275836264	6.02050098933463e-05	0.00605685518730575	0.00605854792859909	0.000841626484106572
0.000870207060029096	7.29830493562783e-05	0.00607914556215631	0.00608084453305838	0.000844723829054526
0.000884246249974604	9.48977812682183e-05	0.00617722139166136	0.00617894777233325	0.00085835189395117
0.00088667765645328	9.14371770249399e-05	0.0061942068593547	0.00619593798704491	0.000860712098878244
0.000888340536231862	6.64854296598121e-05	0.00620582350634677	0.00620755788060264	0.000862326282718322
0.000888994622686526	7.93058477539381e-05	0.00621039286340071	0.00621212851467892	0.000862961214839532
0.000890996946477933	5.64887728997955e-05	0.0062243808190835	0.00622612037964953	0.000864904902379861
0.000906496272518378	4.81876628772466e-05	0.00633265695638815	0.00633442677745786	0.000879950344599338
0.000908060928135051	0.000103107948698849	0.00634358742303833	0.00634536029890325	0.000881469180683733
0.000918990086947143	5.73779154148056e-05	0.00641993700734118	0.00642173122102748	0.000892078288911132
0.000931055486854855	0.000250514792948724	0.00650422421399997	0.00650604198387687	0.00090379036443575
0.000933485927389299	0.000108279147127767	0.00652120293374118	0.00652302544875051	0.0009061496317054
0.000941727988278814	0.000110715966924527	0.00657878082546483	0.00658061943207152	0.000914150331255757
0.000944063054759979	0.0001914238592356	0.00659509327532687	0.00659693644086003	0.000916417017415486
0.000947311211247527	4.6760277586753e-05	0.00661778444505354	0.00661963395220769	0.000919570054562114
0.000959136789131245	0.000179611676101949	0.00670039628838808	0.0067022688835102	0.000931049331034983
0.00097626723144969	0.000100735962126317	0.00682006717728488	0.00682197321746206	0.000947678123759499
0.000977376423003116	9.15606606078729e-05	0.00682781583529895	0.00682972404103449	0.000948754833636036
0.00097973965130335	5.73559762392021e-05	0.00684432501971449	0.00684623783935895	0.000951048856921295
0.000979950937929344	6.52608526046866e-05	0.00684580103871474	0.00684771427087003	0.000951253956208506
0.000993303159938247	0.000109940665263419	0.00693907780570355	0.00694101710640931	0.000964215170406618
0.000998392405313631	0.000114165818866022	0.00697463056648838	0.00697657980331188	0.000969155381809119
0.00100358573658849	0.000101564439568937	0.00701091045689894	0.00701286983305493	0.000974196631049154
0.00101353519553541	0.000139622977698004	0.00708041599412247	0.00708239479535788	0.000983854729040664
0.00101816286971342	0.000313720297893311	0.00711274428268108	0.00711473211887394	0.000988346885943107
0.0010407612143729	5.75272206221062e-05	0.00727061317729122	0.00727264513393746	0.00101028345840715
0.00104879636104584	0.000155542959406998	0.00732674559505907	0.00732879323932842	0.00101808330303764
0.00105529082407476	6.6139249650026e-05	0.00737211501104561	0.00737417533494515	0.00102438758155873
0.00106196058089802	7.61849358523337e-05	0.00741870900511341	0.00742078235088245	0.00103086202055307
0.00107232682283506	0.000185538430142074	0.00749112613037292	0.00749321971493824	0.00104092469641975
0.00107496689773105	5.07971081392918e-05	0.00750956932662455	0.00751166806560729	0.00104348745909723
0.00107608831517534	8.57299451356332e-05	0.00751740339301281	0.00751950432142344	0.00104457603684042
0.00108374726548654	4.76421188519075e-05	0.00757090775528904	0.00757302363684624	0.00105201070168123
0.00109616655912457	0.000381330835237646	0.00765766721435642	0.00765980734303765	0.00106406630747661
0.00110093778589051	8.81598920317692e-05	0.00769099834134037	0.00769314778524762	0.00106869781315857
0.00111394979543836	8.46489546320632e-05	0.00778189843136598	0.00778407327960125	0.00108132877771152
0.00112957123238411	9.78893621129463e-05	0.0078910276184816	0.00789323296562689	0.00109649275492828
0.00113314493259068	6.42901763703297e-05	0.00791599299137868	0.00791820531572852	0.00109996180253896
0.00113820746066777	6.21580846017921e-05	0.00795135910883135	0.00795358131713673	0.00110487607903522
0.00114934127040703	0.000550878578636658	0.00802913835606479	0.008031382301747	0.00111568384517147
0.00115054924741637	6.90918457612539e-05	0.00803757711554265	0.00803982341964951	0.0011168564476607
0.00115777427188514	0.000107629324305245	0.00808805013219953	0.00809031054226681	0.00112386989378704
0.00116671599461645	0.000283996267394713	0.00815051576429662	0.00815279363196385	0.00113254976621152
0.00116755596168182	0.000112717568683286	0.0081563836574595	0.00815866316505781	0.00113336513559696
0.00118377282922029	0.000133303895469794	0.0082696724399307	0.0082719836089431	0.00114910710675714
0.0011881289019029	0.000116130657763826	0.00830010335819518	0.00830242303189695	0.00115333561576966
0.00118895343718246	6.94049981811827e-05	0.00830586344704741	0.00830818473055162	0.00115413600527526
0.00119150581094579	6.05294396312752e-05	0.00832369397537681	0.0083260202420729	0.00115661363506887
0.00119215872973041	7.08350337861834e-05	0.00832825517525013	0.00833058271668883	0.0011572474337142
0.00119229440594546	0.000131624424143369	0.00832920299042944	0.00833153079675905	0.00115737913677334
0.00119891332275419	0.000117029997299693	0.00837544182322252	0.00837778255216283	0.00116380422455725
0.00123037997486932	6.72681638737926e-05	0.00859526348101879	0.00859766564467824	0.00119434940407042
0.00124082177864654	0.000401018617221031	0.00866820847079062	0.00867063102077144	0.00120448542901675
0.00125712579810784	8.5382067224882e-05	0.00878210608448061	0.00878456046602879	0.00122031199993411
0.001257992800742	7.19291644237496e-05	0.00878816284436905	0.00879061891863189	0.00122115361317602
0.00126890240903562	7.59115849414732e-05	0.00886437585146735	0.00886685322538161	0.00123174374340429
0.00127261851531342	0.000171503252537132	0.00889033605338347	0.0088928206825324	0.0012353510268525
0.00127945236247354	9.59486367865808e-05	0.00893807635973597	0.00894057433112034	0.00124198475094579
0.00127983392488687	0.000141575281535369	0.00894074190171815	0.00894324061805562	0.00124235513964708
0.00128171127827833	9.15022050214928e-05	0.00895385683155788	0.00895635921319402	0.00124417751643321
0.0012861455174708	8.88546161791556e-05	0.00898483381019506	0.00898734484913095	0.00124848190291967
0.00131327896155963	0.000176480400101448	0.00917438427903762	0.00917694829264367	0.00127482076850573
0.00131436503141309	0.000112468036489438	0.00918197141206966	0.00918453754609183	0.00127587503378049
0.00131768991199323	0.000156350824666069	0.00920519856564249	0.00920777119107989	0.00127910254822367
0.00131930992011115	0.000239930649014092	0.00921651571717231	0.00921909150547378	0.0012806751158611
0.00132555165626869	6.82681099579301e-05	0.00926011961836452	0.00926270759287845	0.0012867340683899
0.00132657895332026	0.000140676438912289	0.00926729617277198	0.00926988615295545	0.0012877312819714
0.00134650750657462	6.6118901306205e-05	0.00940651427572834	0.00940914316392998	0.00130707624547007
0.00134763669578701	0.000120284455206811	0.00941440263460822	0.00941703372741116	0.00130817236739211
0.00135048302351306	8.80927678491927e-05	0.00943428668446147	0.00943692333436479	0.00131093534297107
0.00135145681928485	0.000193503649230584	0.00944108948636512	0.0094437280374834	0.00131188062200964
0.00135806205378586	0.000131605836396841	0.00948723273645835	0.00948988418347432	0.00131829242815991
0.00135903806854288	0.000232970325509997	0.00949405103988434	0.00949670439244757	0.00131923986120272
0.00136845017757241	0.000131277616799442	0.0095598027252769	0.00956247445381075	0.00132837634508581
0.00137080406659757	8.34097599712248e-05	0.00957624666681492	0.00957892299102391	0.00133066130258826
0.00137561443269713	0.000149913860185032	0.0096098512157432	0.00961253693159288	0.00133533080144367
0.00138058670563745	9.49045455618323e-05	0.0096445868233559	0.00964728224694921	0.00134015746584364
0.00138091490516631	0.000183470235345461	0.00964687957964466	0.00964957564400667	0.00134047605434453
0.00138907605904147	0.000170048984230625	0.00970389226621211	0.00970660426421061	0.00134839821616966
0.00139811155438218	0.000169903129795796	0.00976701298072405	0.00976974261940185	0.00135716911515703
0.00140423877889476	7.23871118489692e-05	0.00980981691948171	0.00981255852080224	0.00136311690941139
0.00141178086356479	0.000845056756500746	0.00986250487463311	0.0098652612009346	0.0013704381309162
0.0014201421072573	0.000236390463838557	0.00992091536085204	0.00992368801144046	0.00137855452310838
0.00143859249958852	9.49169451851755e-05	0.0100498072370643	0.0100526159097458	0.00139646461229688
0.00146821651981606	0.000105529081885579	0.0102567565246206	0.010259623034512	0.00142522111973978
0.00147123211915472	0.000235295812409761	0.0102778230824307	0.0102806954799042	0.00142814840996443
0.00147555548822952	0.000422080759049127	0.0103080255378369	0.01031090637615	0.00143234517306488
0.00148210040397994	0.000114136268852478	0.0103537474095228	0.0103566410259688	0.00143869842684491
0.00148466424607372	0.000222407405986596	0.0103716580540147	0.0103745566760431	0.00144118718912924
0.00148815543949656	0.000106232647582767	0.010396047045989	0.0103989524841377	0.00144457614609312
0.00148898493122332	0.000497551173737147	0.0104018417598924	0.0104047488175204	0.00144538134690081
0.00149244932799003	0.000138915194431354	0.0104260435541518	0.010428957375583	0.00144874429192455
0.00149523207746988	8.49957492250215e-05	0.0104454834552145	0.0104484027096175	0.00145144555108905
0.00149705252445634	7.6453438359759e-05	0.0104582008448189	0.0104611236534179	0.00145321268792306
0.00150098584366139	8.50447775999548e-05	0.0104856784660521	0.0104886089539669	0.00145703082341333
0.00150178997177341	0.000104291257540016	0.0104912959932685	0.0104942280511433	0.00145781140335693
0.00150187856945565	7.71067236406898e-05	0.0104919149243615	0.0104948471552122	0.00145789740653574
0.00150462752873077	0.000116964071718507	0.0105111187717508	0.0105140563696021	0.00146056586501127
0.00150806503214716	0.000170600465537896	0.010535132692803	0.0105380770019517	0.00146390270423225
0.00152419326392823	0.000146568227734014	0.0106478022781935	0.0106507780757059	0.00147955863525346
0.00152511827062057	0.000192189123973813	0.0106542642463698	0.0106572418498426	0.00148045655395688
0.00153063105130065	0.000258450250747767	0.0106927757659216	0.0106957641324121	0.00148580789781367
0.00153140807612976	0.000166813830212357	0.0106982039533709	0.0107011938369056	0.00148656216816961
0.00153143791884045	0.000286531897473837	0.0106984124303997	0.0107014023721985	0.00148659113696337
0.00154611253184201	8.21309521106208e-05	0.0108009272370502	0.0108039458292032	0.00150083601712345
0.00155704384456032	0.000102886131419647	0.0108772918682425	0.0108803318024221	0.00151144721618185
0.00156105977579597	0.000136670561823119	0.0109053466056383	0.0109083943804235	0.00151534554448373
0.00156630220314936	0.000189275560461886	0.0109419694744291	0.0109450274844008	0.0015204344520678
0.00157046405075669	0.000117131978326018	0.0109710435633151	0.0109741096987759	0.00152447442371166
0.00158090305213362	0.000161619069340993	0.011043968975908	0.0110470554922188	0.00153460772832347
0.00158253649795674	0.000799765552564675	0.0110553800013785	0.0110584697067889	0.00153619334015499
0.00158301229674591	0.000135268573189049	0.0110587038655834	0.0110617944999317	0.00153665520560462
0.00158920346969098	0.000134099913734372	0.0111019545392017	0.011105057261044	0.00154266507561915
0.00159330214175851	9.08438152529989e-05	0.011130587292548	0.011133698016537	0.00154664372176207
0.00159531058125436	0.000410152894906537	0.0111446179716919	0.0111477326169089	0.00154859334591393
0.00159686181048427	0.00030679416870759	0.0111554546434705	0.0111585723172693	0.00155009914879123
0.00160344788437358	0.000173818233192344	0.0112014640401936	0.0112045945724815	0.00155649235543106
0.0016137340694014	7.2077935111015e-05	0.0112733218990133	0.0112764725137963	0.00156647731878309
0.0016155333787518	0.000205777185891783	0.0112858916240303	0.0112890457517407	0.0015682239369777
0.00161736253352425	0.000141635862218868	0.0112986698450172	0.0113018275439245	0.00156999952659802
0.0016242795645883	0.00018928485571096	0.0113469912625599	0.0113501624661089	0.00157671399862944
0.00163645782774698	0.000145502725196861	0.0114320669162019	0.0114352618962929	0.00158853563230625
0.00163985920442791	0.000260127011060593	0.0114558284609019	0.0114590300817572	0.00159183740273072
0.00164137073079764	0.000414478362077687	0.0114663877740179	0.0114695923459402	0.00159330466541038
0.00164699148909636	0.000368558812377162	0.0115056536102047	0.0115088691559575	0.00159876082485837
0.00165685758361124	0.000153025835961445	0.0115745767750936	0.0115778115831672	0.00160833799967024
0.00165753551456679	0.000235798222038973	0.0115793127065164	0.0115825488381657	0.00160899607802758
0.00166117346287509	8.85536852744457e-05	0.0116047269077215	0.0116079701420118	0.00161252749229211
0.00166480325170831	0.000171171328274112	0.011630084107968	0.0116333344289689	0.00161605098602446
0.00166529114172309	0.000451618826895711	0.0116334924397943	0.0116367437133397	0.00161652458861903
0.00166709698258466	0.000417855911076593	0.0116461077930405	0.0116493625922652	0.00161827754705538
0.00167330505995511	0.000139720586659351	0.0116894765586246	0.0116927434783472	0.00162430382646439
0.00168061817751667	9.25893354911513e-05	0.0117405649813828	0.0117438461790566	0.00163140278595654
0.00168406191356139	0.000116892856055286	0.0117646224427102	0.0117679103638498	0.00163474567528894
0.00168457169624576	0.000140226406450966	0.0117681837136832	0.0117714726301099	0.00163524052944597
0.00168899530998165	0.000103042035178404	0.0117990864643576	0.0118023840173392	0.00163953460163278
0.00169349532830399	0.000149332292227701	0.0118305229668528	0.0118338293055597	0.00164390284096646
0.00169553873872832	0.000113505279536588	0.0118447979480421	0.0118481082762533	0.00164588641195462
0.00169915846441751	0.000227689023385769	0.0118700848485632	0.011873402243838	0.00164940013723306
0.00170226443382833	0.000634825701835021	0.0118917827191359	0.0118951061784291	0.00165241515112361
0.00170300702002771	0.000171509820462117	0.0118969703231049	0.0119002952322052	0.00165313599135411
0.00170455715418401	0.000197244562217792	0.0119077993448514	0.0119111272803956	0.00165464073122604
0.00170513786053142	7.89249691213919e-05	0.011911856078676	0.011915185147977	0.00165520443211043
0.00170671881740504	0.000237445517529786	0.0119229004236413	0.0119262325795637	0.00165673909208413
0.00171230156268592	0.000111101478644168	0.0119619007061692	0.0119652437617064	0.00166215835169131
0.00172022619393229	0.000118070290818742	0.0120172610785287	0.0120206196059214	0.00166985091724008
0.00172301462094034	0.000182469037980564	0.0120367406420142	0.0120401046134634	0.00167255768767147
0.00172489330191324	0.000211119806892575	0.0120498648461533	0.0120532324854931	0.00167438135316202
0.00173049720710756	9.27436347890617e-05	0.0120890129488953	0.012092391529162	0.00167982115303361
0.00173160708647885	0.000176840095018046	0.0120967664119093	0.0121001471590773	0.00168089853058588
0.00173466041673673	9.03327848519251e-05	0.0121180965526764	0.0121214832610915	0.00168386244681372
0.00173619702634296	0.000454908290357265	0.0121288310937961	0.01213222080225	0.00168535405818986
0.00173641765691952	9.98794095058694e-05	0.0121303723883362	0.0121337625275438	0.00168556822779845
0.00175383618305066	0.000112716533439731	0.0122520557907047	0.0122554799374151	0.00170247666806035
0.00175980471687878	0.000336365516445414	0.0122937511383988	0.0122971869379282	0.0017082704187442
0.00176329942600681	0.000154250082747838	0.0123181646906009	0.0123216073131146	0.00171166278845901
0.00176382912836435	0.000539936108861949	0.0123218651176419	0.0123253087743334	0.0017121769789595
0.0017689589050699	9.76315408632606e-05	0.0123577010246653	0.012361154696607	0.00171715653476862
0.00179195166929439	0.000120894923497042	0.0125183252795321	0.0125218238419823	0.0017394759765755
0.00179787961879025	0.000181348967718915	0.0125597371107223	0.0125632472467555	0.00174523033140275
0.00180149203431929	0.000103409363845046	0.0125849729434807	0.0125884901323053	0.0017487369605925
0.00180356362846529	0.000470820707950275	0.0125994448122321	0.0126029660455862	0.0017507478899674
0.00180727340408517	8.6758445836636e-05	0.0126253607890519	0.0126288892652809	0.00175434902814531
0.00181512777129312	0.000117514750183895	0.0126802303066058	0.0126837741175085	0.00176197338727483
0.00181901802659114	0.00031507296522787	0.0127074070893703	0.012710958495512	0.00176574971994585
0.00181920571422064	0.000118649430236538	0.0127087182490613	0.0127122700216397	0.00176593191131195
0.00182070500568367	0.000196996310388622	0.0127191920908198	0.0127227467905781	0.00176738729737314
0.00182620008843288	0.000125520036147366	0.0127575799750866	0.0127611454033096	0.00177272146156704
0.00183595850802829	0.000184603720497596	0.0128257509379551	0.0128293354182769	0.00178219411462261
0.00184683990849114	0.000102098427550465	0.0129017668890685	0.0129053726139695	0.00179275686306106
0.00184913691573319	0.000170503383127662	0.0129178134623764	0.0129214236718979	0.00179498660451225
0.00185115692775363	0.000128671660188774	0.0129319249855685	0.0129355391389119	0.00179694746229774
0.00185764727679619	0.000225644168328462	0.0129772656618181	0.0129808924867597	0.00180324774730686
0.0018577763324604	0.000143291777407471	0.0129781672267495	0.0129817943036562	0.00180337302369203
0.00185964641146524	0.000160680038338138	0.0129912313387354	0.0129948620667384	0.00180518833911541
0.00186336667034066	0.00023989707570333	0.0130172205501213	0.0130208585414664	0.00180879965355615
0.00187174169780493	0.000131453991154872	0.0130757273278538	0.0130793816703969	0.00181692942587473
0.00188482236584983	0.00010055701231994	0.0131671070565962	0.0131707869375145	0.0018296270383224
0.00188497179420086	0.000280577623754367	0.0131681509422859	0.0131718311149444	0.00182977209079859
0.00188837658655089	0.000124836081753177	0.0131919363483754	0.0131956231684669	0.00183307717686736
0.001899433457395	0.000180911210259987	0.0132691781111819	0.0132728865184366	0.0018438102571948
0.00190118873741515	0.000208209981558136	0.0132814402534179	0.0132851520876383	0.0018455141354185
0.00190890856127389	0.00014863402370297	0.0133353698698357	0.0133390967760507	0.00185300789117975
0.00191233837491048	9.20887658316649e-05	0.0133593300711552	0.0133630636736541	0.00185633726580922
0.00191551160392514	0.000157886251885825	0.0133814978079712	0.0133852376058046	0.0018594175696666
0.0019188706404947	0.000271721655535141	0.0134049635705384	0.0134087099264723	0.00186267823987178
0.0019196215321194	0.000162577870218265	0.0134102091950543	0.0134139570170106	0.00186340714231071
0.00192120995037269	0.000107974103089344	0.0134213056641808	0.0134250565873259	0.00186494904516427
0.00193000321072937	0.000274550789858383	0.0134827341587651	0.0134865022496558	0.00187348480280122
0.00193231301178433	0.0001931940966094	0.0134988701078716	0.0135026427083612	0.00187572696341003
0.00193550538611129	0.000137908484182153	0.0135211715911782	0.0135249504243811	0.00187882585192647
0.00194192345798597	0.000143517864748949	0.0135660073491795	0.0135697987128684	0.00188505597633954
0.00195420557571863	0.000108515627748194	0.0136518085164396	0.0136556238594336	0.00189697842330256
0.0019629056055341	0.000120899085526207	0.013712585715422	0.0137164180441407	0.00190542368057083
0.00196306141498329	0.000155563555626827	0.0137136741785765	0.0137175068114937	0.00190557492728046
0.00196325262516508	0.000131884653482007	0.0137150099463281	0.0137188429525594	0.00190576053804407
0.00196469587314341	0.000218147245304843	0.0137250922760926	0.0137289281000858	0.0019071615218036
0.00197784513850524	0.00028449839927937	0.013816951216156	0.0138208127124521	0.00191992572275748
0.00197965277709441	0.000138924636412799	0.0138295791280773	0.0138334441535626	0.00192168042627659
0.00199193378893678	0.000158766129726485	0.0139153725697415	0.0139192615723728	0.00193360179973432
0.001994118442469	0.000201216473444267	0.0139306342556496	0.0139345275235449	0.00193572247765301
0.00199850486409228	0.000117839405212585	0.0139612771873951	0.0139651790192323	0.00193998044686478
0.00201118820084825	0.000141091975791436	0.0140498812149823	0.0140538078094548	0.00195229236351291
0.00201926264059724	0.000115833768381676	0.0141062881287177	0.0141102304875281	0.00196013035055706
0.00201959022717662	0.000159230522376169	0.0141085766030266	0.014112519601409	0.00196044834405814
0.00202537685007429	0.000208672220962318	0.0141490011462462	0.0141529554422891	0.00196606551090949
0.00202963419578083	0.000430962080676781	0.014178742371579	0.0141827049795592	0.00197019818407663
0.00204025552989148	0.00014055553591443	0.0142529415353053	0.0142569248801175	0.00198050848197207
0.0020416801175973	0.000309685396888045	0.0142628935069999	0.0142668796331421	0.00198189135190839
0.00204435073400499	9.55760046922429e-05	0.014281550062007	0.0142855414021951	0.00198448376171688
0.0020589612281643	0.000144589570205283	0.0143836169433381	0.0143876368086963	0.00199866640069733
0.00206446371315068	0.000247318232808419	0.0144220565386048	0.0144260871468797	0.00200400775036054
0.00207442027441984	0.000101971211993366	0.0144916116916643	0.014495661738885	0.00201367274268917
0.00208324709393291	0.000125611484981454	0.0145532746258504	0.0145573419063368	0.0020222410767328
0.00208520624554893	0.000391775651141489	0.0145669609867169	0.0145710320922028	0.00202414285635607
0.00209284113810004	0.000233983449926699	0.0146202972848251	0.0146243832964878	0.00203155416794663
0.00209334601003716	0.000121672671522045	0.0146238242500004	0.0146279112473627	0.00203204425516323
0.00209507179611075	9.49073146875747e-05	0.0146358803516254	0.0146399707183701	0.00203371950314405
0.00210103097321519	0.000114379325163195	0.0146775103345484	0.0146816123358442	0.00203950417110745
0.00210614363232676	0.000208768045382037	0.0147132266604397	0.0147173386435657	0.00204446711059593
0.00211803649145743	9.7645517580218e-05	0.0147963085212134	0.0148004437236656	0.00205601169804496
0.00212111349339787	0.00015212913618835	0.0148178040290645	0.0148219452389797	0.00205899859275143
0.00212384916452019	0.000474535624461749	0.0148369150472654	0.0148410615982378	0.00206165415220576
0.00212705168299462	0.000115156092311457	0.0148592873961761	0.014863440199667	0.00206476288780743
0.00213061853350168	0.000131025475733231	0.0148842049180245	0.0148883646853467	0.00206822528630589
0.00213196196238183	0.000158402223110783	0.0148935899254439	0.0148977523156437	0.00206952937407973
0.00214664927640398	0.000245219465215185	0.0149961934596589	0.01500038452501	0.00208378658332245
0.00214815992639547	0.000414780933388478	0.0150067466505184	0.0150109406652254	0.00208525299528781
0.00216088714241598	0.000159369715946311	0.0150956572125484	0.0150998760755596	0.00209760750623569
0.0021687453561619	0.000196267489702091	0.0151505536014818	0.0151547878066766	0.00210523559926076
0.00216992497194821	0.000118630209770097	0.0151587942333978	0.0151630307416455	0.00210638067105988
0.00217244145034612	0.000143884455533266	0.0151763740016939	0.0151806154230522	0.00210882345665155
0.00221076115946892	0.000157905957313722	0.0154440701631674	0.0154483863989852	0.00214602100756246
0.00221441134195993	0.000125045349201986	0.0154695698306725	0.0154738931930169	0.00214956429774268
0.00222214223684726	0.000523930534869241	0.0155235767877572	0.0155279152437111	0.00215706880032741
0.00223450425660548	0.000235216766217379	0.0156099361394614	0.0156142987307191	0.00216906880945704
0.00223693716746215	0.000613719792839014	0.0156269321165302	0.0156312994577434	0.00217143047470774
0.00223707411723834	0.000171318801740435	0.0156278888286306	0.0156322564372212	0.00217156341403293
0.00224202561163916	0.000225627010183778	0.0156624792802546	0.0156668565560213	0.00217636990837425
0.00224248061908784	0.00012361321962863	0.0156656578990448	0.0156700360631569	0.00217681159133909
0.002248020431479	0.000170593092955723	0.0157043582583729	0.0157087472382787	0.00218218917530761
0.00224986831313629	0.000149042367798104	0.0157172673027742	0.0157216598904388	0.00218398294341279
0.0022542338727516	0.000123503772259052	0.0157477644954318	0.0157521656063079	0.00218822066154172
0.0022694923037225	0.000273895436801054	0.0158543577732652	0.0158587886743272	0.00220303226308707
0.00227154181396356	0.000183030420350378	0.0158686753669263	0.0158731102694019	0.00220502175526433
0.00227177875884397	0.00022471477287766	0.0158703306309254	0.0158747659960063	0.00220525176142705
0.0022730192029706	0.000291585984567844	0.0158789962011717	0.0158834339880653	0.00220645588026325
0.00228060012443882	0.000160659432421751	0.0159319554647969	0.0159364080524954	0.00221381480126555
0.00228625932047528	0.000603081829367273	0.0159714898216766	0.0159759534582505	0.0022193082728367
0.00230420964480282	0.000322482554671212	0.0160968882923249	0.0161013869746714	0.00223673293806319
0.00230672261919742	0.000180497292587218	0.0161144435821409	0.016118947170757	0.00223917232226314
0.00230704040698862	0.000212970954674957	0.0161166636034776	0.0161211678125347	0.00223948080392474
0.00231543795026271	0.000164036072845187	0.0161753276735277	0.0161798482777422	0.00224763243269789
0.00231776319148081	0.000179366357914048	0.0161915714854677	0.0161960966294261	0.00224988958131855
0.0023224591711229	0.000257370679632546	0.0162243769465039	0.0162289112587776	0.002254448043421
0.00232722129808473	0.000147298419070297	0.0162576445035213	0.0162621881132548	0.00225907071577844
0.00234849619970399	0.00024321509087595	0.0164062680090117	0.0164108531553409	0.00227972260104122
0.00235433849608954	0.000258978548980462	0.0164470814794791	0.0164516780321643	0.00228539381103244
0.00236547923803698	0.000174912972351166	0.0165249091541553	0.0165295274577517	0.0022962083063734
0.00236896268155895	0.000212059431099243	0.0165492440063994	0.0165538691109854	0.00229958974038529
0.00237662235197529	0.000327176844340308	0.0166027533992301	0.0166073934583685	0.0023070251042436
0.00239648021993863	0.00042337929200642	0.0167414777045686	0.016746156533721	0.00232630145240641
0.0023966340755214	0.000194592976197815	0.0167425525182838	0.01674723164782	0.00232645080246683
0.00241330112421145	0.000254254635693625	0.0168589862037046	0.0168636978735775	0.00234262977162852
0.00241753383742583	0.000265427383758713	0.0168885553498711	0.0168932752835894	0.00234673853364388
0.00242067972016206	0.000200751584551386	0.0169105320493871	0.0169152581250497	0.00234979229203399
0.00242847316305946	0.000263519724506501	0.016964975958176	0.0169697172495651	0.00235735751096659
0.0024304604513656	0.000379617068504688	0.0169788588780486	0.0169836040493707	0.00235928660332232
0.00243618289076602	0.000206863018022113	0.0170188350442781	0.0170235913879503	0.0023648414662324
0.00244402017367508	0.000106774787630189	0.0170735852132946	0.0170783568582857	0.00237244924136136
0.00244817393324554	0.000179304047784804	0.0171026028002792	0.0171073825549685	0.00237648136181923
0.00249600234717265	0.000658035452975471	0.0174367254518011	0.0174415985855116	0.00242290916366763
0.00250437481418534	0.00014112015502967	0.0174952143425747	0.0175001038224843	0.00243103645051515
0.00251993300130526	0.000510799475503945	0.0176039016751989	0.0176088215305311	0.00244613903012034
0.00252594913509723	0.000153031529555034	0.017645929549624	0.0176508611507082	0.00245197898684591
0.00252774827810895	0.000243190742820409	0.0176584981126222	0.017663433226309	0.00245372544357292
0.00253245737533904	0.00019612130856406	0.0176913952113048	0.0176963395189174	0.00245829663912661
0.00255652567121477	0.00014041013497748	0.0178595329807877	0.0178645242787503	0.0024816601166078
0.00256291808734272	0.000794206964193649	0.0179041895113086	0.0179091932896676	0.00248786533657962
0.00256778110113804	0.000491612734421942	0.0179381618497214	0.0179431751225091	0.00249258594139037
0.00257693794984086	0.00052114749592652	0.0180021303219529	0.0180071614723472	0.0025014746400158
0.00258136145736112	0.000204869196050803	0.0180330323306197	0.0180380721173615	0.00250576860909741
0.0025855582893675	0.000145851791814911	0.0180623508156546	0.0180673987961882	0.00250984254065367
0.00260956849426234	0.000194040326028725	0.0182300827696197	0.0182351776270879	0.00253314962829609
0.00261086535327685	0.000920706062389092	0.018239142446431	0.018244239835855	0.00253440850996093
0.00261146770417329	0.000205808004932364	0.0182433503860665	0.0182484489515056	0.0025349932215532
0.00261520304271024	0.000147994960182006	0.0182694449418717	0.0182745508000941	0.00253861917406115
0.00261989961485476	0.000227482547437262	0.0183022545420475	0.018307369569742	0.00254317821131512
0.0026204698039888	0.00019921152672793	0.0183062378040813	0.0183113539449991	0.00254373170297328
0.00262570430839294	0.000250182357606172	0.01834280532425	0.0183479316848857	0.00254881291962455
0.00265314290773287	0.000146976769771038	0.01853448756526	0.0185396674963435	0.00257544800426468
0.00265476003502103	0.000393999549330961	0.0185457845917136	0.0185509676800367	0.00257701777543487
0.00265636047112514	0.00078472011696596	0.0185569650158755	0.0185621512288508	0.0025785713442073
0.00265884042939057	0.000285432669946456	0.0185742896596024	0.0185794807143873	0.00258097867912574
0.0026696402428703	0.000173465404484634	0.0186497356553925	0.0186549477954681	0.00259146222978248
0.0026926054753124	0.000162724013459355	0.0188101675770544	0.0188154245538861	0.00261375494605045
0.00272724401535385	0.000186153314259778	0.01905214760301	0.0190574722072769	0.00264737912760524
0.00272988213513637	0.00014746404894521	0.0190705771411107	0.0190759068959779	0.00264993999242299
0.00273618536059955	0.000169364416803763	0.0191146105980451	0.019119952659175	0.00265605863359843
0.00273782456861128	0.000165408877377265	0.0191260618773643	0.0191314071388437	0.00265764983887806
0.00275151968323489	0.000330721784422064	0.0192217340444972	0.0192271060439822	0.0026709439043891
0.00275839775293439	0.000170812201153263	0.0192697832833629	0.0192751687114223	0.00267762055600449
0.0027602068817588	0.000161800777570674	0.0192824216058604	0.0192878105660186	0.00267937670611865
0.00276106301752727	0.000535259120202933	0.0192884024513357	0.0192937930829923	0.00268020777072126
0.00276722198499698	0.00014640057038943	0.0193314281419796	0.019336830798253	0.0026861863783688
0.0027772339274807	0.000137760950849529	0.0194013701805059	0.0194067923838501	0.00269590513012294
0.00280237556504143	0.000189894530801216	0.0195770061658052	0.0195824774550654	0.00272031051744338
0.00280364499960677	0.000148590746027544	0.0195858742592267	0.0195913480268998	0.00272154277775938
0.00280441605010137	0.000288132144051497	0.0195912607108056	0.0195967359838587	0.00272229124873383
0.00280716491608241	0.000802643912441562	0.0196104639064555	0.0196159445463271	0.00272495961664731
0.00282751568631529	0.000156079351943086	0.0197526315585353	0.0197581519307512	0.00274471443288007
0.00283765996931386	0.000150941755875053	0.019823498109503	0.0198290382871679	0.00275456164967612
0.0028413055849053	0.000476872096787366	0.0198489658732825	0.0198545131685578	0.00275810050669431
0.00285898289904955	0.000163162036365307	0.0199724571327389	0.0199780389407684	0.00277526015659515
0.00288147520736017	0.000188321203429713	0.020129585272155	0.0201352109936151	0.00279709379788942
0.00289460674405844	0.000175013460664233	0.0202213203622391	0.0202269717213891	0.0028098407893477
0.00290105643376884	0.000253572685219488	0.0202663769980459	0.0202720409494118	0.00281610160569663
0.00291014799106118	0.00021920213524738	0.0203298893535594	0.0203355710550585	0.00282492692491181
0.0029106720679923	0.000203512197354511	0.0203335504821532	0.0203392332068473	0.00282543565472142
0.00291337469943353	0.000148363024978982	0.0203524306897345	0.0203581186909799	0.002828059142032
0.00292939674943641	0.000170728350876262	0.0204643585039818	0.0204700777862843	0.00284361200071287
0.00293383425000302	0.000188803297808882	0.0204953582661255	0.0205010862120951	0.00284791955306707
0.00293537287256434	0.000201453537529007	0.0205061068694695	0.0205118378194081	0.00284941311845071
0.00293554307126638	0.000180176474048401	0.0205072958539443	0.0205130271361746	0.00284957833303687
0.00293830846973202	0.000179450734630681	0.0205266145432335	0.0205323512245599	0.002852262749296
0.00293961761403465	0.000169425539785103	0.02053576004336	0.0205414992806276	0.00285353355648535
0.00294005728183115	0.000164536537388541	0.0205388315014723	0.0205445715971365	0.00285396034900591
0.00294420599354715	0.000157020225197187	0.0205678138248473	0.0205735620203545	0.00285798756943121
0.00294897846912983	0.000135943191209556	0.0206011536758915	0.0206069111890628	0.00286262028735944
0.00295080548684071	0.000203755693867026	0.0206139169676633	0.0206196780478592	0.00286439380250012
0.00295494349844241	0.000256584658384468	0.0206428245415271	0.0206485937006753	0.00286841063615433
0.00295518964629485	0.000483142035337088	0.0206445440962097	0.0206503137359308	0.00286864957578834
0.00296663649192408	0.000447659145567068	0.0207245101686583	0.0207303021569198	0.0028797612108401
0.00297565907324649	0.000151221766054156	0.0207875406676334	0.0207933502713613	0.00288851957398458
0.00297683809154375	0.000347876876762579	0.0207957771255739	0.0208015890311882	0.00288966406579157
0.00297921222428821	0.000141269833881379	0.0208123624869212	0.0208181790277339	0.00289196867419422
0.00297942855636535	0.000227867239401913	0.0208138737527418	0.020819690715916	0.00289217867118108
0.00298387621354291	0.000711801871129877	0.0208449444675577	0.0208507701142286	0.002896496082719
0.00298590260689386	0.000140284923597697	0.0208591005698378	0.0208649301727893	0.00289846313496347
0.00298620472255353	0.00022800665818747	0.020861211107842	0.0208670413006366	0.0028987564034378
0.00300104599496366	0.000145326623533692	0.0209648901739551	0.0209707493424857	0.00291316306253559
0.00300248146822091	0.000157440254785931	0.0209749181905987	0.0209807801617121	0.00291455649924976
0.00301831646213198	0.000600058926276511	0.0210855392569895	0.0210914321439563	0.00292992777960821
0.00302192176250889	0.000320428804609627	0.0211107253842841	0.0211166253101508	0.00293342750200666
0.00302478272152845	0.000154704561814365	0.0211307116463201	0.0211366171578529	0.00293620468041486
0.00304580476762733	0.000179605004642824	0.0212775687382921	0.0212835152927517	0.00295661111480371
0.00305689118844289	0.000244990255478727	0.0213550169330917	0.0213609851324072	0.00296737287975827
0.00307311455485041	0.000175790828928036	0.0214683511157588	0.0214743509891766	0.00298312115947397
0.00309163869081731	0.000365082140449745	0.0215977581547596	0.0216037941942457	0.00300110283278213
0.00310390737303022	0.000159765745991973	0.0216834654633462	0.0216895254559063	0.00301301223767249
0.00310932005343585	0.000521199548367652	0.0217212776962947	0.0217273482564391	0.00301826641260132
0.00313346258075386	0.000170968312801694	0.0218899340363152	0.0218960517317373	0.00304170194772378
0.00314671810539252	0.000180032170127154	0.0219825352889165	0.0219886788640995	0.00305456929624715
0.00319239042069725	0.000178144146168647	0.0223015957351612	0.0223078284798514	0.00309890413888185
0.00320618440663867	0.000361632529561755	0.0223979586035771	0.0224042182793069	0.0031122941803531
0.00320701148834819	0.0002361686393091	0.0224037364814351	0.0224099977719389	0.00311309704171874
0.00327144427936926	0.000337494448048898	0.0228538550033188	0.0228602420908221	0.00317564297641406
0.00327527222127872	0.000271952764598187	0.0228805964734125	0.0228869910344956	0.00317935882048806
0.00328702935426676	0.000477418824272097	0.0229627301702197	0.0229691476856407	0.00319077165641245
0.00329201902518535	0.000234988859591123	0.0229975873176903	0.0230040145748222	0.00319561520930655
0.00333899530459171	0.000232775390214605	0.0233257570758973	0.023332276048364	0.00324121583062712
0.00335335382439263	0.000230658405973016	0.0234260636993852	0.0234326107050735	0.00325515387409161
0.00335531129023018	0.000151234313429361	0.0234397382836376	0.0234462891110342	0.00325705401730291
0.00337208064141582	0.000178930896783097	0.0235568866400725	0.0235634702075386	0.00327333229312363
0.00337650069108441	0.000226667538760728	0.0235877644926682	0.0235943566897308	0.00327762290561365
0.00337762408012514	0.000162412765835643	0.0235956123323551	0.0236022067226949	0.00327871339721685
0.00338294218162901	0.000285618561051758	0.0236327638502424	0.0236393686235131	0.00328387576290197
0.00339251677666781	0.000227951346909794	0.0236996506403101	0.0237062741067851	0.00329316997453771
0.00340150732320043	0.000175836265511214	0.0237624573486966	0.0237690983680939	0.00330189724100239
0.00341119377375278	0.000155321763761933	0.023830125545834	0.0238367854768196	0.00331130003256359
0.00341402626627168	0.000161209712984267	0.0238499129448532	0.0238565784059276	0.00331404957808699
0.00342623244648604	0.000177197205108907	0.0239351836231657	0.0239418729152867	0.00332589831129361
0.00342688915430473	0.000233822514496675	0.0239397712927044	0.0239464618669656	0.00332653578801456
0.00343563178255113	0.000712084535975265	0.0240008460784041	0.0240075537215581	0.00333502239625703
0.00343835195677356	0.000198097134932171	0.0240198488374164	0.0240265617913718	0.00333766291262423
0.00344409730079413	0.000562141604888738	0.0240599850121385	0.0240667091831626	0.00334324000941328
0.00344539553544473	0.000163147163999889	0.0240690542989523	0.0240757810046178	0.00334450022642994
0.00345166065801406	0.000192477019537907	0.0241128215743666	0.0241195605119036	0.0033505818805205
0.00346067780011983	0.000263893896301741	0.0241758140757303	0.0241825706181142	0.0033593349637309
0.0034625570232934	0.0001629640800574	0.0241889420676079	0.024195702278941	0.00336115915554425
0.00347044861151372	0.000163228194178089	0.0242440716059805	0.0242508472246567	0.00336881964570227
0.00348863796145908	0.000220545089201203	0.0243711398763702	0.0243779510074867	0.00338647633689637
0.00349652679305461	0.000189836684310006	0.0244262501573452	0.0244330766904229	0.00339413415115488
0.00351876343652692	0.00028854418816018	0.0245815922577384	0.0245884622050929	0.00341571961452565
0.00353667091579255	0.000205739285974905	0.0247066914187397	0.0247135963282172	0.00343310268936933
0.00354614754093976	0.000288941735425068	0.0247728938047626	0.0247798172161703	0.00344230180007362
0.00355034132782266	0.000194057999153726	0.0248021910169881	0.0248091226162424	0.0034463727756801
0.00355605440271727	0.00026224093258009	0.0248421017640816	0.0248490445174031	0.00345191854831551
0.00356051049890044	0.000235373430983476	0.0248732314326177	0.024880182885912	0.00345624415173035
0.00356140185283653	0.000772668030992756	0.0248794583073166	0.0248864115008685	0.00345710940316822
0.00356550100921914	0.000352873756588303	0.0249080944440208	0.0249150556406649	0.00346108851944348
0.00357324698726981	0.000309220208334115	0.024962206769988	0.0249691830896895	0.00346860766349469
0.0035830898583103	0.000378878132138049	0.025030967698913	0.0250379632355943	0.00347816229491073
0.00360213315974133	0.000221078519828602	0.0251640015556819	0.0251710342720375	0.00349664793038939
0.00360457596060425	0.000252109128692638	0.0251810666229598	0.0251881041085798	0.00349901919602641
0.00362774306621489	0.000214530745026963	0.0253429088025167	0.025349991519025	0.00352150787378879
0.00362930315911776	0.000273139880722968	0.0253538073946825	0.0253608931570779	0.00352302228077435
0.00364255453741554	0.000263804514873262	0.0254463796815227	0.0254534913155838	0.00353588560437871
0.00365710596405867	0.000253901900018097	0.0255480339253962	0.0255551739693055	0.00355001090558205
0.00372430357390175	0.000196991767652154	0.0260174670872593	0.0260247383261325	0.00361524069386722
0.00372841727784565	0.000169212015350706	0.0260462048512046	0.0260534841215723	0.00361923393169153
0.00374521057375245	0.000245015547824447	0.0261635204821331	0.0261708325393195	0.00363553545103379
0.00374994303831391	0.00028956531043141	0.0261965808217446	0.0262039021184786	0.00364012932962757
0.00375027829468248	0.000283612333495533	0.0261989228761346	0.0262062448274149	0.00364045476831496
0.00375661842808015	0.000214081365622162	0.0262432141667691	0.0262505484963703	0.00364660923660923
0.00379283070558364	0.000256244261752819	0.0264961881038842	0.026503593133447	0.0036817610701401
0.00380227251215783	0.000254038178513899	0.0265621472521957	0.0265695707157099	0.00369092638190196
0.00380504768572798	0.000242852780184205	0.0265815342290063	0.0265889631107013	0.00369362028701046
0.00380970190496128	0.000732237071657809	0.0266140479576315	0.0266214859261098	0.00369813821162014
0.00381515058087478	0.000199973235704505	0.0266521116501945	0.0266595602565339	0.00370342732796076
0.00383884167065228	0.000293450317674133	0.0268176143103071	0.0268251091705486	0.00372642464548501
0.00384286438661591	0.000226348567643189	0.0268457164448695	0.0268532191589629	0.0037303295598302
0.00385658308920627	0.000233692608534393	0.0269415533942594	0.026949082892411	0.0037436465225556
0.0038606022220025	0.000506494369053044	0.0269696304973124	0.0269771678423202	0.00374754795866323
0.00386937032115425	0.000231812906784739	0.0270308832192165	0.0270384376828458	0.00375605929191849
0.0039083327370076	0.000408504109083155	0.0273030692405732	0.0273106997734668	0.00379388072847149
0.00393795211013546	0.00046450567952038	0.027509986064137	0.0275176744251676	0.00382263272490085
0.00398964940989165	0.00031655459837179	0.0278711362142838	0.0278789255078533	0.00387281611573701
0.00399286795164488	0.000198479504293071	0.027893620499593	0.0279014160769644	0.00387594040539017
0.00401023839603013	0.000442904467207305	0.0280149680095681	0.0280227975005688	0.00389280217193686
0.00401044660217479	0.00023397832495968	0.0280164225087539	0.0280242524062512	0.00389300428095186
0.004030449757631	0.00109273669428405	0.0281561617723226	0.0281640307234895	0.003912421661994
0.00404052615074944	0.000407513784034086	0.0282265540540245	0.028234442678094	0.003922202977004
0.00404316354616431	0.000230886097944074	0.0282449785317935	0.028252872305049	0.00392476313866656
0.00405943359059306	0.000218945326288341	0.0283586388006286	0.0283665643391195	0.00394055672947963
0.0040718408425304	0.000273766880675164	0.0284453141380488	0.0284532639001538	0.00395260064620469
0.00407768449535946	0.000219123423472275	0.028486137084442	0.0284940982555513	0.0039582731729172
0.00410077404161299	0.000876945320012974	0.0286474374451109	0.0286554436956836	0.00398068656257847
0.00410489197154702	0.000604587787587027	0.0286762047312358	0.0286842190215538	0.00398468390263859
0.00413408672458432	0.000352626359367858	0.0288801552178694	0.0288882265073065	0.00401302371359477
0.0041365651720619	0.000606513874123234	0.0288974693074424	0.0289055454357395	0.00401542958196742
0.00413667029167662	0.000317363666222188	0.0288982036584591	0.0289062799919892	0.00401553162324877
0.00414652999925736	0.000263306424423528	0.028967082205114	0.0289751777884951	0.00402510259816212
0.00414870906953321	0.000385156766053098	0.0289823048871693	0.0289904047249137	0.00402721785632509
0.00415724489041628	0.000306053513079019	0.0290419349453751	0.0290500514482467	0.00403550371337184
0.00417340800975701	0.000218051539300178	0.0291548482504079	0.029162996309757	0.0040511935103019
0.00420410645777568	0.00163930946397356	0.0293693033411671	0.0293775113354125	0.00408099298188456
0.00421772376327518	0.000228269852726736	0.0294644319445745	0.0294726665249128	0.0040942115168417
0.00422876422968029	0.000247768896177902	0.0295415591082503	0.0295498152437243	0.00410492867311938
0.00423043007894357	0.000379138678963153	0.0295531964996497	0.0295614558874868	0.00410654573948546
0.00424151629969857	0.000406298585000069	0.0296306432968541	0.0296389243291565	0.00411730731023806
0.00424476070176782	0.000477833632303037	0.0296533082387364	0.0296615956053297	0.00412045670291115
0.00424759876690443	0.000349852601021861	0.0296731345672883	0.0296814274748503	0.00412321165786316
0.00424982443208285	0.0013494855849669	0.0296886827548562	0.0296969800077523	0.00412537214643888
0.00425096077882985	0.000263681972900713	0.029696621115278	0.0297049205867495	0.00412647521629358
0.00426146145915818	0.000224471674492876	0.029769977408452	0.0297782973811941	0.00413666839364418
0.00428056177473702	0.000228741486227539	0.0299034095581325	0.0299117668218619	0.00415520937366263
0.00429665216968249	0.000253454048336725	0.0300158148206488	0.0300242034988703	0.00417082857586593
0.00429889088447684	0.0002411197657687	0.0300314541710197	0.030039847220053	0.00417300173191132
0.00430926109257261	0.000275673581270754	0.0301038990033128	0.0301123122988858	0.00418306825779134
0.00430982919497281	0.000274434654468851	0.0301078676877141	0.0301162820924362	0.00418361972382377
0.00431500027752258	0.000309441446841516	0.0301439921516238	0.0301524166522406	0.00418863937587262
0.00431855487333539	0.000286534193131357	0.0301688240638815	0.0301772555044039	0.00419208987854452
0.00431979186173611	0.000263500034352861	0.0301774654929069	0.0301858993484951	0.00419329064285263
0.00437016886560079	0.000466504315164731	0.0305293922394774	0.0305379244498913	0.00424219240147482
0.00437950779946272	0.000284021424130705	0.0305946327333205	0.0306031831768395	0.00425125785305927
0.00438611525101619	0.000259034588692668	0.030640791471434	0.0306493548151793	0.0042576718113376
0.00440713414255449	0.000876862650206763	0.0307876265260844	0.0307962309065975	0.00427807518354435
0.00442163564853307	0.000299140772509413	0.0308889320311343	0.0308975647240318	0.00429215202596491
0.00443184878708833	0.00052779077946782	0.0309602795974501	0.0309689322302286	0.00430206608194462
0.00444921141798387	0.000526764179944229	0.0310815725234722	0.031090259054625	0.00431892026381261
0.00446720280686277	0.000257501112546176	0.0312072578653683	0.0312159795224671	0.00433638479105201
0.00447169605276797	0.000249923005818547	0.0312386470566987	0.0312473774863005	0.00434074645629269
0.00447321280651812	0.0004531845534772	0.0312492428875677	0.0312579762784423	0.00434221879327363
0.00448210333800771	0.000714543769199116	0.0313113509047657	0.0313201016532958	0.00435084897354586
0.00449593430060949	0.000327716185945248	0.0314079720869912	0.0314167498387531	0.00436427490884923
0.00449983914982809	0.000267789697254781	0.0314352508208564	0.03144403619635	0.00436806540807099
0.00450193406175672	0.000302365009961287	0.031449885584396	0.0314586750499443	0.00437009897238823
0.00450236958249031	0.000255370981772584	0.0314529280717033	0.0314617183875515	0.0043705217392889
0.00450813644691094	0.0015198005899569	0.0314932145849488	0.0315020161598816	0.00437611972627245
0.00452504461088948	0.000528856278573047	0.0316113326682599	0.0316201672542769	0.0043925327498783
0.00453149775439908	0.000277721206188442	0.0316564134318278	0.0316652606168038	0.00439879691888502
0.00454403109001858	0.000354543378019299	0.0317439695723258	0.0317528412270787	0.00441096322704503
0.00457224064755685	0.00020132902850816	0.0319410376201459	0.0319499643505464	0.00443834669306617
0.00461067868415948	0.000247113845911681	0.032209560400946	0.0322185621768255	0.0044756591063431
0.00461982896862823	0.000224884826730598	0.0322734830163506	0.032282502657021	0.00448454143296215
0.00462140434291381	0.000243609540284811	0.0322844883621319	0.0322935110785244	0.00448607067382888
0.00462792559313797	0.00025704559545138	0.032330044909741	0.0323390803580622	0.00449240095510629
0.00465949400107298	0.000392099467752261	0.0325505774195507	0.0325596745012567	0.00452304491061169
0.00467561215411398	0.000217648288227654	0.0326631765962641	0.0326723051466564	0.00453869105803967
0.00468133427597842	0.000301926863827954	0.0327031505442313	0.0327122902663539	0.00454424561271253
0.00469810198665251	0.000352789734147437	0.0328202874402805	0.0328294598992698	0.00456052229606261
0.00471430614060997	0.000287627165662533	0.032933487407442	0.0329426915030237	0.00457625192594757
0.00472311017772198	0.000474383938044487	0.032994991186941	0.0330042124713086	0.00458479814475226
0.00472616449280508	0.000257973860299783	0.0330163282075603	0.0330255554550977	0.00458776301696561
0.00472737150293595	0.000318959205568956	0.0330247602125596	0.0330339898166339	0.00458893468089054
0.00475210055817595	0.000307210829629358	0.0331975139551154	0.0332067918395901	0.00461293956799238
0.00475392878451186	0.00038970929756033	0.0332102856901737	0.0332195671440327	0.0046147142563646
0.00475463828495258	0.000403920083811868	0.0332152421616317	0.0332245250007019	0.00461540297972313
0.00475479759262847	0.000284178707182283	0.0332163550629116	0.0332256382130102	0.00461555762221703
0.00477590737099331	0.000515423258746319	0.0333638250402988	0.0333731494046105	0.00463604921971136
0.00478267244883461	0.000521071016257249	0.033411084933749	0.0334204225060326	0.00464261618833347
0.00479217195044738	0.000251438007351048	0.0334774471315805	0.0334868032504579	0.00465183750558662
0.00481150091307325	0.000833342201658918	0.0336124765777496	0.033621870434019	0.00467060043692899
0.00481782509555503	0.000685299519659965	0.0336566564375028	0.0336660626409509	0.00467673942141559
0.00482248322613201	0.000271111249323457	0.0336891974902312	0.0336986127880991	0.00468126114282876
0.00482955054595466	0.000422492414289596	0.0337385688041513	0.033747997900081	0.00468812150254768
0.00483100833163728	0.000839339496835336	0.0337487526922971	0.0337581846343718	0.0046895365982879
0.00485831693623431	0.000238178657634971	0.0339395268081026	0.0339490120668264	0.00471604549496425
0.00486317684941403	0.000298719507216195	0.0339734774860458	0.0339829722331448	0.00472076308995814
0.00487494064126603	0.000586869139832483	0.034055657700751	0.0340651754151885	0.00473218238974765
0.00488789770862507	0.00049111943213986	0.0341461739722826	0.0341557169837803	0.00474476002104437
0.00488822261031682	0.000459745428098203	0.0341484436903397	0.0341579873361675	0.00474507540828234
0.0048963446503404	0.000401175286481638	0.0342051831329769	0.0342147426360763	0.00475295960166986
0.00490226412359309	0.000276055060987218	0.0342465357503105	0.0342561068104441	0.00475870572847309
0.00492928900038269	0.000366462923006948	0.0344353277830915	0.0344449516059312	0.00478493920605563
0.00494122755237297	0.000267938943858664	0.0345187288478311	0.0345283759792066	0.00479652814828998
0.00496944571947603	0.000396933781197578	0.034715857040874	0.0347255592647063	0.00482391997175254
0.00502901011761238	0.000315193638064779	0.0351319656467741	0.0351417841626751	0.0048817400800695
0.00504151194045235	0.000563491823912895	0.0352193016433747	0.0352291445675277	0.00489387579827339
0.00506191362953944	0.000260895457454211	0.0353618250074923	0.0353717077634022	0.00491368004224751
0.00511658520509864	0.000408977317664939	0.0357437530349731	0.0357537425303251	0.00496675060989525
0.00513674946785328	0.000358252927624341	0.0358846177717346	0.0358946466352982	0.0049863243803535
0.005146975483536	0.000313906262245614	0.035956055295873	0.0359661041244586	0.00499625093636558
0.00515489980539611	0.000264566218646213	0.0360114135069031	0.0360214778067401	0.00500394320158818
0.00520313943368082	0.000266907156005953	0.0363484088447681	0.0363585673264713	0.00505077017575163
0.00520572004223837	0.000239880653575325	0.0363664366174453	0.0363766001374652	0.00505327521350891
0.00521922548395135	0.000259217950604061	0.0364607837559892	0.036470973643702	0.00506638516050989
0.00522368580512037	0.000350789389749201	0.0364919429396891	0.0365021415356235	0.00507071486518567
0.00530901901359099	0.000344510343678296	0.0370880688727072	0.037098434071103	0.00515354916740611
0.00532396849760844	0.000368596629503	0.0371925038900675	0.0372028982754689	0.00516806086923163
0.0053773032591494	0.000685470494137045	0.0375650931206347	0.0375755916355153	0.00521983377025715
0.00542465847954393	0.000325239917523691	0.0378959101079121	0.0379065010779625	0.00526580223561993
0.00542682095356896	0.000397303407525452	0.037911016850866	0.0379216120428777	0.00526790138353835
0.00544660991727806	0.00201326513980759	0.0380492598006621	0.0380598936281607	0.00528711084524601
0.00545215047911394	0.000525964416429395	0.0380879653955068	0.0380986100402623	0.00529248915671244
0.0054793495009451	0.000528059741098894	0.0382779739813419	0.0382886717288	0.00531889167965564
0.00548328671980336	0.00047119508636891	0.0383054788450104	0.0383161842793979	0.00532271360060129
0.00548363826954276	0.000413909108634173	0.0383079347226242	0.0383186408433688	0.0053230548555228
0.00549159428876177	0.000650606333375397	0.0383635143669977	0.0383742360208789	0.00533077788987567
0.00551938331427544	0.000451429051852271	0.038557644636548	0.0385684205450405	0.00535775313877426
0.00552678388057008	0.000482921986139772	0.0386093439640001	0.0386201343211765	0.00536493698614201
0.00553237184117625	0.000593700163097547	0.0386483806800655	0.038659181947039	0.00537036130834837
0.00559335939379029	0.000621334666535534	0.0390744312453275	0.0390853515829017	0.00542956289534431
0.00561604341297201	0.000429194234537311	0.0392328986502413	0.0392438632755376	0.00545158263342928
0.00561828007786305	0.000302805330999288	0.0392485236802726	0.0392594926723785	0.00545375379960094
0.00562244879210138	0.00051023888800194	0.0392776457384883	0.0392886228694895	0.00545780043679268
0.0056284754801631	0.000346232023389015	0.0393197473435749	0.039330736240934	0.00546365063871571
0.00565575070155696	0.000295012860783809	0.0395102882489633	0.0395213303977951	0.00549012712978596
0.00567190039585941	0.000306197581606581	0.0396231077685447	0.0396341814476432	0.00550580389481792
0.00567844815268588	0.000505560804764471	0.039668849487593	0.0396799359503713	0.00551215990647563
0.0056804219515697	0.0002964732264388	0.0396826381722364	0.0396937284886111	0.00551407590443463
0.00574551724739919	0.000286119264634214	0.0401373848606233	0.0401486022674556	0.00557726494308101
0.00576923461686033	0.000280268569563819	0.0403030711069528	0.040314334818995	0.00560028777071199
0.00581447295932035	0.000299020066842662	0.0406190998792268	0.0406304519134984	0.00564420134900637
0.00582435616906046	0.000282825948668642	0.0406881426087002	0.0406995139387078	0.00565379513783949
0.00584760368455725	0.000448855994683308	0.0408505465205448	0.0408619632384309	0.00567636187075682
0.00585129568133859	0.00042758014708281	0.0408763382968698	0.0408877622229199	0.00567994575073349
0.00587519588684594	0.00113156714561058	0.041043301810404	0.0410547723986286	0.00570314606022154
0.00588096429917787	0.000358875228253081	0.0410835991371427	0.0410950809874739	0.00570874554978719
0.00590002145571961	0.000488008923140762	0.0412167297837892	0.0412282488408451	0.00572724463464212
0.00594872643729183	0.000289580938170095	0.0415569760150364	0.0415685901625027	0.00577452333464064
0.00597601343699448	0.000414745834812189	0.0417475992020528	0.0417592666239875	0.00580101125910251
0.00599582010571437	0.0011713809528378	0.0418859658365934	0.0418976719285818	0.00582023790734565
0.00604071246429086	0.000545711824923256	0.0421995776135489	0.0422113713522762	0.0058638156335833
0.00604922167189808	0.0004931129766876	0.042259021755109	0.0422708321070043	0.00587207565670005
0.00605512493999122	0.00028984377766459	0.0423002611654505	0.0423120830427415	0.00587780605289725
0.00608720256393845	0.000660676089250147	0.0425243509875404	0.042536235492397	0.00590894431248202
0.00609148106781289	0.00299475042823377	0.0425542400208931	0.0425661328789956	0.00591309752421913
0.0060973771951617	0.000297191040874603	0.0425954295469873	0.0426073339165442	0.00591882098878229
0.00611156997933858	0.000474793618468782	0.0426945783644431	0.0427065104436434	0.0059325981500414
0.00611744922440165	0.000471380011188428	0.0427356499532358	0.0427475935109297	0.00593830522670136
0.00612177195838246	0.000364343711694507	0.0427658479719636	0.0427777999692573	0.00594250137330598
0.00612438745668818	0.000451841797722258	0.0427841194795718	0.0427960765833001	0.00594504027909654
0.006135963334519	0.000383244650521466	0.0428649869530452	0.0428769666572333	0.00595627716775795
0.00614835364406149	0.000337880188415494	0.0429515439332499	0.0429635478279742	0.00596830463823095
0.00622333666209746	0.000433196053437596	0.0434753648745731	0.0434875151643011	0.00604109184603331
0.00622595485166595	0.000361671073003175	0.0434936551829689	0.0435058105843859	0.00604363336427542
0.00622862345856849	0.000780956774510756	0.0435122976998524	0.043524458311392	0.00604622382342531
0.00624563913571753	0.000322676983637972	0.0436311668552281	0.0436433606877581	0.00606274121177518
0.00626477223876498	0.000858204674917581	0.0437648280536069	0.0437770592411377	0.00608131401911071
0.00626564900527057	0.000373017240962291	0.043770953022544	0.0437831859218522	0.00608216511029786
0.00626894975324672	0.000286622640372175	0.0437940115890998	0.0438062509327072	0.00608536919883865
0.00627774261120873	0.00102222581485031	0.0438554372726108	0.0438676937831783	0.00609390456586469
0.00629315008096048	0.000877284406953119	0.0439630717146508	0.043975358306384	0.00610886084172427
0.0063013735487355	0.000339899357727606	0.044020519717461	0.0440328223644908	0.00611684349264275
0.00632542743008981	0.000374129552503035	0.0441885567891009	0.0442009063983382	0.00614019297771883
0.00633401318429773	0.000303826336557494	0.0442485356745734	0.0442609020464265	0.00614852730583792
0.00634731327477893	0.000553824221277915	0.044341448257956	0.0443538405965792	0.00616143791513322
0.00639159730492767	0.000394414979310436	0.0446508103370733	0.0446632891347499	0.00620442512729393
0.00642535053605114	0.000320562419582253	0.0448866057179861	0.0448991504146426	0.00623718992540602
0.00643175312232522	0.000456167537663557	0.0449313332957343	0.044943890492643	0.0062434050177004
0.00647608951966255	0.000426934315739773	0.0452410612047519	0.0452537049629544	0.00628644306352367
0.0064767193056955	0.000611841546059096	0.0452454608024376	0.0452581057902189	0.00628705440683916
0.00649251531311421	0.000477684597478913	0.0453558095146119	0.0453684853421304	0.00630238784238962
0.00651349142134069	0.000438660943309876	0.0455023456909928	0.04551506247175	0.00632274968415535
0.00651515493982733	0.000635039075432309	0.0455139667999106	0.0455266868284804	0.00632436448799949
0.00653416956689769	0.000916227905877098	0.0456468003415817	0.0456595574938427	0.00634282228882035
0.0065635471208037	0.00045162065686613	0.0458520278496747	0.0458648423579508	0.00637133954748625
0.00659095359220608	0.00119642466657929	0.0460434856493788	0.0460563536653768	0.00639794344502658
0.00659981403815124	0.000329479697707971	0.0461053834931454	0.0461182688080606	0.00640654442078249
0.00663286872585282	0.000974350291908621	0.0463362989468108	0.0463492487968869	0.00643863113168845
0.00666951440891633	0.000943089631217861	0.0465923005949247	0.0466053219911327	0.00647420367888738
0.00669194570136314	0.000445738265276645	0.0467490024859974	0.0467620676765103	0.00649597809111253
0.00671073888326053	0.00101645579080564	0.0468802890424711	0.0468933909243309	0.00651422093158311
0.00671293961944341	0.000508819763688985	0.0468956630795413	0.0469087692580644	0.0065163572211865
0.00671320813121135	0.00395419627167847	0.0468975388654289	0.0469106455681877	0.00651661786982885
0.00671715723554079	0.000438329183934245	0.046925126759347	0.0469382411722402	0.00652045132819035
0.0067483811455784	0.000318647891375908	0.0471432526547309	0.0471564280284196	0.00655076087410938
0.00677914038315855	0.000394184342066113	0.0473581324129168	0.0473713678401858	0.00658061935508589
0.00679316865735909	0.000403062167742307	0.0474561319865448	0.047469394802272	0.00659423682389534
0.00683024630802662	0.000553696984258511	0.0477151513002965	0.0477284865055188	0.00663022868891557
0.00683197885832089	0.000453332363058777	0.047727254655827	0.0477405932436379	0.00663191050303296
0.0068861860814754	0.000355110422642495	0.0481059387819538	0.0481193832026165	0.00668453031641848
0.00688804360709246	0.000301741011307086	0.0481189151977176	0.0481323632449678	0.00668633344606874
0.00693236113042617	0.000426220818360332	0.0484285112555695	0.0484420458272643	0.00672935317059662
0.0069473488323269	0.000543567919636566	0.0485332132577501	0.0485467770910662	0.00674390197112909
0.0069691305976725	0.000536266862801128	0.0486853776427784	0.0486989840022784	0.00676504587706992
0.00698295617093364	0.000490290665091185	0.0487819611758194	0.0487955945280292	0.00677846658085465
0.00698406193810889	0.000336741851628455	0.0487896859116035	0.048803321422686	0.00677953996663285
0.00700970150936425	0.000373554023934316	0.0489688003924805	0.0489824859616325	0.00680442870610758
0.00702113990591877	0.000547951700912805	0.0490487074408676	0.0490624153420643	0.00681553213950819
0.00703651396808231	0.000695940178781079	0.0491561085021399	0.0491698464192782	0.00683045598609072
0.00703803460801458	0.000319416361755497	0.0491667314813371	0.0491804723673354	0.00683193209545044
0.00704011276016015	0.000468983641120555	0.0491812491633619	0.0491949941066935	0.0068339493907798
0.00704041049168575	0.000397854318531531	0.0491833290744149	0.0491970745990302	0.00683423840350549
0.00707936677391453	0.000554038673851013	0.0494554722471229	0.0494692938290273	0.00687205388605159
0.00707979453588884	0.000419658833011763	0.0494584605328163	0.0494722829498727	0.00687246912140126
0.00709462688611443	0.00404550467245107	0.0495620772697883	0.0495759286451612	0.00688686711959266
0.00710011048828681	0.000509854013685621	0.0496003849523412	0.0496142470337643	0.00689219013940809
0.00712171545448038	0.000513160503100903	0.0497513142430686	0.0497652185054974	0.00691316242360102
0.00713006921300945	0.000412801058904091	0.0498096724389762	0.049823593011078	0.00692127154982604
0.00713975318673537	0.000373825611948254	0.0498773233333484	0.0498912628122028	0.00693067193709243
0.00715792279127171	0.000648096782647235	0.0500042536650553	0.0500182286177996	0.00694830946110405
0.00722429804764863	0.000604320913944486	0.0504679419799114	0.0504820465220768	0.00701274097780458
0.00723943989687844	0.000794590159205711	0.0505737208339064	0.0505878549386466	0.00702743941160026
0.00724652168127237	0.000616932302767629	0.0506231931953108	0.050637341126353	0.0070343138123085
0.00728588715228026	0.000585357201584132	0.0508981949039523	0.0509124196911737	0.0070725265009084
0.00728931913958152	0.000464688534885049	0.0509221702901909	0.0509364017779401	0.00707585798554871
0.00730472534295323	0.00133529798963939	0.0510297958854759	0.0510440574519184	0.00709081303211305
0.00731119763937384	0.000368322801766198	0.0510750104486179	0.0510892846514131	0.00709709579315501
0.00731229238403005	0.000536038257191781	0.0510826581826162	0.0510969345227639	0.00709815847919872
0.00731389704623217	0.000428076678852453	0.0510938681297113	0.0511081476027621	0.00709971615031169
0.00732322879374541	0.00193030906759443	0.0511590584207214	0.051173356112847	0.00710877462599321
0.00732470331965468	0.000380311034596566	0.0511693592537637	0.0511836598247175	0.00711020597173761
0.00732568817918669	0.000503558846368539	0.0511762393455584	0.0511905418393277	0.00711116199054413
0.00738701287093692	0.000446670579939918	0.0516046451179634	0.0516190673405555	0.00717069084385993
0.007389893870973	0.000428050166670232	0.051624771383755	0.0516391992311408	0.0071734874764015
0.00739137110499897	0.000495810336638901	0.0516350911353241	0.0516495218668255	0.00717492145095784
0.0073934843243796	0.00040463779285172	0.0516498537921787	0.0516642886494776	0.00717697278660981
0.00740927421466422	0.000364963182802069	0.0517601597709046	0.0517746254559977	0.00719230028416095
0.00741378507599383	0.000408099420081329	0.0517916720211413	0.0518061465131294	0.00719667904897419
0.00744927426540503	0.000896747748102167	0.0520395945653533	0.0520541383455635	0.00723112896939711
0.00745398207643849	0.000373038796050691	0.052072482678845	0.05208703565047	0.00723569891641927
0.00752969989716068	0.000849880412096569	0.0526014368495961	0.0526161376508355	0.00730919940887215
0.00755842204514923	0.000880809581034192	0.0528020857830515	0.0528168426607076	0.00733708045459333
0.00760067975981476	0.00138500297081144	0.0530972923038619	0.0531121316844428	0.00737810069009702
0.00760300551031642	0.0004199258610055	0.053113539673586	0.0531283835949051	0.00738035833308732
0.00761230305903434	0.000415619098875364	0.0531784910565656	0.0531933531301905	0.00738938361145446
0.0076400401834795	0.000391581029034912	0.0533722587524656	0.0533871749793714	0.00741630847916066
0.00768798809438104	0.000510012339031921	0.0537072161932407	0.0537222260324707	0.00746285227862208
0.00769419044056255	0.000968785014970193	0.0537505449215356	0.053765566870074	0.00746887299467487
0.00770377355217811	0.000462885199022787	0.0538174912072247	0.053832531865595	0.00747817547348709
0.0077157785898237	0.000465927636490959	0.0539013567315107	0.0539164208282218	0.00748982895440413
0.00774785725640919	0.00049965389118222	0.0541254538373266	0.0541405805636388	0.00752096822609442
0.00777718707003875	0.000465172326323175	0.0543303478384843	0.0543455318276047	0.00754943914251493
0.00778564423917693	0.000777241204174986	0.0543894284465329	0.0544046289472227	0.00755764865106237
0.00779276484277316	0.000685653398427008	0.0544391719934888	0.0544543863962703	0.00756456073418749
0.00779450367349709	0.000402766990327344	0.0544513192232278	0.0544665370208597	0.0075662486448178
0.00780629104181364	0.000425521873754453	0.0545336641398373	0.0545489049508378	0.00757769083065632
0.00791662390234167	0.000871899418232097	0.0553044341671645	0.0553198903893334	0.00768479269261163
0.00796184411882805	0.00056980718571211	0.0556203363139062	0.0556358808229156	0.0077286886757352
0.00797718400434555	0.000949224611773475	0.0557274986218798	0.0557430730801052	0.00774357934650402
0.0080100351708238	0.00138234415593662	0.0559569923045687	0.0559726309006051	0.00777546849612261
0.00802760653639128	0.000804491030304626	0.0560797434219947	0.0560954163239339	0.00779252530005544
0.00803038996190218	0.000761704517850246	0.0560991880457163	0.0561148663819471	0.00779522721545402
0.00810871470439293	0.000528782348055774	0.0566463538095792	0.0566621850651145	0.00787125828831648
0.00812592041748564	0.000453951219782045	0.0567665505296423	0.0567824153771895	0.00788796014757834
0.00814451534417618	0.000515453282353022	0.0568964521027985	0.0569123532546241	0.00790601053856747
0.00814954221154351	0.00046318746536984	0.0569315690994897	0.0569474800656477	0.00791089019864577
0.00821443340000671	0.000401322308072858	0.0573848899221867	0.0574009275803082	0.00797388110702648
0.00822995825154646	0.000496858408933843	0.0574933443770814	0.0575094123455419	0.00798895132725397
0.00824567032258425	0.000615564540051526	0.0576031067213658	0.0576192053656881	0.00800420328442491
0.00826778663377545	0.000410445823993406	0.0577576081971695	0.0577737500208349	0.0080256719393372
0.00829669414399357	0.000492761664065709	0.0579595520453952	0.0579757503073739	0.00805373291912179
0.00831976766940977	0.000676709828852683	0.0581207404867215	0.0581369837968848	0.00807613075710153
0.00833083328805731	0.000933873255582075	0.0581980433604668	0.0582143082748723	0.00808687232906084
0.00837768277463696	0.000464940341187772	0.0585253273616107	0.0585416837438037	0.00813234987056858
0.00838789281950706	0.000951908294793957	0.0585966533158719	0.0586130296319059	0.00814226092345891
0.00843182664827984	0.00113832128579151	0.0589035689368549	0.0589200310282178	0.00818490818957593
0.00843810885926049	0.000870318292867061	0.0589474555895353	0.0589639299461326	0.00819100643165905
0.0084445340775722	0.000356959579463212	0.0589923412715524	0.0590088281725882	0.00819724349323219
0.00846291768917319	0.000503929387131975	0.0591207666268659	0.0591372894196138	0.00821508875730408
0.00849187598415315	0.00109528397763733	0.0593230652503788	0.0593396445805909	0.00824319903466444
0.00849594147915082	0.000535357195449517	0.0593514662333268	0.0593680535009115	0.00824714547529815
0.00861907156609849	0.000472940657188353	0.0602116359056009	0.0602284635693447	0.00836666980840891
0.00868717899188918	0.000497945124420706	0.0606874249152091	0.0607043855502191	0.00843278276950006
0.00870264314343846	0.000590035155690853	0.0607954553284078	0.0608124461552477	0.00844779406728171
0.00871250482286176	0.000569846876704449	0.0608643476500806	0.0608813577306214	0.00845736695629399
0.00877143209460198	0.00081211646053694	0.0612760053795382	0.0612931305082378	0.00851456859588821
0.00877522700664596	0.000611542633802056	0.0613025161075829	0.0613196486453755	0.00851825237734663
0.00890646902030837	0.000756357259798958	0.0622193545723244	0.0622367433438028	0.00864565108669522
0.00894311908980986	0.000540958868517807	0.0624753868634842	0.0624928471896586	0.00868122789187924
0.00900331290103192	0.000600922281161487	0.0628958924617123	0.0629134703088061	0.00873965898148587
0.00901437797324772	0.000441904183489508	0.0629731915181615	0.0629907909684306	0.00875040002301521
0.00902374764080911	0.000676230161945435	0.0630386467133569	0.063056264456735	0.00875949530829037
0.00911377954034201	0.00049582754164125	0.0636675970490157	0.0636853905684644	0.00884689070463195
0.00913460293139587	0.000460390544549831	0.0638130663644565	0.0638309005389826	0.00886710430141009
0.00914243045724099	0.000497074164499804	0.0638677483719805	0.063885597828776	0.00887470260520194
0.00923382297134784	0.000622994008556621	0.0645062037719268	0.0645242316612233	0.00896341877174358
0.00925264954950762	0.000561947849454996	0.0646377236300475	0.064655788275893	0.00898169403049705
0.0092869114849863	0.00080801150008625	0.0648770727488757	0.064895204286883	0.00901495263601492
0.00946944097609292	0.000513838310070963	0.066152198402058	0.066170686306163	0.00919213691516545
0.00958623457423201	0.000503213062983203	0.0669681022442905	0.0669868181733494	0.00930551031784252
0.00959058658548914	0.000822628339595863	0.0669985047900011	0.0670172292158199	0.00930973488436475
0.00962033701939106	0.000647402466558954	0.067206337185915	0.0672251196957507	0.00933861410357129
0.00962054050972577	0.00053971279514746	0.067207758741108	0.0672265416482333	0.0093388116348746
0.00962310457687494	0.000870134466498582	0.0672256709578056	0.0672444588709526	0.00934130061562376
0.00964354450698208	0.000425605810532259	0.0673684614683738	0.0673872892879386	0.00936114198076407
0.0096691435769251	0.000786822633732012	0.0675472930127125	0.067566170811273	0.00938599140497097
0.00968749621598443	0.000533825303939743	0.0676755019981551	0.0676944156279576	0.00940380660350422
0.0097077542083813	0.000806543232791583	0.0678170215171688	0.0678359746981784	0.00942347135881644
0.00971381080068838	0.000476720629509782	0.0678593320291568	0.0678782970349085	0.0094293505892659
0.00974016536247176	0.000649198417794358	0.0680434413344785	0.0680624577942297	0.00945493338141421
0.00978192191491621	0.0004619195277956	0.0683351468056742	0.0683542447898933	0.00949546713078164
0.00982235545708133	0.000739604240689826	0.0686176099109576	0.0686367868366319	0.00953471661303569
0.00983613693243003	0.000637803443540604	0.0687138853821118	0.0687330892144003	0.00954809451027567
0.00984472419606893	0.000540027834730429	0.0687738748122594	0.0687930954101105	0.00955643030362342
0.00986600570867115	0.000537176266183169	0.0689225445011578	0.0689418066485117	0.00957708860627246
0.00993727249056212	0.000559363259167724	0.0694204043333305	0.0694398056202	0.00964626840456245
0.00995583698887718	0.000548053576559478	0.0695500933380852	0.0695695308698255	0.0096642892582437
0.0100356230976923	0.00137106594647941	0.0701074680039598	0.0701270613081403	0.0097417389026323
0.0100824222174487	0.000575084246487818	0.0704344001494775	0.0704540848231106	0.00978716755226391
0.0101272755914993	0.000799617667677459	0.0707477395859537	0.0707675118302132	0.0098307074356024
0.0101763380054838	0.000716987238041982	0.0710904827903497	0.0711103508228619	0.00987833310092651
0.0102311446682522	0.00057273833300829	0.0714733545182969	0.071493329553992	0.00993153479987604
0.0103179249844916	0.000503097007411911	0.0720795897450393	0.0720997342084936	0.010015773832616
0.0103667185429364	0.000718122201689879	0.072420454762006	0.072440694488806	0.0100631385155931
0.0104303527167247	0.000765422587479613	0.0728649942549099	0.0728853582195087	0.0101249092198429
0.0106745007748927	0.000578102075772306	0.0745705786525721	0.0745914192858463	0.0103619076217463
0.0106936473645464	0.00121637180440002	0.0747043340665073	0.0747252120811131	0.0103804935207449
0.0107530942646959	0.00156749824221153	0.0751196218478033	0.0751406159250776	0.0104381995718978
0.0107733689798156	0.000500811555069784	0.0752612581894344	0.0752822918505649	0.010457880560223
0.0107857544140778	0.000660075843026257	0.0753477811116091	0.0753688389537574	0.010469903298184
0.0107959244736453	0.00062847118841021	0.075418827734104	0.075439905432027	0.0104797755367053
0.0108207405715852	0.000564080249352675	0.0755921895448625	0.0756133156931258	0.0105038649175399
0.0108636163923469	0.000560760115713864	0.0758917140689435	0.0759129239269068	0.0105454851584587
0.0109078078041883	0.00139875655841307	0.0762004291294394	0.0762217252656304	0.0105883824645558
0.0109606254329634	0.000701348596857715	0.0765694057423862	0.076590804998419	0.0106396533765834
0.0110794041810547	0.000528475893120468	0.0773991775662478	0.0774208087229926	0.010754953795882
0.0111080136791713	0.00178840595027209	0.0775990395433567	0.0776207265565833	0.0107827254905814
0.0111292540569548	0.000498084078700704	0.0777474218701289	0.0777691503525477	0.0108033438630079
0.0112403698347673	0.000527819343146082	0.0785236612487797	0.0785456066709155	0.0109112057152193
0.0113578226902639	0.000602773857351103	0.0793441705712747	0.0793663453054823	0.0110252190694952
0.0114216570503487	0.000739152703161691	0.0797901085378201	0.0798124079006653	0.0110871840977659
0.0114473437492229	0.000548916526089011	0.0799695522456911	0.0799919017586166	0.0111121185847695
0.0116466017829123	0.000619913916573636	0.0813615411720812	0.0813842797115002	0.0113055415261811
0.0116568317065723	0.000757951744239868	0.0814330059968059	0.0814557645088768	0.0113154718757289
0.0116753872913552	0.000701072077552824	0.0815626327328635	0.0815854274724026	0.0113334840769027
0.0117242808095203	0.000555426983148847	0.081904196054542	0.0819270862525857	0.0113809457923696
0.011859246563034	0.00113149612383346	0.0828470480482832	0.0828702017501509	0.0115119591951976
0.0118678204630722	0.000593257923623502	0.0829069441221736	0.0829301145635133	0.0115202820162857
0.0119276576454757	0.000881265111841695	0.083324958361047	0.0833482456270327	0.0115783669206279
0.0119850434916071	0.000555457021872661	0.08372584790546	0.083749247210163	0.0116340722738757
0.0120105470674748	0.000715410995692964	0.0839040123414622	0.0839274614387206	0.0116588290004653
0.012050083624707	0.000815775137490546	0.084180209234686	0.0842037355221482	0.0116972077651834
0.0120684821409188	0.000696669745471224	0.0843087387115387	0.0843323009198124	0.011715067497398
0.0121111575195027	0.000740440302654428	0.0846068629744275	0.0846305085010627	0.0117564931659079
0.012112842461512	0.000668296806604165	0.0846186337450965	0.0846422825613712	0.0117581287659061
0.012134017908506	0.00124631317572574	0.0847665624743993	0.0847902526330968	0.0117786841089829
0.0121535448019187	0.000721229687050599	0.0849029746375326	0.0849267029200575	0.011797639174887
0.0122115181803886	0.000968950534598939	0.0853079686011948	0.0853318100695207	0.0118539148551172
0.0122875927962365	0.000740681681242106	0.0858394152930999	0.0858634052876383	0.0119277616942716
0.0124200573232182	0.00082509073996915	0.08676479406596	0.0867890426809891	0.0120563471167366
0.0124458689779689	0.000591523128954868	0.0869451106982156	0.0869694097072858	0.0120814029003963
0.0124486159026507	0.000839010885007057	0.0869643003322186	0.0869886047043172	0.0120840693838597
0.012454664387022	0.00087172642681934	0.0870065542032942	0.0870308703843051	0.012089940743807
0.0124585643150675	0.00126888578472638	0.0870337985585282	0.0870581223536629	0.0120937264659678
0.0124776365736849	0.000918267399015641	0.0871670347061766	0.0871913957375208	0.0121122402106477
0.0124887279696253	0.000722050489012935	0.0872445176565067	0.0872689003424201	0.0121230068050351
0.012602947024103	0.000801775408841127	0.0880424360945832	0.0880670417789747	0.0122338810572459
0.0126177351375423	0.00107647117066489	0.0881457437995153	0.0881703783558565	0.0122482361140856
0.0126653641433427	0.000709643411713993	0.0884784734135816	0.0885032009596245	0.0122944703472948
0.0126713967925122	0.000974721983500237	0.0885206166621388	0.0885453559861779	0.01230032633576
0.0127153107088547	0.000556648301070319	0.0888273931776516	0.0888522182381429	0.0123429542725643
0.0127293856587709	0.000880986618011422	0.0889257188213412	0.0889505713614192	0.0123566170502331
0.0129273284170601	0.000713952016594201	0.0903085194166091	0.0903337584152692	0.0125487632329014
0.0129932503865531	0.000659625288348933	0.0907690411323017	0.0907944088353968	0.0126127547368168
0.0130691945736263	0.00111765129521581	0.0912995766669158	0.0913250926415776	0.0126864749666857
0.0133199780375286	0.000737539094746687	0.0930515150867128	0.0930775206848532	0.0129299144624351
0.0134834333720902	0.000923635678771179	0.0941933913335886	0.0942197160579117	0.0130885831545572
0.0134851128163229	0.000912762518195114	0.0942051236975548	0.0942314517007835	0.0130902134177763
0.0137115491446567	0.000853904623249868	0.0957869764125343	0.0958137465044919	0.0133100187619214
0.0137598327995089	0.000714595452512457	0.0961242793138806	0.0961511436736606	0.013356888473374
0.013880238681577	0.00072993902765317	0.0969654180695311	0.0969925175067996	0.0134737683774944
0.0139054074194372	0.000918618390761084	0.0971412433737562	0.0971683919498506	0.0134982000715065
0.013945388195063	0.000631388748251069	0.0974205435149305	0.0974477701485098	0.0135370100460821
0.0139589834622932	0.00109948473931424	0.0975155181620516	0.0975427713386969	0.0135502071881408
0.0140158859122322	0.000880992725174621	0.0979130307678573	0.097940395039449	0.0136054433010189
0.0140500666373316	0.00073426289271232	0.0981518125622639	0.0981792435674642	0.0136386230743303
0.0141486592519794	0.000678552632869203	0.0988405668637722	0.0988681903587731	0.0137343284929453
0.0141497237601631	0.00104062575137131	0.0988480033699764	0.098875628943297	0.0137353618279644
0.0145183276302908	0.00087566945754136	0.10142301877057	0.101451363997038	0.0140931714653261
0.0145989087758283	0.00129816186869424	0.101985947452476	0.102014450003595	0.0141713928645017
0.0148293877098776	0.00089357344035404	0.10359604124906	0.103624993781592	0.0143951224302904
0.0148845242329908	0.000917221284033988	0.103981217335526	0.104010277515252	0.0144486443299213
0.0148987367014824	0.000937329146193275	0.104080503664868	0.104109591592668	0.0144624405990577
0.0149503603950018	0.000996933330094939	0.104441139612076	0.104470328328708	0.0145125525391495
0.0149858171892988	0.000999870428439044	0.104688835848523	0.10471809379013	0.01454697101312
0.0150065596574123	0.000743349600451501	0.10483373984755	0.104863038286243	0.0145671060567133
0.0150842496701006	0.00083309043387511	0.105376471477241	0.105405921596008	0.0146425209872646
0.0150854215108534	0.00123102882903079	0.105384657793853	0.105414110200493	0.014643658511715
0.0151125594310481	0.00136068453388952	0.10557423953215	0.105603744922199	0.0146700017223283
0.0151640550594615	0.000779737691238026	0.105933980834328	0.105963586763178	0.0147199893475855
0.0151643705029053	0.000683008746689612	0.10593618447838	0.105965791023093	0.0147202955535518
0.0152167594713738	0.000736809245862014	0.106302166530008	0.106331875357658	0.0147711503582042
0.015459908731698	0.00141585156785301	0.108000773464767	0.108030957011064	0.0150071792111602
0.015483366245752	0.00126361790441816	0.108164644397343	0.108194873741514	0.0150299497930159
0.0155678320781251	0.00085878437583123	0.108754710961509	0.108785105214698	0.0151119421194675
0.0156116299998858	0.000878257174387207	0.109060677154997	0.109091156918173	0.0151544574584871
0.0157508767118553	0.00112712153883591	0.110033435329455	0.110064186954493	0.0152896264557533
0.0158174335074289	0.00103555362861143	0.110498391851904	0.110529273420796	0.0153542341954384
0.0158298803247676	0.000970190904841235	0.110585343587719	0.110616249457472	0.0153663165189277
0.0159307154884313	0.000918254725782812	0.111289764024936	0.111320866762787	0.0154641988155279
0.015959214054817	0.000985887874219369	0.111488851048393	0.111520009426145	0.0154918628270324
0.0159734505211152	0.000681668255712263	0.111588305023076	0.111619491195755	0.0155056823912211
0.0161539562329468	0.00157476344188085	0.112849292835549	0.11288083142315	0.0156809021556523
0.0163989131485313	0.000894476341299355	0.114560527798691	0.114592544634161	0.0159186857283102
0.0166657520714542	0.00111478311670243	0.11642462742349	0.116457165228722	0.0161777105134053
0.0168969534526673	0.00164598378637948	0.118039768135539	0.118072757332672	0.0164021413701424
0.0171394902006469	0.00154901808228826	0.119734096144199	0.119767558864125	0.0166375756476268
0.0172446588684931	0.000903437159410307	0.120468789839276	0.120502457887927	0.0167396645456376
0.0172714060231871	0.000821935585096248	0.120655641744101	0.12068936201324	0.0167656284339663
0.0174604213492862	0.000906295371130635	0.121976076539006	0.122010165837028	0.0169491086162658
0.0175120981814739	0.000886541194171607	0.122337083705565	0.122371273896166	0.0169992721389078
0.0176847686716932	0.00120828667799442	0.123543335748954	0.123577863057181	0.0171668861291434
0.0178014093683457	0.000866575451607741	0.124358171442654	0.124392926477314	0.0172801111079164
0.018013498349758	0.00100921292275561	0.125839795586329	0.12587496469831	0.0174859892542888
0.0180865864533181	0.00101351163312637	0.126350378918517	0.126385690725918	0.0175569370384811
0.0181018823338775	0.00102362387574909	0.12645723381397	0.126492575484672	0.0175717849929374
0.0181461199724801	0.00137892766467986	0.126766271808195	0.126801699847376	0.0176147271720867
0.0181750974417227	0.000946089620805293	0.126968704380441	0.127004188994522	0.0176428560622087
0.0182851762788466	0.00112077519018461	0.127737699835576	0.127773399364877	0.0177497113396068
0.0183280193960148	0.00100240140631854	0.128036995896899	0.12807277907205	0.0177912998346274
0.0184617881190584	0.00104313280544669	0.128971485602164	0.129007529944086	0.0179211512609459
0.0187763878135258	0.000993582680217053	0.131169235338202	0.131205893896844	0.018226538186353
0.018786043797028	0.00095239462846546	0.131236690696762	0.131273368107509	0.0182359114030641
0.0190854076481694	0.000831054332006739	0.133328004949114	0.133365266830496	0.018526508653112
0.0190979758766709	0.00132258774729278	0.133415804846436	0.133453091265718	0.0185387088323474
0.0191891471574951	0.00097677390293335	0.13405271474142	0.134090179161274	0.018627210244224
0.0192253347169793	0.0015915411462771	0.134305516001889	0.134343051073445	0.0186623380835806
0.0194031265558019	0.00201739739906614	0.135547545074751	0.135585427262729	0.0188349234483326
0.0194200524713866	0.00100975939582212	0.135665787168315	0.135703702402035	0.0188513537037047
0.019511295496287	0.00125085944646265	0.136303198257444	0.136341291631806	0.0189399247586969
0.0196640222114813	0.00149782683718941	0.137370125860704	0.137408517414955	0.0190881790094192
0.019819259627716	0.000977341185374059	0.138454592872442	0.138493287508414	0.0192388704375603
0.0200670425676153	0.00106816362756237	0.140185570048629	0.14022474844993	0.0194793972769531
0.0201991375522639	0.001050436313969	0.141108367250116	0.141147803550423	0.0196076239787998
0.020510365319638	0.00341534189244026	0.14328256117218	0.14332260510594	0.0199097377209655
0.0205357858553068	0.0012982195240849	0.143460145500895	0.143500239065085	0.0199344138391138
0.0205894843031573	0.00120027637463431	0.143835275393469	0.14387547379719	0.0199865397762225
0.0206880885898305	0.00142515884536548	0.144524111234123	0.144564502150433	0.020082256525058
0.0208993614993892	0.00124560069700961	0.146000034413263	0.146040837813615	0.0202873424975069
0.0210010244171207	0.00145523481221691	0.14671023742534	0.146751239309876	0.0203860283081415
0.0210768706353137	0.00311699595205972	0.147240088562975	0.147281238527806	0.0204596534380608
0.021362022394682	0.00107967737312879	0.149232119117688	0.149273825805814	0.020736454784659
0.0217177640774422	0.00167337860064101	0.151717281065183	0.151759682294638	0.0210817788922402
0.0224799726833271	0.00148872897022482	0.157041964438525	0.157085853785352	0.0218216669047322
0.0228536604547925	0.00102588109727515	0.1596524952672	0.159697114192858	0.022184411565954
0.0230134492962236	0.00148115100189795	0.160768757902711	0.16081368879618	0.0223395211348989
0.0232650603818734	0.00146642336061713	0.162526477972996	0.162571900105772	0.0225837640162374
0.0232837429673352	0.00122153808073598	0.162656991918143	0.162702450526341	0.0226018994989896
0.023667726982771	0.00103457367777951	0.165339450876012	0.165385659165175	0.0229746388879389
0.0238394463706649	0.0016447694831605	0.16653905865076	0.166585602200641	0.0231413296280252
0.023994607445362	0.00132878563120421	0.167622992351129	0.167669838833683	0.0232919469502221
0.0242231682483359	0.00177100182679039	0.169219686350641	0.169266979069696	0.0235138145556785
0.0247111924346596	0.00145839678744241	0.172628955480698	0.172677201006194	0.0239875473926987
0.0251557250028495	0.00166536155490008	0.175734398211828	0.175783511631798	0.0244190622245
0.0252076503661958	0.00143264284745776	0.176097141582514	0.176146356380289	0.0244694670002892
0.0252233269229518	0.00124774501928242	0.176206655828963	0.176255901233262	0.0244846844831822
0.0256146149934425	0.00116910478424697	0.178940139900178	0.178990149245701	0.0248645140345044
0.0258654788519236	0.00139708837580456	0.180692639945327	0.180743139071289	0.0251080315705497
0.026109613718499	0.0014269899134547	0.182398132188357	0.18244910795724	0.0253450171671643
0.026491626045952	0.00165168290674691	0.185066817208043	0.185118538808416	0.0257158426072399
0.027125587648132	0.00188952105961111	0.1894955848399	0.189548544171343	0.0263312392141683
0.0277845484152879	0.00138825715297809	0.194098993163382	0.19415323903365	0.0269709029080138
0.0281575346310862	0.00195486584236981	0.196704623021683	0.196759597101083	0.0273329665579952
0.0284717454997025	0.00449190897863133	0.198899656474372	0.198955244011359	0.0276379760439665
0.0286051942156834	0.00240432589893915	0.199831910654778	0.199887758733761	0.0277675168343412
0.0291875320275347	0.00145917874411408	0.20390004166313	0.203957026684162	0.0283328014072034
0.0296737412958543	0.00162793867554739	0.207296632028285	0.207354566312357	0.0288047724744607
0.0301709179158556	0.00228200895478452	0.210769838787821	0.210828743747321	0.0292873897243712
0.03045298484302	0.0021838417100606	0.212740319133551	0.212799774793595	0.0295611965753016
0.0310211936286145	0.00227328516471052	0.216709746728414	0.216770311745343	0.0301127658777314
0.0312901532510018	0.00181676898787386	0.218588661264893	0.218649751391987	0.0303738492595147
0.0317580230351248	0.00191219569851373	0.221857134542647	0.221919138127222	0.0308280178978731
0.0317754018351924	0.00168798249956526	0.221978540424258	0.222040577938775	0.0308448877754135
0.0321287627711063	0.00195139905950561	0.22444707080521	0.224509798212944	0.0311879008541783
0.0321852368125697	0.00196309403508857	0.224841590608954	0.22490442827522	0.0312427211041376
0.0322246221454239	0.00190882406273111	0.225116731069692	0.225179645630916	0.0312809530729475
0.0322320926081574	0.00263459538808042	0.225168918683951	0.225231847830323	0.0312882047698998
0.0323325126130383	0.00285417431089649	0.225870438879619	0.225933564083543	0.0313856840652686
0.0328944408218384	0.00152384995692119	0.229795991238001	0.229860213536765	0.031931156711946
0.0331295834669216	0.00192813904357412	0.231438665071609	0.231503346457102	0.0321594134161861
0.0346934640641886	0.00251290121151174	0.242363717543948	0.242431452211529	0.0336774971769215
0.0361824500725745	0.00394649981758381	0.252765566828749	0.25283620855606	0.0351228795694411
0.0366527357931311	0.00239383616829794	0.256050917502612	0.25612247740422	0.0355793933957079
0.0366616601387556	0.00161066115756489	0.256113261740657	0.256184839065938	0.0355880563998986
0.0369049897250631	0.00191425190811747	0.257813128407669	0.257885180803661	0.0358242602981535
0.0372636421845107	0.00233756491002782	0.260318624636503	0.260391377256752	0.0361724099429453
0.0388080799579132	0.00198960476948356	0.271107852243887	0.271183620186532	0.0376716202454236
0.0433747657292578	0.00299585988443758	0.303010084270945	0.303094768098786	0.0421045747318307
0.044117295334445	0.0021708228593491	0.308197292880804	0.308283426405219	0.0428253600254584
0.0443329604227893	0.00327454454904922	0.309703899210424	0.309790453794064	0.0430347095556881
0.0458285687111998	0.00209822554553698	0.320152010822977	0.320241485395524	0.0444865203007188
0.0483812003950169	0.00281567820374655	0.337984340949071	0.338078799217056	0.0469644004618471
0.0495841958980891	0.00259723612589395	0.34638830031657	0.346485107283444	0.0481321673237438
0.0552291976603704	0.00386876466925508	0.385823497969861	0.385931326099601	0.0536118602872718
0.0578210801488706	0.0030957317357412	0.40393002876159	0.404042917219075	0.0561278418285754
0.0613960825361267	0.00352737341550181	0.428904498511881	0.429024366716267	0.0595981534867468
0.0680965396705296	0.00446765334495422	0.475712960686	0.475845910698412	0.0661023937612387
0.101617281537922	0.00779921355199997	0.709884203972089	0.710082599058053	0.098641510855997
0.10207308084665	0.00454062640419233	0.713068354586538	0.713267639563883	0.0990839624919749
0.104528910117407	0.00555286348900794	0.730224436510577	0.730428516188705	0.101467875011633


==> unstructured_bounds_check_hadeler_n.dat <==
5.18831945833958e-05	2.09319406175553e-05	5.86226679508186e-05	6.33549791169771e-05	5.0363885525261e-05
5.26911661305081e-05	9.32593273067759e-06	5.95355926126728e-05	6.43415995644748e-05	5.11481970342729e-05
8.81912613352065e-05	3.68310618558711e-05	9.96470450860856e-05	0.000107691046504295	8.56087337385684e-05
9.60572940869219e-05	4.24218531308016e-05	0.000108534852191212	0.000117296321276392	9.32444234002662e-05
0.000103215191869589	3.65116668643023e-05	0.000116622539724701	0.000126036886874988	0.000100192714621717
0.00010505868474607	5.79784340412243e-05	0.000118705496862623	0.000128287990596253	0.000101982224013141
0.000107172808421072	4.05631692629913e-05	0.000121094238942963	0.000130869563730092	0.000104034439254941
0.000109510281868266	3.25756299533227e-05	0.000123735343239846	0.000133723871004458	0.000106303463833967
0.000111380782239217	2.11255210029307e-05	0.000125848816093813	0.000136007953821018	0.000108119189876446
0.000112136496591758	7.29137603627221e-05	0.000126702695512007	0.000136930762601292	0.00010885277445684
0.000119759659527409	2.72419692632423e-05	0.000135316084762531	0.000146239467154814	0.00011625270634943
0.00013035310777814	2.02136974066272e-05	0.000147285590564535	0.00015917521055637	0.00012653594389351
0.00013430345850992	3.64051010877936e-05	0.000151749080125484	0.000163999015030094	0.000130370615448879
0.000174509406062464	6.51049366841539e-05	0.000197177661247703	0.000213094815492924	0.000169399201816426
0.00017940064485933	3.41968837729986e-05	0.000202704257494603	0.000219067545872647	0.00017414720920764
0.000186939141205116	5.4402842364927e-05	0.000211221982190488	0.000228272863356401	0.000181464953802259
0.000187240420183123	4.95836614502074e-05	0.000211562396416597	0.000228640757499403	0.000181757410350455
0.000202874080755078	5.28767214382657e-05	0.000229226823218852	0.000247731144039114	0.000196933266387653
0.000206257556403768	5.32232993203496e-05	0.000233049802339341	0.000251862732907543	0.000200217662842473
0.000208384802274014	0.00013192492427992	0.000235453371139989	0.00025446032964775	0.000202282616010921
0.000213103719162994	5.14650119997494e-05	0.00024078526139709	0.000260222636408951	0.000206863347661811
0.000222103598478127	6.16631031474719e-05	0.000250954198348343	0.000271212460153052	0.000215599681138755
0.000230129305276664	0.000122065968915837	0.000260022420720543	0.000281012714203257	0.00022339036910018
0.000235717860805602	5.14034396251761e-05	0.000266336913065004	0.000287836943543233	0.000228815273504964
0.000237873839873963	6.48239565039014e-05	0.00026877294742862	0.000290469626626928	0.000230908118476259
0.000246193348561841	6.10800204123961e-05	0.000278173135654991	0.000300628644453905	0.000238984004823602
0.000250447072498206	3.95772442636778e-05	0.000282979405746006	0.000305822900394326	0.000243113165865376
0.000257267973416612	9.19532362314749e-05	0.000290686321500196	0.000314151956435798	0.000249734328571968
0.00025838102226589	4.14014480599325e-05	0.000291943952095916	0.000315511109181892	0.000250814783719609
0.000265968218866459	9.25462359735428e-05	0.000300516703054657	0.000324775894920093	0.000258179802457493
0.000268024795651868	3.91325962478202e-05	0.000302840423097978	0.000327287197117084	0.000260176155990102
0.000293293634421464	3.02881542629735e-05	0.000331391609203894	0.000358143175917345	0.000284705040786938
0.0002943547483502	7.17712096182171e-05	0.000332590558681087	0.000359438910515327	0.000285735081833016
0.000294636618207738	8.10671042095794e-05	0.00033290904260579	0.000359783104034728	0.00028600869762851
0.000299805509299086	4.65081219677626e-05	0.000338749357361825	0.000366094877830413	0.000291026226753101
0.000301005699461208	6.9402056160521e-05	0.000340105448639407	0.000367560439490691	0.000292191271406531
0.000301106231992411	3.35531105953912e-05	0.000340219040068692	0.000367683200580928	0.000292288860034636
0.000301380121214169	5.92213621742905e-05	0.000340528506692467	0.000368017648878353	0.000292554728889783
0.000310197763659116	4.4265029455888e-05	0.000350491534777659	0.000378784941776192	0.000301114162015353
0.000310422184347301	6.54047653857712e-05	0.000350745107061615	0.000379058983666747	0.000301332010945262
0.00031131534168242	0.00011189403491709	0.000351754282892296	0.000380149625152594	0.000302199013724016
0.000312643406424836	7.94832876328927e-05	0.000353254859318039	0.000381771335515488	0.000303488188406264
0.000315074548329208	8.11857945874715e-05	0.000356001799351013	0.000384740022109054	0.000305848138545031
0.000323479786799946	6.77758250593303e-05	0.00036549885341138	0.000395003725258357	0.000314007244233036
0.000328872998038104	4.83069143431492e-05	0.000371592626813523	0.000401589418133343	0.000319242524659029
0.000329716584556738	7.04068891209841e-05	0.000372545792738642	0.00040261952831754	0.000320061408227746
0.000330341727064105	7.13380736685066e-05	0.000373252139383575	0.000403382894750753	0.000320668244504737
0.000336574002569532	0.0001817331763929	0.000380293969050636	0.000410993175672739	0.000326718018690003
0.000336696639940789	6.24116108544475e-05	0.000380432536647075	0.000411142929129644	0.000326837064833901
0.000340206361721731	6.33043273567994e-05	0.000384398160890253	0.000415428678139278	0.000330244010515513
0.000341696166161646	8.78793494064175e-05	0.000386081486516304	0.000417247890120128	0.000331690188625375
0.000347390112175239	7.19531417323949e-05	0.000392515059271523	0.000424200812629497	0.000337217397350064
0.000347590280182744	6.0896052215254e-05	0.000392741228500849	0.000424445239355568	0.000337411703777479
0.000352012427289153	6.7710988148042e-05	0.000397737799421454	0.000429845158148023	0.000341704355999915
0.000357649137055713	0.000159681689915202	0.000404106701098001	0.00043672818900998	0.000347176004530623
0.000359454820146468	0.000106029460454019	0.000406146937081173	0.000438933122913977	0.000348928811338856
0.000361553996460959	8.31908668343638e-05	0.000408518790185927	0.000441496443710743	0.000350966516929989
0.000365007341409402	0.000112621223921821	0.000412420714420272	0.000445713350532356	0.000354318736682793
0.000368333443896558	0.000103176375005835	0.000416178867769413	0.000449774880573141	0.000357547440044116
0.00037038053755201	9.57196777704736e-05	0.000418491872834503	0.00045227460282596	0.000359534588128459
0.000376911946191357	8.76183455277699e-05	0.000425871692116126	0.000460250157552785	0.000365874735830515
0.000378298883275417	7.85845338476178e-05	0.000427438788222948	0.00046194375739381	0.000367221058877383
0.000378548384189574	0.000144578778280015	0.000427720698563478	0.000462248424928767	0.000367463253588322
0.000382296489918802	0.000163015244283182	0.000431955672121026	0.000466825266459155	0.000371101602556571
0.000385937926090739	6.21994489512219e-05	0.000436070120067967	0.000471271852956634	0.000374636405605338
0.000386182469567814	0.000160716730103948	0.000436346429027399	0.000471570466939357	0.000374873788059751
0.000388839817720989	0.000103892714805004	0.000439348958803675	0.000474815375742102	0.00037745332036738
0.000391113765669672	6.61481942647021e-05	0.000441918285891101	0.000477592111596315	0.000379660679735887
0.000393972461849177	0.0002660682187258	0.000445148318230924	0.000481082888092674	0.00038243566396455
0.000395788918011363	0.000137201970584836	0.000447200726646444	0.000483300977047852	0.00038419892834851
0.00039590902867127	7.94273363695127e-05	0.000447336439373235	0.000483447645175938	0.000384315521817816
0.000400143733419584	5.00052178868696e-05	0.000452121219719343	0.000488618676613152	0.000388426220597632
0.000411024141566656	7.01036960841118e-05	0.000464414960669415	0.000501904829024618	0.000398988014926168
0.000412586992139549	0.000105251906975888	0.000466180820919449	0.000503813238231757	0.00040050510015267
0.000419170962537595	5.03435781803153e-05	0.000473620029570479	0.000511852976531082	0.000406896270428532
0.000420807816169902	0.00013630038342968	0.000475469505633379	0.000513851751432298	0.000408485191642281
0.000424395422582982	9.84397302929585e-05	0.000479523131503115	0.000518232605994233	0.00041196774124983
0.000426942066807076	7.63860414797307e-05	0.000482400577282621	0.000521342333402474	0.000414439811438887
0.000428380349301406	4.49164497588999e-05	0.000484025688407224	0.000523098631519924	0.000415835976327083
0.000432122917086148	6.75696575919918e-05	0.000488254404671007	0.000527668710636903	0.00041946894953135
0.000433771480148075	0.000154599773615945	0.000490117111199911	0.000529681784032654	0.000421069237298321
0.000434970816203127	0.000185761680785537	0.000491472237450716	0.00053114630276443	0.000422233452878292
0.000438033639645422	7.50816801799428e-05	0.000494932912594062	0.000534886340690054	0.000425206586869837
0.00044415911721611	0.000143178229608298	0.000501854071544196	0.000542366209759112	0.00043115269047193
0.000449891348282713	0.000111850337236948	0.000508330902486104	0.000549365882469556	0.000436717063154496
0.00045224102949937	0.000231944203591849	0.000510985800315767	0.000552235096758765	0.000438997938028472
0.000452762567460689	6.23917361795341e-05	0.000511575084523107	0.000552871950896508	0.000439504203665942
0.000453278351986934	4.28939149825105e-05	0.000512157867933287	0.00055350177946065	0.00044000488434088
0.000454107799044747	0.000177437420556965	0.000513095057708121	0.00055451462382084	0.000440810042485078
0.000459595566992426	9.30821464599325e-05	0.000519295670472097	0.000561215780658392	0.000446137110705401
0.000460662972848986	4.3595863830839e-05	0.000520501729180812	0.000562519198380161	0.000447173259431921
0.000467946338064919	0.000109897793709644	0.000528731182000501	0.000571412973258728	0.000454243343995355
0.000469278925043605	8.8268488412766e-05	0.000530236868058143	0.000573040205728234	0.000455536908462733
0.000470386773888795	9.35957492254611e-05	0.000531488623172069	0.000574393008694637	0.000456612315868556
0.000473252883600879	0.000152347378389423	0.000534727032063067	0.000577892837938736	0.00045939449655687
0.000473994514131458	7.51807816238715e-05	0.00053556499821448	0.000578798448854774	0.000460114409737199
0.000474147020134075	0.000143012991256213	0.000535737314280947	0.000578984675124819	0.000460262449854598
0.00047481321992438	0.000381878100918913	0.000536490051454546	0.000579798176959194	0.000460909141145986
0.000482402743082051	0.000114195942490861	0.000545065431216827	0.000589065803710934	0.000468276418340628
0.000487219945753434	0.000130601582864674	0.000550508374269739	0.000594948127997871	0.00047295255762974
0.000489298228004979	8.03719303707456e-05	0.00055285661921593	0.000597485934868966	0.000474969980988132
0.000489953533660209	0.000109295739234117	0.000553597047128346	0.000598286133777827	0.000475606097151455
0.00049172347696107	0.000112505435527342	0.000555596900825565	0.000600447425538389	0.000477324210744622
0.000493092231070837	8.67247047247544e-05	0.000557143452049968	0.000602118822012661	0.000478652883279454
0.000505327345131589	0.00011666988122185	0.00057096787119311	0.000617059216517614	0.000490529713309819
0.000510979533771443	0.000120517881914737	0.000577354262384182	0.00062396114873405	0.00049601638742599
0.000518337187990651	0.000109640648068416	0.00058566765413984	0.000632945638513889	0.000503158585578075
0.000519109997979429	0.00018143729215816	0.000586540849843005	0.000633889322885017	0.000503908765158306
0.000522926461442553	0.000107065926377737	0.00059085306060204	0.000638549636585101	0.000507613470123475
0.000527302957116926	0.000176426918566928	0.000595798050108028	0.000643893810056503	0.000511861807739431
0.000527929347485543	0.00010061926598396	0.000596505806741359	0.000644658700299338	0.000512469855365151
0.000530795460948988	0.000128487655105087	0.000599744219842784	0.000648158534093751	0.000515252039670725
0.000531737051839479	8.41600848667991e-05	0.000600808120606369	0.000649308318179252	0.000516166057714264
0.000533898988890317	0.000108320814452819	0.000603250886875754	0.000651948276601383	0.000518264686198035
0.000536016586611005	0.000130583327438112	0.000605643554250408	0.000654534091898671	0.000520320273737282
0.000537194498616319	5.16739941214166e-05	0.000606974473562137	0.000655972449587743	0.000521463692660411
0.000540551622387872	0.000150459825122208	0.000610767677783061	0.000660071859979722	0.000524722508914166
0.000542927073942516	0.000159671934296339	0.000613451693461199	0.000662972542653883	0.000527028399503709
0.000543537495775711	0.000150784588154629	0.000614141407252094	0.000663717933546968	0.000527620946169088
0.000546686166873653	0.000202607719016969	0.000617699081432605	0.000667562800750902	0.000530677413938752
0.000546818329755766	0.000105008492733196	0.000617848411882158	0.00066772418589156	0.000530805706661168
0.000549582596798601	5.83145715095174e-05	0.000620971749023853	0.000671099654226665	0.000533489026949373
0.000554765600354401	0.000178663210840488	0.000626828009387247	0.000677428660837856	0.000538520255258455
0.0005559562906	6.47590257651468e-05	0.000628173366784419	0.000678882622125906	0.000539676078224387
0.000562359484309872	0.000294242919717877	0.000635408316402967	0.000686701612595259	0.00054589176555331
0.000566101678382428	9.39452252862255e-05	0.000639636610382466	0.000691271235339082	0.000549524375964855
0.000566519544190236	0.000137554307840781	0.000640108755744455	0.000691781494605584	0.000549930005319398
0.000570154084534477	0.000113188967934684	0.000644215412112461	0.000696219660549411	0.000553458114469656
0.000579801104758424	0.00017658115939097	0.00065511555169367	0.000707999713209569	0.000562822638488555
0.00058033640004396	0.000185475097481943	0.000655720380283114	0.00070865336654868	0.00056334225861002
0.000583141183714645	0.000121804468576468	0.000658889497029582	0.00071207831004426	0.000566064909055905
0.000587816459070096	0.000119914606835654	0.000664172076809522	0.000717787325743148	0.00057060327710729
0.000590901532412934	0.000153779556996972	0.000667657892029679	0.000721554533176694	0.000573598009432634
0.000592023409046499	9.32674933845812e-05	0.000668925497135775	0.000722924465624884	0.000574687033878061
0.000604384608009312	6.23725886923518e-05	0.000682892379244633	0.000738018823409459	0.000586686256640586
0.000607647232982916	0.000189051864761239	0.000686578809545126	0.000742002840563026	0.000589853341322004
0.000607912481938521	0.000216379553690859	0.000686878513534912	0.000742326738138451	0.000590110822906529
0.000614913769683302	0.000286158968665827	0.000694789247888458	0.000750876066022834	0.000596907090175309
0.000623993134063668	0.000155018708355995	0.000705047994787379	0.000761962949616953	0.000605720581142375
0.000633386181721514	0.00023502646379931	0.000715661171501351	0.00077343287435055	0.000614838569725397
0.000634775187212016	0.000172253564304453	0.000717230604715563	0.000775128999961812	0.00061618690062713
0.000637084186483187	7.9913261518151e-05	0.000719839536153868	0.000777948537225625	0.000618428284871401
0.000638026656226923	0.000170694044711524	0.000720904429920349	0.000779099394474117	0.000619343156023232
0.000640920020085893	0.000271694161806514	0.000724173633167183	0.000782632503946481	0.000622151792747519
0.000646720326297915	0.000282106729379712	0.000730727382007809	0.000789715303748158	0.000627782247107725
0.000651529519442666	0.000156405589508511	0.000736161275083744	0.000795587847499298	0.000632450611383853
0.000663234306850051	0.000191561953040701	0.000749386479714564	0.000809880655938284	0.000643812644456684
0.000666656870297219	0.000237573168492074	0.000753253624051747	0.000814059975257734	0.000647134984116676
0.000669306026867863	0.000126531210486411	0.000756246898209676	0.000817294881282927	0.000649706564740781
0.000669346041181935	0.000163197129828841	0.000756292110263947	0.000817343743077422	0.000649745407304677
0.000669921918092114	0.000183746146906578	0.00075694279188075	0.000818046950926627	0.000650304420662608
0.000670868982774334	6.68107859208007e-05	0.000758012877454012	0.000819203419090175	0.000651223752197625
0.000673149403072114	6.5219960223167e-05	0.000760589517601427	0.000821988058350681	0.000653437394359613
0.000685509074910779	7.67451223598006e-05	0.000774554674218063	0.000837080551352784	0.000665435134717877
0.000696967712133048	0.000129976741354092	0.000787501754476761	0.000851072783847282	0.000676558225679593
0.000701475618410033	0.000162600800339446	0.000792595224465824	0.000856577423879373	0.000680934125795069
0.000702164328831396	0.00019175735470392	0.000793373396290894	0.000857418413575852	0.000681602668495134
0.000702796109388587	0.000171291004134009	0.000794087243297705	0.000858189885837182	0.000682215948480339
0.000703514150344765	0.000211099731257294	0.000794898555641391	0.000859066691318548	0.000682912962850905
0.000707322220616519	0.000183931126006763	0.00079920128297816	0.000863716756047702	0.000686609520421728
0.000708320054364563	0.000230654999076534	0.000800328732366285	0.000864935218716444	0.000687578134336855
0.000709358898677864	6.79982252672782e-05	0.000801502519492402	0.000866203759734149	0.000688586557912874
0.000712047850033799	0.000188376721140186	0.000804540757649954	0.000869487259474993	0.000691196767992256
0.000717882304623826	0.00022280928736276	0.000811133090608077	0.000876611758094613	0.000696860370725688
0.000722586109301429	0.000127324601742229	0.000816447905595633	0.000882355611186214	0.000701426432677112
0.000725270473806946	0.000105709510849262	0.000819480961119886	0.000885633509926014	0.000704032190254426
0.000732195533264496	0.000154521553324967	0.000827305565296196	0.000894089754780046	0.000710754461396142
0.000733738410676393	0.000222196802507333	0.000829048857931058	0.000895973774602704	0.000712252158341168
0.00073535293842785	0.00012285053429928	0.000830873108046087	0.000897945287193001	0.000713819407447603
0.000736402446018784	7.38489487914824e-05	0.000832058943557255	0.000899226849200878	0.000714838182027879
0.000738997440965963	8.46082708246732e-05	0.000834991020675431	0.000902395618059151	0.000717357187073076
0.000740215344199473	8.96376916142521e-05	0.000836367125927254	0.000903882809320476	0.0007185394261249
0.000741024562423313	8.53597806453919e-05	0.000837281459211055	0.000904870952100838	0.000719324947808695
0.000748319404872146	0.000262130555585562	0.000845523880058591	0.00091377874185048	0.000726406173459574
0.000751008772016787	0.000179210427451263	0.000848562588060486	0.000917062749363822	0.000729016787191459
0.000751156889287613	0.000294396622547961	0.000848729945346511	0.000917243616556187	0.000729160567123179
0.000751826709227507	8.65715731246135e-05	0.000849486772903159	0.000918061538969524	0.000729810772542989
0.000752981715627674	0.000124038321243851	0.000850791811214723	0.000919471926416328	0.000730931956590512
0.000758729845997362	0.000335208313304975	0.000857286606697676	0.000926491013854257	0.000736511762963157
0.000758887289162604	0.000210026683104557	0.000857464501269034	0.000926683268953648	0.000736664595683684
0.000760199225162221	7.13317210284656e-05	0.000858946853867674	0.000928285284372149	0.000737938113918108
0.000764002158326753	8.72933687311807e-05	0.000863243776794212	0.000932929076130423	0.000741629684806089
0.000771689790744215	0.000197286424824759	0.000871930009860142	0.000942316504811746	0.000749092198251319
0.000774386112966853	0.000290608500883437	0.000874976576395085	0.00094560900523772	0.000751709563403306
0.000775619188059841	0.000104044551209084	0.000876369824287319	0.00094711472297802	0.000752906530034229
0.000778680643081663	0.000206807556288962	0.000879828953218672	0.000950853089873785	0.000755878335644678
0.000779306055505382	0.000106351863731922	0.000880535604907433	0.00095161678597547	0.000756485433990813
0.000785236223143109	8.14528876741144e-05	0.000887236083762465	0.000958858160562694	0.000762241946988522
0.000786587069169861	9.1009663308931e-05	0.000888762400683941	0.000960507689321214	0.00076355323583626
0.000790306038833224	0.000203692581169335	0.000892964453493891	0.000965048952578733	0.000767163301943605
0.000790359970777149	0.000108442850818718	0.000893025391040788	0.000965114809305252	0.000767215654587102
0.000795199915941615	0.000191651053050092	0.000898494030750182	0.000971024904609643	0.000771913870378542
0.00080385889056785	8.37419360155229e-05	0.000908277780547074	0.000981598446990686	0.000780319282005182
0.00080842553277528	0.000400856443272151	0.000913437616074839	0.000987174809915397	0.000784752198058534
0.000809999284873934	8.38078892267093e-05	0.000915215793892489	0.000989096531025019	0.000786279865549321
0.000812075640352665	0.000137599308533965	0.000917561861791247	0.000991631985106664	0.000788295418563501
0.000815019805304478	0.000167052547384375	0.00092088846507247	0.000995227128227567	0.000791153368784805
0.000818316676959878	0.000200965812777019	0.000924613590564269	0.000999252964239313	0.000794353697265139
0.000818764524601411	8.57475703975288e-05	0.000925119612307478	0.000999799834555769	0.000794788430484201
0.000820546239215222	0.000217167049598266	0.000927132766391662	0.00100197550037619	0.000796517970701062
0.000824488618070417	0.000118815763728285	0.00093158724856939	0.00100678957034626	0.000800344903836578
0.00082502904393569	8.18359456295472e-05	0.000932197874159445	0.00100744948864848	0.000800869504275135
0.000825798408075609	0.000196074364905837	0.000933067176432157	0.00100838896529223	0.000801616338932787
0.000832967268024133	0.000102231223640471	0.000941167250056057	0.0010171429168476	0.000808575271287802
0.000833652719255211	0.000102415615543214	0.000941941739373816	0.0010179799267666	0.000809240650273503
0.000838506495152231	0.000167874310686797	0.000947426006389197	0.00102390691089027	0.000813952291790473
0.000838844056464022	0.000210695204959388	0.000947807415923086	0.00102431910968468	0.000814279968212827
0.000840541369751864	0.000101129998006481	0.000949725205169756	0.00102639171234711	0.000815927578624586
0.000843141385921069	0.000203365148421185	0.000952662955734696	0.00102956661264078	0.000818451457839339
0.000844485007666583	0.000261589245151967	0.000954181109981352	0.00103120731979307	0.000819755733972804
0.000845147513733469	0.000140328472078914	0.000954929673611299	0.00103201631117474	0.000820398839690863
0.000845253891775536	0.000235375054168653	0.000955049869858357	0.00103214621025625	0.00082050210264765
0.000850639868843349	9.35770190634591e-05	0.000961135469400369	0.00103872306943676	0.000825730360749851
0.000859545704816996	0.000200061193034958	0.000971198147095649	0.00104959805615317	0.000834375404812804
0.000860055204236163	7.83324646049346e-05	0.000971773828982785	0.00105022020992427	0.000834869984429804
0.000863487880227293	0.000212672536710932	0.000975652399436286	0.00105441187773255	0.000838202140490761
0.000863974690026596	0.000143339833254947	0.000976202444375864	0.00105500632501512	0.000838674694902545
0.000868736779896331	0.000141895924540695	0.000981583115623647	0.0010608213506094	0.000843297335260703
0.000869770397632482	0.000102535972766233	0.000982750997241473	0.00106208350939703	0.000844300685298552
0.0008708464051718	0.000193326480429549	0.000983966774975343	0.00106339743071164	0.000845345183830488
0.00087180598795563	0.000360042628552918	0.000985051004712624	0.00106456918482595	0.000846276666894638
0.000875032359858253	0.000289491112750764	0.000988696472783987	0.00106850893307703	0.000849408560120415
0.000877179550490189	8.53881710558742e-05	0.000991122577115122	0.001071130884527	0.000851492874005756
0.000877400701903367	0.000137308747208086	0.000991372455435741	0.00107140093425926	0.000851707549379204
0.00087960238278454	0.000128951851049831	0.000993860128151666	0.00107408942419799	0.000853844757873268
0.000881609781837545	0.000267002350949115	0.000996128282429192	0.00107654067508626	0.000855793373765039
0.000882541523219058	9.90200845069686e-05	0.000997181054231566	0.00107767843182586	0.000856697830699402
0.000883123512127109	0.000115765293663018	0.000997838641767334	0.0010783891030739	0.000857262777067964
0.00088422503313103	0.000211654299897159	0.000999083247084751	0.00107973417907692	0.000858332041943167
0.000887162939368824	0.000185634390210251	0.00100240277864709	0.00108332167961488	0.000861183916711874
0.000891449721025552	8.52956284180363e-05	0.00100724640055532	0.0010885563025956	0.000865345167433495
0.000894208071694942	0.000172235761772528	0.00101036305280782	0.00109192454640425	0.000868022744602085
0.00089904287823087	0.000205888757164439	0.0010158258864004	0.00109782836689341	0.000872715972244521
0.000901778053110199	0.000177479136215377	0.00101891635239598	0.00110116831056121	0.000875371052285434
0.000911169048532063	0.000263748609343824	0.0010295272103356	0.00111263572933754	0.000884487048763863
0.000917153109006796	0.000402516046605647	0.00103628858253795	0.0011199429128837	0.000890295876432345
0.000919108402108038	0.000181876611587967	0.00103849786243737	0.0011223305367634	0.000892193912189448
0.000920684170581936	0.000193521617914639	0.00104027831856224	0.00112425472009645	0.000893723537018719
0.000924825777688185	0.000135319301012293	0.00104495790816842	0.0011293120692779	0.000897743864367666
0.000926930593158134	0.000127070723479972	0.00104733613294183	0.00113188227609587	0.000899787043984496
0.000931452377447551	0.000270973410139451	0.00105244528360741	0.00113740386262611	0.000904176415677178
0.000932071712114521	9.69425325855734e-05	0.00105314506802484	0.00113816013709641	0.000904777614215622
0.000933231707632104	0.000106244180304245	0.00105445574353273	0.00113957661680186	0.000905903641289238
0.000943402426755042	0.000175132895472361	0.00106594760895417	0.00115199616233332	0.000915776528600383
0.000946268588867243	0.000179702366380796	0.00106918607701745	0.00115549605552638	0.000918558760124767
0.000954659577669951	0.000149839334652895	0.00107866703045115	0.00116574235832694	0.000926704033448148
0.00095578909856639	0.000102289959402628	0.00107994327276206	0.00116712162521776	0.000927800478285887
0.000958678251790471	0.000113132179772247	0.00108320771843216	0.0011706495930583	0.000930605027682546
0.000959217314268907	0.000263593968900199	0.00108381680353397	0.00117130784651648	0.000931128304657398
0.000961504087021835	0.000136734776590229	0.0010864006212966	0.00117410024280473	0.000933348113249603
0.000966525994429965	9.29040353242373e-05	0.0010920748596059	0.001180232533643	0.00093822296283666
0.00097080776669989	0.000124576699866935	0.00109691282141745	0.0011854610396161	0.000942379350858048
0.000973201541988469	0.000254973118491254	0.00109961754103558	0.0011883840975545	0.000944703028609113
0.000978183468043825	0.000248811520116761	0.00110524660451731	0.00119446756683011	0.000949539067614471
0.000982309989664774	0.000448094895956112	0.00110990914908927	0.00119950649501803	0.000953544751239714
0.000982716961800014	9.83577681554033e-05	0.00111036898570181	0.00120000345191207	0.000953939805905836
0.000985824413135052	0.000114265026084312	0.0011138800857633	0.00120379798530416	0.000956956260935019
0.000987044676611001	0.000155012573254348	0.00111525885784889	0.00120528805867925	0.000958140791116119
0.000989776450317892	0.000342008549983015	0.0011183454808723	0.00120862384915118	0.000960792569584148
0.000990809134444001	0.000310115741661269	0.00111951230762873	0.0012098848679238	0.000961795013369852
0.000995031936117827	0.000133207914797423	0.00112428363871844	0.00121504136441424	0.000965894157629322
0.00100081296698972	0.000109150069752345	0.00113081560838871	0.00122210062692341	0.00097150590107648
0.00100486443638764	0.000152134144913072	0.00113539335167194	0.00122704790824393	0.000975438730248873
0.00100647171987265	0.000149302836984898	0.001137209416509	0.00122901057480021	0.000976998947222229
0.00101283190246589	0.000246328854239701	0.001144395768009	0.00123677704407097	0.000983172882952925
0.00101396505554484	0.000394901812942532	0.00114567611427553	0.00123816074620896	0.000984272853579551
0.00101857912760549	0.000145834943719142	0.00115088954067245	0.00124379502612235	0.000988751810601246
0.00102507692553779	0.000161794488671931	0.00115823138331763	0.00125172953855116	0.000995059331828979
0.00102844369419986	0.000102095137920749	0.0011620354852621	0.00125584072638472	0.000998327510531086
0.00103394678070589	0.000250157913483714	0.00116825340642288	0.00126256058883832	0.00100366944873509
0.00103539016849384	0.000305375515642595	0.00116988428599628	0.00126432312106224	0.00100507056941095
0.00103573324964043	0.00011569571593525	0.00117027193237197	0.00126474206016711	0.0010054036040266
0.00103587327190407	0.000107980512743201	0.00117043014311528	0.00126491304246268	0.00100553952598382
0.00103802056109719	0.000125247032126261	0.00117285635881761	0.00126753511427428	0.00100762393555034
0.00103929902036878	0.000170403713358734	0.00117430088616297	0.00126909625099831	0.00100886495736669
0.00104635734493632	0.000220532248914002	0.0011822760662069	0.00127771522694736	0.00101571659119395
0.00105044737184866	0.000229446744557114	0.00118689737548351	0.00128270959112332	0.00101968684876699
0.00106454405217375	0.000714885109903277	0.00120282517285359	0.00129992315892968	0.00103337073234748
0.00106914991229529	0.000139325586691876	0.00120802932057582	0.00130554741114795	0.0010378417178775
0.00106961226006717	0.000195633163548319	0.00120855172594418	0.00130611198765666	0.00103829052659074
0.00107305326952879	0.000275023448201691	0.00121243971240163	0.00131031383157522	0.00104163077212563
0.00107385261148735	0.000266312954810668	0.00121334288645873	0.00131128991430101	0.00104240670669858
0.00107603137030914	0.000117005286420246	0.00121580465960541	0.00131395041392941	0.00104452166436398
0.0010788916639927	0.000391764102739863	0.00121903649697343	0.00131744314116475	0.00104729819932782
0.00107909640784551	0.000101510500524832	0.00121926783644833	0.00131769315550414	0.00104749694761476
0.00109105164374858	0.000329282121481198	0.00123277602209634	0.00133229178858505	0.00105910209523788
0.00109361596997045	0.000393263622033734	0.00123567344664657	0.00133542310754902	0.0010615913295813
0.0010940968977439	0.000200112958079727	0.00123621684557778	0.00133601037232462	0.00106205817427675
0.00109673654568315	9.95341855209924e-05	0.00123919937596666	0.00133923366729068	0.00106462052471783
0.0010968772453473	0.000439509500348355	0.00123935835211949	0.00133940547678341	0.0010647571042534
0.00110248262767062	0.000225468724119738	0.00124569185698296	0.00134625025342678	0.00107019834268671
0.00110793008219434	0.000111273636747431	0.00125184691973314	0.00135290218322856	0.00107548627799547
0.00111060813929619	0.000377915276874825	0.00125487284851857	0.00135617237992399	0.00107808591285148
0.0011292849809503	0.000267711340864355	0.00127597575662689	0.00137897881895593	0.00109621583571867
0.00113575487193626	0.000400878254540029	0.00128328606727307	0.00138687925396711	0.0011024962671867
0.00113599486481656	0.000176022861377096	0.00128355723452628	0.0013871723111797	0.00110272923230031
0.00113933968732195	0.000200030928355834	0.00128733653958236	0.00139125670039764	0.00110597610750853
0.00114542543746128	0.000111056792442957	0.00129421281064074	0.00139868805800272	0.00111188364704112
0.00114919637323485	0.000148613297354735	0.00129847357981662	0.00140329277750109	0.00111554415753176
0.00115075219493058	0.000276602353007565	0.00130023149813766	0.00140519260366752	0.00111705441969106
0.00115290444495628	0.000269022256797441	0.00130266331907252	0.00140782073319369	0.00111914364482295
0.00115666418857459	0.000239890372539204	0.00130691144225679	0.00141241178585358	0.00112279329089381
0.00115861315745112	0.00018125982702114	0.00130911357642099	0.00141479168715905	0.00112468518760943
0.00116526959902967	0.000215711434893053	0.0013166346700339	0.00142291992057862	0.00113114670686446
0.00116545742236431	0.000436718679976794	0.00131684689107668	0.00142314927315167	0.00113132903013084
0.00116611088446433	0.000482317427400585	0.00131758523596462	0.00142394722088404	0.00113196335672692
0.00116926569892682	0.000120275499622349	0.00132114985148408	0.00142779958976607	0.00113502578793722
0.00116930961160556	0.000284894356462881	0.00132119946829152	0.00142785321188715	0.00113506841471108
0.00117078830517176	0.000211695799904997	0.00132287023978967	0.00142965885630892	0.00113650380732307
0.00117557874764683	0.000176538570162506	0.00132828294654065	0.00143550850347037	0.00114115397001128
0.00117767621922304	0.000134888728529266	0.00133065287346711	0.00143806974259822	0.00114319002078481
0.0011805137827804	0.000102267198174515	0.00133385902813209	0.00144153471389594	0.001145944491234
0.00119000794010424	0.000204891776436722	0.00134458644838415	0.00145312810447002	0.00115516062868461
0.00119307737758509	0.000229480869576783	0.00134805459671088	0.00145687621885128	0.00115814018303479
0.00120606274570162	0.000112109690572711	0.00136272672569989	0.00147273275452585	0.00117074529724478
0.00120632211799916	0.000169896994895417	0.00136301978967495	0.00147304947607177	0.00117099707426222
0.00121702933012792	0.000458872447878616	0.00137511783696102	0.00148612413746058	0.00118139074432013
0.00122200853094013	0.000160444673338287	0.00138074382121919	0.0014922042789425	0.00118622413790404
0.00122266523369892	0.000165814886248897	0.00138148582773203	0.0014930061838842	0.00118686161027399
0.00123327506337684	0.000652576848597121	0.00139347384288255	0.00150596193080027	0.00119716074956296
0.00124089659910812	0.000177544965792691	0.00140208539352433	0.00151526864832347	0.00120455910187065
0.00124180661777464	0.000203826774108624	0.00140311362092731	0.00151637987931859	0.00120544247222939
0.00124477692239429	0.00037911395925246	0.00140646975932704	0.00152000694177857	0.00120832579665114
0.00125275870831722	0.000163365669408134	0.00141548835560713	0.00152975356367352	0.00121607384986207
0.0012572713935808	0.000198404396266176	0.00142058722532512	0.00153526403932731	0.00122045438899072
0.00125845095782228	0.00010990572158543	0.0014219200114722	0.0015367044145519	0.00122159941174877
0.00126559483147877	0.00011381086636705	0.00142999185316753	0.00154542785515805	0.00122853408949941
0.00127402182116281	0.000344529370823905	0.00143951348385017	0.00155571811887591	0.00123671430944636
0.0012761284976684	0.000154460315367227	0.00144189381140387	0.00155829059822098	0.00123875929560304
0.0012805299540459	0.000149441546985337	0.00144686700392229	0.0015636652513912	0.00124303186298095
0.00128742816994927	0.000350777603771641	0.00145466127767111	0.0015720887173959	0.00124972807665664
0.00128850228279993	0.000279388097974423	0.001455874914582	0.00157340032506974	0.0012507707359655
0.00129691617548276	0.000132759729292579	0.0014653817470227	0.00158367459595851	0.00125893824245213
0.0012983001016728	0.000143436706714692	0.00146694544112736	0.00158536451917096	0.00126028164277211
0.00129969025890175	0.000336897318778051	0.00146851617567004	0.00158706205116035	0.00126163109167069
0.00129992473676184	0.000152573265719204	0.00146878111150008	0.00158734837391854	0.00126185870324626
0.00130380602024736	0.000569005205507087	0.00147316656221865	0.00159208783986926	0.00126562633009927
0.00130468060820251	0.000440215434822382	0.00147415475656958	0.00159315580614673	0.00126647530727664
0.00130743795622411	0.000119205115224807	0.0014772702759318	0.0015965228256126	0.00126915191115694
0.00131122845781537	0.000254775416386958	0.0014815531524536	0.001601151437071	0.0012728314145027
0.00131653118760149	0.000126450438184184	0.00148754469114776	0.00160762664234767	0.00127797886308293
0.00131813814570551	0.000369541499695251	0.00148936038836918	0.00160958891161255	0.00127953876423047
0.00132042296291162	0.000516825411876521	0.00149194199653249	0.00161237891993172	0.0012817566745125
0.00132333744603359	0.000362435740057756	0.00149523506237836	0.00161593781830993	0.00128458581206434
0.00132648254927139	0.000126506659174348	0.00149878870523012	0.00161977832875635	0.00128763881644029
0.00132653769618972	0.0003094516416901	0.00149885101560264	0.00161984566912976	0.00128769234850524
0.00133142759951522	0.000182866434818387	0.00150437610285782	0.0016258167687045	0.00129243905949203
0.00133478176009159	0.000210190259043881	0.00150816595896425	0.00162991256070565	0.00129569499931486
0.00133634808247383	0.000194673576106123	0.00150993574197378	0.00163182520933679	0.00129721545466109
0.00134624833963647	0.00013194394869953	0.00152112201325296	0.00164391449165817	0.00130682580004203
0.00134681204864984	0.000232161026883821	0.00152175894639164	0.00164460284118422	0.00130737300181235
0.00135137204371328	0.000238128126140002	0.00152691127131971	0.00165017108721655	0.00131179946536197
0.00135724190780338	0.000491713870126469	0.00153354361334616	0.00165733882463401	0.00131749744067188
0.001369539158137	0.000461046781745845	0.00154743824011567	0.00167235509427153	0.00132943458745311
0.00138185665766388	0.000255578231856437	0.00156135574635603	0.00168739609032375	0.00134139139043714
0.00138525401015578	0.000223042320463648	0.00156519440489285	0.0016915446243284	0.00134468925738652
0.00138526468597278	0.00022448615635376	0.00156520646747364	0.00169155766066026	0.00134469962058661
0.00138852049449315	0.00014996838552138	0.00156888519587483	0.00169553335417919	0.00134786008841505
0.0013996184607778	0.000142484775896103	0.00158142475511813	0.00170908516855007	0.00135863307006775
0.00140024206748548	0.000169285743756848	0.00158212936649186	0.00170984665963242	0.00135923841553917
0.00140024891923089	0.000137990190865002	0.00158213710825716	0.00170985502635125	0.00135924506664181
0.00140156222215804	0.000198124358483417	0.0015836210053587	0.00171145871095254	0.00136051991178901
0.00140683458303069	0.000266366356975217	0.0015895782302954	0.00171789683249583	0.0013656378807462
0.00140932853740173	0.000426457014466219	0.00159239614194454	0.0017209422198848	0.00136805880399447
0.0014101504121951	0.000147330358003247	0.00159332477584245	0.00172194581769544	0.00136885661161675
0.00141088379237677	0.000249632345946081	0.00159415341991525	0.00172284135400866	0.00136956851601623
0.00141100038780376	0.000337217116693075	0.00159428516077171	0.00172298372963743	0.00136968169717372
0.00141358074385009	0.000144141316990877	0.0015972006974286	0.00172613462280673	0.00137218649198374
0.00142323082692875	0.00057484905565007	0.00160810429773987	0.00173791841556416	0.00138155398918381
0.00144507959485408	0.000238027686957571	0.00163279115590887	0.00176459811879897	0.00140276295394543
0.00144920732812768	0.000193343941396415	0.00163745506952565	0.00176963852654778	0.00140676981374398
0.00145565906747049	0.000206016797579216	0.00164474487071314	0.0017775167964755	0.00141303262513319
0.00145709848819428	0.000159573313441026	0.00164637126792589	0.00177927448450049	0.00141442989492498
0.00146639830652235	0.00024540287777792	0.00165687910512217	0.00179063056619048	0.00142345738425923
0.00147478680523735	0.000133067602814624	0.00166635724497942	0.00180087382828881	0.00143160024038382
0.00148077906692492	0.000251221938204091	0.00167312788372767	0.0018081910264222	0.0014374170291239
0.00148137394520445	0.000173089408028422	0.00167380003493425	0.00180891743699247	0.00143799448742813
0.00148871691713989	0.000311463685179751	0.00168209683719006	0.00181788399808613	0.00144512243321503
0.0014891886443836	0.000175190354553122	0.00168262984039702	0.00181846002794329	0.00144558034673958
0.0015063546748136	0.000253295115398388	0.00170202568735533	0.00183942160342175	0.00146224369984206
0.00150759580421247	0.000177807055758216	0.00170342803579837	0.00184093715635424	0.00146344848493493
0.00150853581447642	0.000325412221053426	0.00170449015059931	0.00184208501030537	0.00146436096862288
0.00151291136308013	0.000138448468765941	0.00170943407001625	0.00184742802730487	0.00146860838690432
0.001522625906671	0.000523837601942608	0.00172041050402019	0.00185929053325021	0.00147803845696039
0.0015232935986132	0.000193286569295362	0.00172116492720076	0.00186010585719436	0.00147868659673349
0.00152791870338174	0.000505370129675783	0.00172639081937928	0.00186575360918878	0.00148317626335301
0.00153240484265883	0.000173767770872128	0.00173145969488376	0.00187123166934807	0.00148753103386369
0.00153247340257554	0.000408586727383782	0.00173153716051781	0.00187131538839054	0.00148759758611151
0.0015475144566302	0.000190503597410334	0.00174853200295642	0.00188968213841115	0.00150219818906967
0.00154987266245045	0.000293906002896151	0.00175119653276774	0.00189256176222313	0.00150448733896828
0.0015552481325865	0.000176104557603121	0.00175727026053063	0.0018991257912759	0.00150970539779185
0.00155614494371805	0.000345254529942518	0.00175828356477877	0.00190022089444545	0.00151057594737513
0.00155734763094097	0.000465614525532108	0.00175964247750222	0.00190168950531263	0.00151174341598813
0.00155890751978306	0.000191601253024888	0.00176140499130376	0.00190359429792943	0.001513257626215
0.00156091002411658	0.000271671555306907	0.00176366761500858	0.00190603957178986	0.00151520149068313
0.00156209668285187	0.000251391199332566	0.00176500841720435	0.00190748861015817	0.00151635340018606
0.00156272349964398	0.000552415613068012	0.00176571665565219	0.00190825402110996	0.00151696186174809
0.00156422965781548	0.000338081247868569	0.00176741845930007	0.00191009320274977	0.00151842391468945
0.001566489737886	0.000164670516768258	0.00176997211709085	0.00191285300440436	0.00152061781225743
0.0015671507038385	0.000144277890223583	0.00177071894055799	0.00191366011514869	0.00152125942296744
0.00156718931736501	0.000189195176915597	0.00177076256986672	0.00191370726643062	0.00152129690576355
0.00157217134479673	0.000151684770420419	0.00177639174791017	0.00191979085951594	0.00152613304319113
0.0015776544598696	0.000422802518262513	0.00178258710340189	0.00192648633468826	0.0015314555947856
0.00157822637743244	0.000198430427279544	0.00178323331135403	0.0019271847077365	0.00153201076473034
0.00158403666136894	0.000347049890561568	0.00178979833398029	0.00193427969139944	0.00153765090462122
0.00159950656962383	0.000619280588583727	0.00180727773751994	0.00195317011868537	0.00155266780353923
0.00160135642167331	0.000189226187299859	0.00180936787987638	0.00195542898765146	0.00155446348589301
0.00160785403628374	0.000472773612287768	0.00181670951538171	0.00196336327621907	0.00156077082916284
0.00161327225288939	0.000326016361488883	0.00182283154227964	0.0019699795033515	0.00156603038272202
0.00162657835515623	0.000149870854077428	0.00183786606783879	0.00198622769003644	0.00157894683894376
0.00162900967251127	0.00018480805017821	0.00184061320613101	0.00198919659089371	0.00158130695941093
0.00163730617422887	0.000203888367792504	0.00184998739885001	0.00199932751472763	0.00158936051250728
0.00163875900062532	0.000215659502437206	0.0018516289430946	0.00200110157252764	0.00159077079541165
0.00164080869472239	0.000164915740276544	0.00185394488638686	0.00200360447019583	0.00159276046778466
0.00164230957580735	0.000214150337779834	0.00185564072748198	0.0020054372079562	0.00159421739817983
0.00164274432768061	0.000226098474074773	0.00185613195234481	0.00200596808691505	0.00159463941910832
0.0016446527228257	0.000194385574188317	0.00185828824235085	0.00200829844329557	0.00159649193020717
0.00164774671920304	0.000587581363018365	0.00186178413970305	0.00201207654674064	0.0015994953242902
0.00165002065186947	0.000245012679472222	0.00186435344949717	0.00201485326390553	0.00160170266880168
0.00165763787757756	0.000209983764626584	0.00187296013026493	0.00202415471843445	0.00160909683730496
0.00166543045182382	0.000294992371856515	0.00188176493683002	0.00203367029245316	0.00161666121957238
0.00166977302526999	0.00045740371740623	0.00188667159769985	0.00203897304321167	0.00162087662830415
0.00167175306685865	0.000202815717285705	0.00188890884084515	0.00204139088766851	0.00162279868783505
0.00168682316218851	0.000230785772293983	0.00190593649693759	0.00205979310022309	0.00163742748164776
0.00168765203439519	0.000529724204493233	0.00190687303719875	0.00206080524263766	0.001638232081782
0.0016894853908443	0.000171320003121775	0.00190894454121605	0.00206304396868586	0.00164001175157253
0.00170163991717617	0.000226163426514842	0.00192267790453648	0.00207788595689256	0.00165181035375705
0.00171018160706032	0.000236798102150962	0.00193232913463671	0.00208831628193282	0.00166010191510929
0.00172286089988775	0.00030235655806988	0.00194665543009171	0.00210379906668319	0.00167240991693722
0.00172905666269583	0.000269982998269612	0.00195365600412945	0.00211136476161778	0.00167842424760097
0.00174376110520739	0.000231974804765595	0.0019702705101927	0.00212932047263317	0.00169269809610835
0.00174970228000374	0.000285270707881653	0.00197698342600519	0.00213657528815046	0.00169846529394051
0.00175224947429585	0.000395733261168371	0.001979861493297	0.00213968568724254	0.00170093789808299
0.00175518518035361	0.000240116376870387	0.00198317853887189	0.00214327050111187	0.00170378763709105
0.00175649821907798	0.000512086071931812	0.00198466213743532	0.00214487386307559	0.00170506222575829
0.00175850950450681	0.000340374929852576	0.00198693468287792	0.00214732985960545	0.00170701461418624
0.0017588134748849	0.000393776608055692	0.00198727813813437	0.00214770104026578	0.00170730968334333
0.00176404509924444	0.000177339290839618	0.00199318933499914	0.00215408941812394	0.00171238810867982
0.00176522988848154	0.000524094589166609	0.00199452802486059	0.00215553617363987	0.00171353820343485
0.00176881341878213	0.000234257465410955	0.00199857704513232	0.00215991205081719	0.00171701679628269
0.00177556444146389	0.000696179133048117	0.00200620500566209	0.00216815577797874	0.00172357012700511
0.00177779925580621	0.000380373546931149	0.00200873011577996	0.00217088472745133	0.00172573949870655
0.00178806835549598	0.00022299319321808	0.00202033314111496	0.00218342440627334	0.00173570788568288
0.00178856790713875	0.000179886808696272	0.0020208975830354	0.00218403441273214	0.00173619280882371
0.00178954719445735	0.00035794714606821	0.00202200407687978	0.00218523022822219	0.00173714341941959
0.00179323584458266	0.000160065242242943	0.00202617187173439	0.00218973446805309	0.00174072405384459
0.00179576769116898	0.000191663475710308	0.00202903259769421	0.00219282612593526	0.00174318175970814
0.00180669687752224	0.000847864090546799	0.00204138145300761	0.00220617184181355	0.00175379090386879
0.00180687022535624	0.000237418818081876	0.00204157731819698	0.00220638351820796	0.00175395917550024
0.00181260491101613	0.000187578559199323	0.00204805692255556	0.00221338618821896	0.00175952593087954
0.0018191838771174	0.00109120927696847	0.00205549047687329	0.00222141981573928	0.0017659122434066
0.00182327566769247	0.000190968997759188	0.00206011377893081	0.00222641633356326	0.00176988421301687
0.00183735028208946	0.000322183758796105	0.00207601664407364	0.0022436029564899	0.0017835466768312
0.00185677503130255	0.000239572443796812	0.0020979646106953	0.00226732267133028	0.00180240260606616
0.00186127796845748	0.000919459837325938	0.00210305246605697	0.00227282124349453	0.00180677368254496
0.0018643863467705	0.000525265869857692	0.00210656461352403	0.00227661690884395	0.00180979103742085
0.00187177132100287	0.000263434552460841	0.00211490887403389	0.00228563475925622	0.001816959755526
0.00187596639028506	0.000162380506972393	0.00211964887039756	0.00229075739152685	0.00182103197950684
0.00188926064776507	0.000344130540374017	0.00213467001255531	0.00230699111443614	0.00183393693778554
0.00189548268808059	0.000529143457553719	0.00214170027746559	0.00231458889703709	0.0018399767764611
0.00189613484655139	0.000173461705967	0.00214243714941538	0.00231538525292846	0.00184060983762708
0.00191813301758427	0.000676315578738921	0.00216729281772103	0.00234224739348753	0.00186196383049294
0.00192607616885975	0.000549524504385437	0.00217626776084694	0.00235194683833019	0.00186967438042165
0.00193021757865809	0.000589580124253304	0.0021809471275417	0.00235700394660571	0.00187369451626302
0.00194736897137733	0.000222261775358404	0.00220032643537092	0.00237794764783494	0.00189034366027484
0.00195025619813149	0.000386772655921101	0.00220358870433244	0.00238147326325224	0.0018931463396184
0.00195906051985807	0.000225479235982467	0.00221353668138933	0.00239222429012847	0.00190169284210992
0.00196182236479839	0.000572004876305712	0.00221665728179219	0.00239559680080166	0.00190437381121203
0.00196582122680001	0.000184619196674469	0.00222117558414365	0.00240047984282496	0.00190825557351239
0.00197552770114301	0.000240040317360084	0.00223214290077249	0.00241233249539567	0.00191767781065242
0.00197603360369013	0.000775012068371559	0.00223271451856243	0.00241295025699558	0.00191816889872369
0.00197835042022031	0.000236855048043135	0.00223533228269897	0.00241577933997663	0.00192041787131251
0.00197868623344652	0.000367673783355376	0.00223571171706491	0.00241618940415779	0.00192074385082928
0.0019843700210874	0.000324995325239246	0.00224213381188572	0.00242312992217722	0.00192626119863507
0.00198656108533507	0.000192582361045931	0.0022446094889041	0.00242580544806648	0.00192838810138974
0.00198868170567544	0.000175484950677439	0.00224700557154413	0.00242839495432623	0.00193044662305056
0.00199326224052234	0.00032459884989305	0.00225218110430657	0.00243398828164389	0.00193489302490656
0.00199884232646232	0.000315694669018837	0.00225848602688548	0.00244080216869959	0.00194030970773778
0.00200021616743519	0.000253383154054571	0.002260038325742	0.00244247977678323	0.00194164331817626
0.00200677200611718	0.000776700439168998	0.00226744574846062	0.00245048516323275	0.00194800718053324
0.00200824291904137	0.000315412928752698	0.00226910772862716	0.00245228130664323	0.00194943502033956
0.0020132659606878	0.00027247197084878	0.0022747832485118	0.00245841498251193	0.00195431097095317
0.00201891154205786	0.000563562357461243	0.00228116217419494	0.00246530884656778	0.00195979123130484
0.00202802559820114	0.000346060286911607	0.00229146011922527	0.00247643809255999	0.00196863839815655
0.00203174083598507	0.000318900533266892	0.00229565795539792	0.00248097479879243	0.00197224484166796
0.00203698267713237	0.000385703719746803	0.00230158069620878	0.00248737565248101	0.00197733318463529
0.0020448743180933	0.000455648252333905	0.00231049743796948	0.00249701219765692	0.00198499373262794
0.00205870937121179	0.000292949966544083	0.00232612962351372	0.00251390629039148	0.00199842365028232
0.00208564430880167	0.000215059657158093	0.0023565633297517	0.00254679675564252	0.00202456984510179
0.00209065601773792	0.000266998064150932	0.00236222604484285	0.00255291659305158	0.00202943479486579
0.00209478995006069	0.000257724965255353	0.00236689696273019	0.00255796457049024	0.00203344767217075
0.00210897837204277	0.000504891414349066	0.00238292841872058	0.00257529016475248	0.00204722061090805
0.00211016284754489	0.000634285654037492	0.00238426675409495	0.00257673653716538	0.00204837040111626
0.00211749187592183	0.000217730347276905	0.00239254780155372	0.00258568607165701	0.00205548481164757
0.00212201644571825	0.000587130356880101	0.00239766009960765	0.00259121105964832	0.0020598768873234
0.00213028344627378	0.000327761059236416	0.0024070009590178	0.00260130595934413	0.00206790180311937
0.00215314845906374	0.00038639503926356	0.00243283606927571	0.00262922660724518	0.00209009725380499
0.00215433139285322	0.000286292731738279	0.00243417266266893	0.00263067109705561	0.00209124554744298
0.00216857545222405	0.00031975145302456	0.00245026698317967	0.00264806463057264	0.00210507249432452
0.00216976927697103	0.000711669922928561	0.00245161588223215	0.00264952241941589	0.00210623135999609
0.00217865209418266	0.000318065921848467	0.00246165255110135	0.00266036929774538	0.00211485405936568
0.00217980469474529	0.000406651623376304	0.00246295487105393	0.00266177674739384	0.00211597290801761
0.00218037102445504	0.000591438356286667	0.00246359476533469	0.00266246829709998	0.00211652265376326
0.00220607380294571	0.000212394967018206	0.0024926362586416	0.00269385416311905	0.00214147277110726
0.00220929488629748	0.000485338457125217	0.00249627575116507	0.00269778745344651	0.00214459953062246
0.00221218564914923	0.00056797285721819	0.00249954201559813	0.00270131738686954	0.00214740564255412
0.00221678162693965	0.000276388564068521	0.0025047349972735	0.00270692957166253	0.00215186703511395
0.00221775609305895	0.00025469915245571	0.00250583604365016	0.00270811949993838	0.00215281296568331
0.00222387333264244	0.000571711977239172	0.00251274789454551	0.00271558930956051	0.0021587510725527
0.00222399389918227	0.000617967331777877	0.0025128841223222	0.00271573653431588	0.0021588681085115
0.00222833732623895	0.000230859380964525	0.00251779174770329	0.00272104032744575	0.00216308434587383
0.00223735336405099	0.000284921968151883	0.002527978942133	0.00273204988250211	0.00217183636470914
0.0022429027708037	0.000211173926789099	0.00253424920038472	0.002738826306955	0.00217722326673599
0.00224810810920051	0.00024968800625179	0.00254013069682793	0.00274518258682696	0.00218227617585693
0.00225073620084479	0.000218682305886179	0.00254310016980145	0.00274839177031863	0.002184827308416
0.00225202456255393	0.000283346108562379	0.00254455588588062	0.00274996499898631	0.00218607794269334
0.00225856261204452	0.000270531525770167	0.00255194320864647	0.00275794866291566	0.00219242453678609
0.00226172817864648	0.000375441299748315	0.00255551997297859	0.00276181416132248	0.00219549740527997
0.00226435721178318	0.000801814297872384	0.00255849050970198	0.00276502449443517	0.00219804945172745
0.00226946757041941	0.000457569259168056	0.00256426468884166	0.00277126479382105	0.00220301016244497
0.00227246796106785	0.000848590602767855	0.00256765482134113	0.00277492859455232	0.00220592269186553
0.00227599109921196	0.000337241168722019	0.002571635604685	0.0027792307263801	0.00220934266102831
0.00228018534459741	0.000562141071778006	0.00257637467013925	0.00278435235259369	0.00221341408524658
0.00228274702109414	0.000272994641122059	0.00257926910082513	0.00278748043601381	0.00221590074750233
0.00228510648991504	0.000522737848127819	0.00258193505766204	0.00279036160204792	0.00221819112338665
0.00228557028650192	0.000242273735588811	0.00258245910005831	0.00279092794773352	0.00221864133850273
0.00228801547978482	0.000287880620455866	0.00258522191671117	0.00279391379258611	0.00222101492855749
0.00229442935471754	0.000228440411460678	0.00259246893499169	0.00280174582595941	0.00222724098431098
0.00229481934076587	0.000407118852005767	0.00259290957907512	0.00280222204100864	0.00222761955029835
0.0023120366671086	0.000466791671443638	0.00261236338513059	0.00282324625432871	0.00224433269719965
0.00231338235159933	0.000288354215800986	0.00261388387006951	0.00282488948031825	0.00224563897567662
0.00231455214717928	0.000229404895455106	0.00261520561862929	0.002826317926947	0.00224677451582661
0.00231522503421236	0.000383325159737781	0.00261596591167644	0.00282713959460234	0.00224742769851739
0.00231892930267581	0.000322483908800082	0.00262015135367841	0.00283166290614546	0.00225102349395332
0.00233973955509066	0.00025906257237875	0.00264366479625521	0.00285707446988853	0.00227122435433102
0.00234840704772429	0.00124313804013042	0.00265345817054082	0.00286765841369454	0.00227963803454497
0.00235356708290439	0.000214073693264533	0.00265928847900162	0.00287395937343743	0.00228464696706477
0.0023585725702671	0.000333947028213707	0.00266494416433606	0.00288007161361313	0.00228950587742671
0.00237777011498908	0.000373699917872444	0.0026866354132965	0.0029035138872753	0.00230814125547637
0.00238211680052013	0.000603451373021887	0.00269154672042241	0.00290882165935863	0.00231236065589801
0.00238473621391387	0.000388693888993062	0.00269450638785291	0.00291202024575544	0.00231490336432246
0.00238748809800658	0.00040606415699612	0.00269761573354019	0.00291538059317686	0.00231757466427735
0.00240857756001961	0.000242627460076374	0.00272144465422704	0.00294113310198048	0.00233804655809613
0.0024124315547495	0.000320060450723681	0.00272579927146034	0.00294583924541479	0.00234178769529631
0.00242455636801873	0.00039774357891356	0.00273949906207247	0.00296064495075844	0.00235355745450768
0.00242856774618066	0.000354821596637405	0.00274403150639166	0.0029655432763589	0.00235745136645029
0.0024333638177767	0.000300298429781695	0.0027494505734692	0.00297139979728387	0.00236210699341998
0.00244552703604422	0.000742383707710412	0.00276319375782234	0.00298625239932553	0.00237391403304661
0.00245740668331438	0.000280825429513154	0.00277661653607122	0.00300075873050041	0.00238544580549553
0.00245783940878097	0.000557400545924786	0.002777105471288	0.00300128713498167	0.00238586585934412
0.00245792633226868	0.000630658525421177	0.00277720368590844	0.00300139327797114	0.00238595023745371
0.00246028609971579	0.000481576122002618	0.00277986998015804	0.00300427480865556	0.0023882409032159
0.00246138743785335	0.000341944513562577	0.00278111437884087	0.00300561966134343	0.00238930999056727
0.00246733113536298	0.000470204712410895	0.00278783014505593	0.00301287755736186	0.00239507963723626
0.0024727083597714	0.000273519172271601	0.00279390585499428	0.00301944372860108	0.0024002993989857
0.00249168373006389	0.000245646119079782	0.00281534606971206	0.00304261470329721	0.00241871910858659
0.00250058969198931	0.000253258868024509	0.00282540888971914	0.00305348984381353	0.00242736427491241
0.00250300407531004	0.000276039925251534	0.00282813689430002	0.00305643806639183	0.00242970795723234
0.00250319205429993	0.0012229465940637	0.00282834929120337	0.00305666760902178	0.00242989043158399
0.00251124304212722	0.000257857486601789	0.00283744607850673	0.00306649873390541	0.00243770566023886
0.00251242421813952	0.000582165926930778	0.00283878068578485	0.00306794107727173	0.00243885224756636
0.00253917137147742	0.000289502735931938	0.00286900221515676	0.00310060223769259	0.00246481615707252
0.00254033034255679	0.000457626256754882	0.00287031173314447	0.00310201746643711	0.00246594118969781
0.0025712917509808	0.00026419104444324	0.00290529493685446	0.00313982468705611	0.00249599594715844
0.00258240310600511	0.000347963421642825	0.0029178496240016	0.00315339285052992	0.00250678192549048
0.00258248181548949	0.000890558419908528	0.00291793855760665	0.00315348896329462	0.00250685833009745
0.0025882008680822	0.000279746521159928	0.00292440049820917	0.00316047254364397	0.00251240991019697
0.00259427037724367	0.000387160987850264	0.00293125841864064	0.00316788406926894	0.00251830168434552
0.00260022468124821	0.000662830799619066	0.0029379861691154	0.00317515491697567	0.00252408162692742
0.00260075335604565	0.000529586889315377	0.00293858351720048	0.00317580048594718	0.00252459482040065
0.00263040343315246	0.000622406177542199	0.00297208505154189	0.00321200642953144	0.00255337664660322
0.00263272366624087	0.000352450330443511	0.00297470667604005	0.00321483968450156	0.00255562893570453
0.00263299983836514	0.000285127607701301	0.00297501872209705	0.0032151769204568	0.00255589702060143
0.00263588397776826	0.000339591808139793	0.00297827750268013	0.00321869876589654	0.00255869670301056
0.00263749215347995	0.000290585076076707	0.00298009457565116	0.00322066252196834	0.0025602577860916
0.00263805327221583	0.000355751318487013	0.0029807285820506	0.00322134770849432	0.00256080247344276
0.00264126361211374	0.000468008006269804	0.00298435593559205	0.0032252678799212	0.00256391880412008
0.00267761501070667	0.000271326099144763	0.00302542927324067	0.00326965686015621	0.00259920571527211
0.00268766647033462	0.00104465558701293	0.00303678638772354	0.0032819307769881	0.0026089628354051
0.00269072443786848	0.000664081456159655	0.00304024157618733	0.0032856648853223	0.00261193125568246
0.00269365155412546	0.000740626567574535	0.00304354891618943	0.00328923921013709	0.00261477265644229
0.00270201481057165	0.000284537417060718	0.00305299853487342	0.00329945164869226	0.00262289100946671
0.00270413004296834	0.00027172624250912	0.00305538852969519	0.003302034575695	0.00262494430096328
0.00270742555565331	0.000275770621951707	0.00305911211971864	0.00330605875228781	0.00262814331029259
0.00272296256789999	0.000268651137870788	0.00307666734385393	0.00332503112078217	0.00264322534817361
0.00272593004688711	0.000717018054741972	0.00308002028957475	0.00332865473283443	0.00264610592970219
0.00273161483085099	0.0004327081274311	0.003086443510153	0.00333559646748801	0.00265162424466831
0.00273441177700811	0.000287211323496911	0.00308960377133271	0.00333901184055177	0.00265433928712285
0.00274350338656359	0.000251491580166205	0.0030998763540517	0.00335011367686165	0.0026631646647147
0.0027442089014241	0.000285314468101694	0.00310067351319993	0.00335097518663175	0.00266384951979705
0.00274628323903455	0.00069963317873319	0.00310301730115975	0.00335350817672654	0.00266586311407091
0.00275483929481763	0.000348849568159753	0.00311268476322855	0.00336395604405998	0.00267416862062617
0.00275774789682838	0.000544535387090778	0.00311597118402886	0.00336750776097174	0.00267699204928885
0.00275875457444374	0.000314178906675238	0.00311710862607921	0.00336873702295974	0.00267796924809637
0.00276130074146225	0.000868245493754257	0.00311998553264391	0.00337184616762509	0.00268044085503539
0.00277087277007722	0.000567156369337776	0.00313080093946058	0.00338353464747364	0.00268973258347193
0.00278490711106185	0.000282607900406434	0.00314665829978463	0.00340067209220787	0.00270335595320261
0.00278824078779809	0.000307656416332621	0.00315042501125865	0.00340474287122763	0.00270659200901712
0.0027955841730298	0.000251416909485432	0.00315872228049329	0.00341370993699696	0.00271372035599471
0.00280426192060583	0.000314739579795281	0.00316852724178626	0.00342430640317077	0.00272214399083428
0.00280432212310218	0.00061560876046065	0.00316859526439665	0.00342437991690208	0.00272220243039499
0.00281588377219214	0.000256368204362498	0.00318165873749002	0.00343849793803548	0.00273342551672721
0.00281611998499906	0.00109024593663888	0.00318192563363303	0.00343878637935277	0.00273365481244614
0.00286310245771437	0.000273279077304827	0.00323501099045999	0.00349615704825529	0.00277926148521893
0.00287901305174965	0.0005196790267637	0.00325298832355775	0.00351558560043144	0.00279470616520082
0.00288382007195492	0.000806922037926263	0.00325841976145484	0.00352145549080958	0.00279937242018457
0.00288679720323781	0.000249990423170363	0.00326178361327825	0.00352509088935889	0.00280226237136012
0.00290367124936691	0.00036313185050859	0.00328084954803835	0.00354569592049777	0.00281864229041285
0.00290415519973855	0.00113926905392511	0.00328139636212093	0.00354628687611263	0.00281911206913193
0.00291161763422487	0.000321115673795122	0.00328982814476846	0.0035553993138816	0.0028263559792247
0.00291938615278653	0.000799977195237859	0.00329860577089208	0.00356488551331942	0.00283389701024097
0.00291949293242116	0.000289531887830901	0.00329872642088742	0.00356501590277801	0.00283400066302182
0.00292152905411463	0.000591929730339701	0.00330102702876853	0.00356750222708496	0.00283597716044189
0.0029321620151084	0.000475193492863394	0.00331304117989886	0.00358048621980615	0.00284629875366448
0.00293413740384588	0.000914619609978233	0.00331527316578621	0.00358289838261323	0.00284821629658182
0.0029486304153231	0.000666598245151392	0.00333164877654723	0.00360059591351821	0.00286228490544258
0.0029515892720448	0.000410750448935744	0.00333499198000496	0.00360420899686381	0.00286515711720158
0.0029550956137551	0.000819689237429594	0.00333895378512163	0.00360849061844819	0.00286856078179659
0.00296873320058408	0.000262750856836725	0.00335436285410265	0.00362514358354906	0.00288179901562898
0.00298093033643359	0.000369096560598928	0.0033681443617856	0.0036400376025689	0.00289363897958101
0.00298824474203294	0.000508235630507795	0.0033764088870162	0.00364896928107654	0.00290073919554156
0.00300018161399234	0.000922579575102422	0.00338989632331803	0.0036635454898216	0.00291232651699381
0.00300633464296693	0.000709699074828619	0.00339684861253203	0.00367105900214311	0.00291829936521706
0.00301051946966187	0.000397539700132253	0.0034015770358184	0.0036761691271005	0.00292236164653987
0.00303082474309708	0.000372563725435916	0.00342451990416414	0.00370096405704377	0.00294207231538823
0.0030334804678202	0.0002840387622695	0.00342752059965973	0.00370420698349364	0.00294465027182929
0.00303669637937096	0.000788477822866972	0.00343115424860047	0.00370813395851552	0.0029477720110078
0.00303813255657373	0.000281809912582602	0.00343277698097189	0.00370988768585509	0.00294916613226241
0.00304432008537575	0.000450970839800459	0.0034397682514494	0.00371744332620014	0.00295517247005483
0.00304581980057619	0.000865781930031655	0.0034414627752102	0.00371927464028446	0.00295662826870221
0.00305611499384637	0.000309417809118987	0.00345309528360606	0.00373184618218556	0.00296662198515525
0.00305975971293924	0.000461426186392403	0.00345721344091745	0.0037362967774857	0.00297015997499187
0.0030907727031402	0.000401829966447977	0.00349225492672551	0.00377416698502146	0.00300026480374775
0.00312636191036844	0.000789364949427278	0.00353246706661052	0.00381762524735781	0.00303481184298509
0.0031287865498167	0.000328166774337339	0.00353520665954186	0.00382058599375543	0.00303716548108453
0.00314158151054177	0.000421563175974443	0.00354966364778168	0.00383621002145743	0.00304958576365101
0.00314399077209371	0.000600653729031055	0.00355238586527767	0.00383915198978877	0.00305192447417265
0.00316791817208686	0.00207416407024798	0.00357942136371929	0.0038683699271338	0.00307515120192537
0.00316816773936893	0.000600925087693085	0.00357970334902936	0.00386867467569022	0.00307539346104412
0.00317125926911135	0.000720380109949095	0.0035831964593425	0.00387244976711266	0.00307839446072713
0.00319904516471134	0.000300119575539276	0.00361459166051051	0.0039063793439112	0.00310536669472704
0.00321750167338265	0.000944792026447642	0.00363544561500931	0.00392891673256923	0.00312328273665825
0.00321984738615673	0.000447731158712134	0.00363809602892818	0.00393178110098423	0.0031255597593164
0.00322047748111254	0.000361101628109571	0.00363880797135792	0.00393255051492162	0.00312617140304203
0.00322822546035246	0.000481229070919694	0.00364756239014814	0.00394201163361552	0.00313369249618232
0.00323621694092629	0.000284644080731412	0.00365659194039805	0.00395177009373881	0.00314144996016388
0.00323708033965878	0.000637537810717745	0.00365756749207871	0.00395282439676725	0.00314228807577489
0.00324546985720822	0.000482820688637846	0.00366704678311154	0.00396306890296974	0.00315043192089703
0.00329530565621774	0.000501264538113591	0.00372335610487105	0.00402392379117029	0.00319880836526971
0.00329760733887473	0.000478609745587515	0.00372595676929066	0.00402673439406084	0.00320104264715584
0.0033145109638438	0.000361577118741496	0.00374505612510241	0.00404737554416367	0.00321745127889051
0.00331643570290667	0.000394562020150975	0.00374723088206847	0.0040497258582484	0.00321931965531746
0.003347944847707	0.000817869339286038	0.00378283297149455	0.00408820192409382	0.00324990610965317
0.00334922447694756	0.000460811371680592	0.00378427882078314	0.00408976448947487	0.00325114826717692
0.00335573988387262	0.000408867175406634	0.00379164055976875	0.00409772050437493	0.00325747288174153
0.00335782189161824	0.000343917683255628	0.00379399301416558	0.0041002628605043	0.00325949392152165
0.00336582337833109	0.000372292475998656	0.00380303387031015	0.00411003353918988	0.00326726109861938
0.00337741056706435	0.000705976130251225	0.00381612620055939	0.00412418274697122	0.00327850897670102
0.00338908273860903	0.000574842030394604	0.00382931455263155	0.00413843572793108	0.00328983934901683
0.00339007898366921	0.000914718189818404	0.00383044020696543	0.00413965225063994	0.0032908064207656
0.0034099309839572	0.00225863396983173	0.0038528709233187	0.00416389368515351	0.00331007708977735
0.00341474358624766	0.000355649274594452	0.00385830866840708	0.00416977039187055	0.00331474876339303
0.00342257126705957	0.000396908975237811	0.00386715314178326	0.00417932883480117	0.00332234722419701
0.00343620707801233	0.000726017184760214	0.00388256020420006	0.00419597963135805	0.00333558373415066
0.00344099986298726	0.000973429002524262	0.00388797555773065	0.00420183213896022	0.00334023617073922
0.00344542248076511	0.000953353934811325	0.00389297266048271	0.00420723263251618	0.0033445292798685
0.00344614519888718	0.000473241223250822	0.0038937892575529	0.00420811514933328	0.00334523083445142
0.00345045900709308	0.000390546280176626	0.00389866341667645	0.00421338277464409	0.00334941832029454
0.00345597498191201	0.000406504971246685	0.0039048959002912	0.00422011837510483	0.00335477276938878
0.00345602114546159	0.000613192136716474	0.00390494806034536	0.00422017474577607	0.00335481758111586
0.00346517769579719	0.00090960125442155	0.003915294019469	0.00423135588179624	0.00336370599781824
0.00346855248045666	0.000296403060645252	0.00391910717866163	0.00423547685802374	0.00336698195778015
0.00347030561292771	0.000395965739222201	0.00392108803785058	0.00423761762194557	0.00336868375281817
0.00347513069908039	0.000400866656132615	0.00392653988841382	0.00424350957280104	0.00337336754472437
0.0034845090842226	0.000541886210752535	0.00393713649801522	0.00425496159304295	0.00338247130017556
0.00350185925084844	0.001147768848332	0.00395674039991143	0.00427614801868103	0.00339931339736188
0.00350362327147783	0.00127504414070003	0.00395873356161057	0.00427830207823238	0.00340102576172805
0.00350671543006097	0.000374216930559293	0.00396222738243735	0.00428207793752464	0.00340402737182729
0.00351891943207801	0.00157558287153477	0.0039760166481788	0.00429698034087177	0.00341587400087977
0.00351960301081769	0.000512998728789189	0.00397678902178527	0.00429781506428882	0.00341653756221634
0.00353333310099213	0.000459231113301121	0.0039923026100153	0.00431458098594847	0.00342986559058855
0.00353486902534945	0.000833080964193737	0.00399403804641495	0.00431645651534183	0.0034313565380876
0.00353589743595408	0.00033496949493151	0.00399520004450064	0.00431771231564956	0.00343235483346742
0.00354319507210646	0.000474832498117231	0.0040034456219814	0.00432662351685144	0.00343943877104391
0.00359144232979411	0.000574936127659697	0.00405796005559248	0.00438553862467119	0.0034862731917524
0.00361034107534331	0.00053673251051208	0.0040793136922473	0.0044086160322957	0.00350461852043879
0.00364603032983611	0.000875233206648316	0.00411963887523005	0.00445219646312673	0.00353926267722184
0.00365209481410435	0.000908690275926408	0.00412649111805529	0.00445960185282106	0.00354514957362736
0.00366006646690794	0.000380364196594252	0.0041354982649619	0.00446933610109258	0.00355288779045663
0.00366802626996037	0.000782521189804005	0.00414449202285514	0.00447905587952346	0.00356061450452152
0.00367495358113796	0.000319669457724563	0.00415231917124946	0.00448751487397734	0.0035673389614509
0.00367724262204669	0.000548141027623798	0.00415490555178522	0.00449031003991842	0.00356956097177184
0.00368585500010954	0.000322980729741774	0.00416463665227462	0.00450082668287996	0.00357792115134426
0.00369078978126478	0.000450909208625546	0.00417021244689481	0.00450685258316855	0.00358271142602434
0.00370306502901415	0.000506726633963599	0.00418408221298055	0.00452184198524517	0.00359462721450381
0.00370704021861417	0.000685442488745332	0.0041885737679398	0.0045266961206947	0.00359848599759413
0.00370801586204432	0.000383686373604244	0.00418967614454685	0.0045278874865837	0.00359943307099055
0.00373930187979485	0.000464022716882818	0.00422502612339544	0.0045660910902412	0.00362980293217709
0.0037561392054868	0.000515243784274377	0.00424405056784105	0.00458665128176258	0.00364614720608567
0.00376097504627125	0.000982025428020494	0.00424951457003972	0.00459255636519349	0.00365084143770056
0.00377695245012658	0.000504876537155227	0.00426756739134525	0.00461206649935821	0.00366635097108451
0.00378961803436017	0.000687319376926858	0.00428187819746309	0.00462753254439566	0.00367864566571864
0.0038106050326497	0.000440899712048789	0.004305591344706	0.0046531599339514	0.00369901809629767
0.00381115630597241	0.000400468772661468	0.00430621422680419	0.00465383309816761	0.00369955322654311
0.00382142396260814	0.00068211621781181	0.00431781562163537	0.00466637101486349	0.00370952021272158
0.0038386267685337	0.000587791427588062	0.00433725302111108	0.00468737749718369	0.00372621926440795
0.00384281028122798	0.000362485261068016	0.00434197995972922	0.00469248601762309	0.00373028027022312
0.00384767949004212	0.000536826796361013	0.00434748166434294	0.00469843184699412	0.00373500689272334
0.00385152669975079	0.00118123515507442	0.00435182861524157	0.00470312970522938	0.00373874144362481
0.00385423646983348	0.00102776759854064	0.00435489037640459	0.00470643862686882	0.00374137186278024
0.00387709210703509	0.000488940573846055	0.00438071489321486	0.00473434782616683	0.00376355821242691
0.0038809281621564	0.000781684744720708	0.00438504924052641	0.00473903206339123	0.00376728193533915
0.00391508456628676	0.000374715386575567	0.00442364246043848	0.00478074071854213	0.0038004381286283
0.00392510578619229	0.000391549951869389	0.00443496540714041	0.00479297770940111	0.00381016589454955
0.00392849913007503	0.00141639439515876	0.00443879953634009	0.00479712134843817	0.00381345987025642
0.00393138895754212	0.000551360053999365	0.0044420647438471	0.00480065013961487	0.00381626507416214
0.00396986021288178	0.000358091030465784	0.00448553330135751	0.00484762769368367	0.00385360976574525
0.00397430133753669	0.00068708612975806	0.00449055131495852	0.00485305078611555	0.00385792083979561
0.00397455208372361	0.000724515609216927	0.00449083463233055	0.00485335697426454	0.00385816424331495
0.00397937507493438	0.000600896572415672	0.00449628411583266	0.00485924636697802	0.00386284600163243
0.00398176964804766	0.00050396426885858	0.00449898973689315	0.00486217039912766	0.00386517045383034
0.00398237549999166	0.000583349550458011	0.00449967428720873	0.00486291020972421	0.00386575856445265
0.00399121258570499	0.000507684755257933	0.00450965928418832	0.00487370124495406	0.00387433687148692
0.00399969694163058	0.000583067777172016	0.0045192457328272	0.00488406155905358	0.00388257277781325
0.00400394374750621	0.000470670690879903	0.00452404418622462	0.0048892473672983	0.00388669522338001
0.00400892194064306	0.000724667482483306	0.00452966903190686	0.00489532627829283	0.00389152763879098
0.00403814988151485	0.000445818678151824	0.00456269359575378	0.00493101674796958	0.0039198996902729
0.00405021355300317	0.000563650738062119	0.00457632430247758	0.00494574779263238	0.00393161009815883
0.00405361921938518	0.000354701214866747	0.00458017235482373	0.00494990647876102	0.00393491603551432
0.00405485964402363	0.000796422752588933	0.00458157390694534	0.0049514211710891	0.00393612013647181
0.00414160557464577	0.00100514471582946	0.00467958787715104	0.00505734731284647	0.00402032586350316
0.00414853024126688	0.000466461204873057	0.00468741203745919	0.00506580307800112	0.00402704775330903
0.00415326713647397	0.000369444762198511	0.00469276424132844	0.00507158733818952	0.00403164593678311
0.00419811213094242	0.000550632770221963	0.00474343446781019	0.00512634791550232	0.00407517772363742
0.00420423920117197	0.0004511910409619	0.00475035742632387	0.00513382972940458	0.00408112537327991
0.0042140978256869	0.000367873428361784	0.00476149665697557	0.0051458681737468	0.00409069530513379
0.00421429259921373	0.000579401599635664	0.00476171673100699	0.0051461060132405	0.00409088437505696
0.00424084794772107	0.000391559966612283	0.00479172154066639	0.00517853295926375	0.00411666209640122
0.00424448547028869	0.000632619991794641	0.0047958315666467	0.00518297476683161	0.00412019310045159
0.00430146085079165	0.000538418437378072	0.00486020788039349	0.00525254785443789	0.00417550005609547
0.00433980805391651	0.000390373679819667	0.00490353627167432	0.00529937392736709	0.00421272432811755
0.00435808422387135	0.000386422980783982	0.00492418646199488	0.00532169110299646	0.00423046531224083
0.00436179594680409	0.000501600464210809	0.00492838032675292	0.0053262235172221	0.00423406834383194
0.00437392756658998	0.000950518179524831	0.00494208780803442	0.00534103753406391	0.00424584471024843
0.00437394315720287	0.000484254762980914	0.00494210542381117	0.00534105657187313	0.00424585984430825
0.00438595233935807	0.000453976039350947	0.00495567456318377	0.00535572107916419	0.00425751735847344
0.00438672449176809	0.000491862039103558	0.00495654701590732	0.00535666396057872	0.00425826689974529
0.00439316932268128	0.000422701362197124	0.0049638290112699	0.00536453379455682	0.004264523004997
0.00444060101693235	0.000534717235663487	0.00501742194218461	0.00542245301143326	0.00431056574463854
0.00444635176755341	0.000991695217852608	0.00502391969828162	0.00542947529848064	0.00431614809453288
0.00446492298413812	0.000474770771071417	0.00504490326091552	0.00545215275788227	0.00433417548535877
0.00446628773061938	0.00135559075706663	0.00504644528392577	0.00545381926060259	0.00433550026761587
0.00447505422000258	0.00103400229923228	0.00505635051431815	0.00546452409009251	0.00434401004560826
0.00448065666882154	0.000412380445518839	0.00506268070466168	0.00547136528465154	0.00434944843647239
0.00454663961046763	0.000470095435791811	0.00513723463507163	0.00555193757638303	0.00441349918250421
0.00455529325024791	0.000641023278308084	0.00514701235703701	0.00556250460433623	0.00442189941550239
0.00456566355225249	0.00057512909343368	0.00515872973057803	0.00557516786211597	0.00443196604126858
0.00459153223359189	0.000675599599250937	0.00518795867703702	0.00560675631343098	0.00445707720329757
0.00462420318571083	0.00114861053698518	0.00522487348910216	0.00564665107136756	0.00448879144343749
0.00463481231515718	0.000905538012935684	0.00523686071305194	0.00565960596321325	0.00449908990299035
0.00464346847583113	0.000577419159140534	0.00524664128337479	0.00567017606945742	0.0045074925830684
0.00466308195543242	0.000757588062589057	0.00526880249591359	0.00569412624447812	0.00452653171605944
0.00468354720129483	0.000441434309578096	0.00529192611662283	0.00571911651800801	0.00454639767281369
0.00470994321113837	0.000536983051067087	0.00532175088998789	0.00575134889431843	0.00457202072144113
0.00473817283520648	0.000513282017368004	0.00535364745865514	0.0057858203114759	0.00459942369010769
0.00474107684138147	0.000798053838331831	0.00535692868663442	0.00578936641637649	0.00460224265751582
0.00474493499168724	0.000520461480043582	0.00536128799924478	0.00579407763422187	0.00460598782860665
0.00475654320885841	0.000424207459601269	0.00537440408945031	0.00580825251998048	0.00461725611933345
0.00476186178502874	0.000678312786676959	0.00538041353292977	0.0058147470754051	0.00462241895026642
0.00476350230565022	0.000474928803842625	0.00538226715231685	0.00581675032810008	0.00462401143109136
0.00476821056815273	0.000682286528085186	0.0053875870041729	0.00582249962466106	0.00462858182031544
0.0047829943522799	0.000540954946863621	0.00540429115809544	0.00584055222035352	0.00464293268705963
0.00479102581409273	0.000461472118652535	0.00541336588301967	0.00585035950187385	0.00465072896149123
0.00480346323574992	0.000436734148150277	0.00542741888893148	0.00586554693579993	0.00466280217490455
0.00481538824469712	0.000631115900255323	0.00544089292123189	0.00588010865850642	0.00467437798071589
0.00485739155563869	0.00042800818465094	0.00548835233790936	0.00593139923359637	0.0047151512977994
0.00489170455948183	0.0005139653144637	0.00552712249936858	0.00597329911388963	0.00474845950504726
0.0049008895760405	0.000492750060545259	0.00553750062239234	0.00598451501023872	0.004757375554388
0.00490989186255084	0.000456190193408126	0.00554767227926322	0.00599550777346779	0.00476611422460132
0.0049105077216098	0.00075364299994857	0.00554836813658234	0.00599625980382503	0.00476671204929247
0.00491321078620303	0.00081166135075354	0.00555142232126937	0.00599956053737794	0.00476933595934855
0.00496314028972459	0.00108163409005631	0.00560783751947186	0.00606052984889063	0.00481780336425307
0.0049847454423535	0.000529735285073266	0.00563224911746614	0.00608691207159052	0.00483877584759183
0.00499869534664503	0.00103313893180504	0.00564801107301885	0.00610394641000927	0.00485231725320948
0.00502957875929262	0.000603777832344624	0.00568290614953419	0.00614165838937141	0.00488229629886616
0.00503107519392809	0.000907211670067662	0.00568459696661939	0.00614348569755898	0.00488374891303573
0.00505177335712243	0.000434971753767658	0.00570798375992119	0.00616876038827232	0.00490384096653358
0.00507266905481769	0.000571143374845772	0.0057315937468854	0.00619427628994238	0.00492412477009086
0.00511084560901255	0.000423829363435022	0.00577472932244282	0.00624089398211109	0.00496118339033761
0.00517593598818568	0.000841432104423248	0.00584827474916202	0.0063203763587551	0.00502436771103928
0.00519148627532058	0.000548725788165828	0.00586584497257207	0.00633936493733973	0.00503946263509186
0.00521028641454001	0.000839359641440228	0.00588708719420371	0.00636232193597035	0.00505771224494338
0.00523760385495316	0.00137723966161032	0.00591795308924177	0.00639567947843505	0.00508422974165022
0.00525961559732734	0.000489459755802194	0.00594282409178894	0.00642255819109133	0.00510559690846417
0.00531112348908528	0.000903974560920876	0.00600102270619497	0.0064854548849679	0.00515559648125968
0.00531469849940009	0.000580243865610234	0.0060050620997597	0.00648982035832291	0.00515906680361444
0.00532068967160923	0.000522222783035285	0.00601183150750565	0.00649713622608142	0.00516488253477627
0.00538849698554184	0.000504727286298286	0.00608844679076785	0.00657993627324389	0.00523070422953332
0.00544136513734337	0.000581502932576123	0.00614818235895989	0.00664449399140374	0.00528202422951583
0.00544828362978229	0.000585414758689406	0.0061559995430853	0.00665294221722374	0.00528874012594607
0.0054504622239019	0.000537534098895286	0.0061584611301364	0.006655602515734	0.0052908549237331
0.00547192190332372	0.000480829140702881	0.00618270835837709	0.00668180709994231	0.00531168619378794
0.0054806009227628	0.000681528960108642	0.00619251475674914	0.00669240511920332	0.00532011106325038
0.00548137079821099	0.00053383845963163	0.00619338463674422	0.00669334522020603	0.00532085839424066
0.00549370063109185	0.00151919854959823	0.00620731607839678	0.00670840127660571	0.00533282716941104
0.0055118781434333	0.00119435643594876	0.00622785479578045	0.0067305979806524	0.00535047238494464
0.00553688886135057	0.000826817414677579	0.00625611433191629	0.00676113876605718	0.00537475070752348
0.00555170908987314	0.00120271171033728	0.00627285966424917	0.00677923586428456	0.00538913695144884
0.00556124391058448	0.000986838003493203	0.0062836330299408	0.00679087890924091	0.00539839256152906
0.00558417837057555	0.000613692569427595	0.00630954660837945	0.00681888435966163	0.00542065542577006
0.00563087446406221	0.000658118718768625	0.00636230838615723	0.00687590532861668	0.00546598410542583
0.00563582458349793	0.000596545349473235	0.00636790151145648	0.0068819499586023	0.0054707892692327
0.00567452622299843	0.00145916989123736	0.00641163037936423	0.00692920883660882	0.00550835759859129
0.00567664238532591	0.000563307782350135	0.00641402142489833	0.00693179289914257	0.00551041179277546
0.00570536126637277	0.000935648183249387	0.00644647080356442	0.00696686175185112	0.00553828969137052
0.00572004168354048	0.00119720186702282	0.00646305816346568	0.00698478812533231	0.00555254021807692
0.00573938311135489	0.000595524882487944	0.0064849119854931	0.00700840609576202	0.00557131526584175
0.00574656221732995	0.00120985599025051	0.00649302363607407	0.00701717255882359	0.00557828414418798
0.00574795980831431	0.00122050303738293	0.0064946027699983	0.00701887916823407	0.00557964080916023
0.00575713417832817	0.00104595362694232	0.0065049688634961	0.00703008206397448	0.00558854652369894
0.00577167779224589	0.000631476454204289	0.00652140164981542	0.0070478413859311	0.0056026642532049
0.00577907677649992	0.000760960076847569	0.0065297617402256	0.0070568763441114	0.00560984657108836
0.00583498455513069	0.000608227787293011	0.0065929317737713	0.00712514577462357	0.00566411718771726
0.00585147968446651	0.000667185453705604	0.00661156957157397	0.0071452881074762	0.00568012928590024
0.00587580374322163	0.000592194225323847	0.00663905325354085	0.00717499040793325	0.00570374105692291
0.00594479060932815	0.000564389908527114	0.0067170013093164	0.007259230815586	0.005770707762725
0.00596988366233881	0.000563473145967145	0.0067453538756257	0.00728987214101912	0.0057950660093532
0.00600587483303602	0.00102064416104223	0.00678602019283244	0.00733382124411281	0.00583000324124876
0.00607742316851835	0.000521403465947862	0.00686686244527353	0.00742118948227405	0.00589945640825513
0.00610431036484415	0.000723879489050321	0.00689724220879697	0.00745402165028832	0.00592555625982898
0.00616708224887002	0.00154967693353489	0.00696816797472328	0.00753067289418747	0.00598648997848711
0.00623451173888291	0.000559097740443623	0.00704435635585493	0.00761301157757188	0.00605194491323843
0.0062384929961353	0.000755998434918462	0.00704885476663048	0.00761787312227305	0.0060558095862952
0.0062615616196218	0.000581491740497526	0.00707491993601837	0.00764604240081281	0.0060782026852983
0.00627610616411981	0.000573754967265448	0.00709135377378471	0.00766380285909444	0.00609232131812304
0.00628681112992902	0.000785818369319363	0.00710344928296473	0.00767687477748873	0.00610271280764418
0.00633284855711154	0.000827665622910007	0.00715546683563507	0.00773309144381157	0.0061474021088918
0.00634194758201936	0.000598145081326453	0.00716574779693512	0.00774420233506295	0.00615623468468722
0.00636061308258445	0.000814126550387756	0.00718683789076112	0.00776699492538044	0.00617435359855277
0.0063650863927548	0.000816659453000058	0.00719189227068491	0.00777245731980421	0.00617869591562535
0.00641912730028207	0.000619669729958236	0.00725295293210869	0.00783844709926321	0.00623115432923123
0.00642174471009522	0.000603377273563782	0.00725591033570533	0.00784164323907831	0.00623369509275154
0.00643947747057165	0.000600847649670344	0.00727594652926438	0.0078632968530964	0.00625090858019665
0.00644997493347708	0.000688724974798681	0.00728780758151816	0.00787611538804391	0.00626109864316717
0.00645977357104917	0.00085120719076181	0.00729887903310798	0.00788808058186375	0.00627061034469764
0.0064992525214881	0.000549208146723691	0.00734348618232566	0.00793628864038344	0.00630893322278112
0.00660334078981419	0.000727681254088378	0.00746109520854402	0.00806339164781196	0.00640997344732648
0.00660421666424339	0.000961769404673958	0.00746208485645706	0.00806446118499025	0.00641082367328761
0.00661013016024233	0.000593551673332391	0.00746876649809714	0.00807168220172953	0.00641656400286395
0.00664670005957116	0.000692810132835245	0.00751008671907111	0.00811633799493073	0.00645206301633016
0.00665818707325907	0.00209052969384724	0.00752306586182896	0.0081303648781676	0.00646321365281468
0.00670656851735913	0.0010195692692305	0.00757773191227744	0.00818944384208437	0.0065101783305263
0.00671205679775532	0.00102661529944111	0.00758393310405384	0.00819614562467509	0.00651550589618757
0.00674934999905034	0.000672047842067245	0.00762607058177556	0.00824168464762337	0.00655170703097864
0.0067762918522542	0.000645109427958222	0.00765651210195535	0.00827458355759617	0.006577859938909
0.00680742468950844	0.000597631679486618	0.00769168900259388	0.00831260011131604	0.00660808110520561
0.00683277616570724	0.000726123180008617	0.00772033356050116	0.00834355699935043	0.00663269020755104
0.00686443482839335	0.000805583207426798	0.00775610458974197	0.00838221564266645	0.00666342180139997
0.00687708231205663	0.00152614208381765	0.00777039494409375	0.00839765958497032	0.00667569892552015
0.00688614242284155	0.0010535528448716	0.0077806319364478	0.00840872295788531	0.0066844937267304
0.00688659631797049	0.0009459528840718	0.00778114479120497	0.00840927721281035	0.00668493433032598
0.0069678818726143	0.00134565609292018	0.0078729890987457	0.00850853564627396	0.00676383957897499
0.00702423846646516	0.00110161684531443	0.00793666624728293	0.00857735312860331	0.00681854586805407
0.00704511145449822	0.000653713362346829	0.00796025057466005	0.00860284129931774	0.00683880762695607
0.00704643300799734	0.000678454179715245	0.00796174379405495	0.00860445505875394	0.00684009048106861
0.00706474459858265	0.00069869080109774	0.00798243400603403	0.00862681548678769	0.00685786584858485
0.00714163203594571	0.00117388820593958	0.00806930889387114	0.00872070334445611	0.00693250177115525
0.00714750830637468	0.00127104580041518	0.00807594847443556	0.00872787890474206	0.00693820596523531
0.0071498620343188	0.000899700566909506	0.00807860794467919	0.00873075306055306	0.00694049076835994
0.00716312672819332	0.00126828746679555	0.0080935956830066	0.00874695068310993	0.00695336702875186
0.0071798220246871	0.00130275340904455	0.00811245964910457	0.00876733744167921	0.00696957343255982
0.00722278267029952	0.000828222579978791	0.00816100075538198	0.0088197970256937	0.00701127605042559
0.00737523071202433	0.00113168242194271	0.00833325134639477	0.00900595253478207	0.00715925991657622
0.00737659344119867	0.00105662361845308	0.00833479109005189	0.00900761657414861	0.00716058274059628
0.00738127864093579	0.00075332031416895	0.00834008488336088	0.00901333770858798	0.00716513074241073
0.00741875433050053	0.00227629986184299	0.00838242855406089	0.00905909956942969	0.00720150902163958
0.00747230303574864	0.00115272904338933	0.00844293307757263	0.00912448831677883	0.00725348964624135
0.00747617082264787	0.000676887906354578	0.00844730327854165	0.00912921130194494	0.00725724417173498
0.00750318195509264	0.00105520730051297	0.00847782307712421	0.00916219480933963	0.00728346433017874
0.00755676173440945	0.000873293442435845	0.00853836271113682	0.00922762150148261	0.00733547511890145
0.00763640069208403	0.000900636371359036	0.00862834653363976	0.00932486926237133	0.00741278198831016
0.00767665279108918	0.00448648479102927	0.00867382726115545	0.00937402141874194	0.00745185537466861
0.00772531183032437	0.000662159079073067	0.00872880696550448	0.00943343935625057	0.00749908951860711
0.00773327113455504	0.00101815241764566	0.00873780015979433	0.00944315852558122	0.00750681574846925
0.00774238971090524	0.00134837554121878	0.0087481032122115	0.00945429329125374	0.00751566730317731
0.00778720813549356	0.00103266432915862	0.00879874341746843	0.00950902142388025	0.00755917329820769
0.00786790455154113	0.00122283611376389	0.00888992205904037	0.00960756045553181	0.00763750666014765
0.00788498453048025	0.000708358581403491	0.00890922067668588	0.00962841695286734	0.00765408648163769
0.00794898581541668	0.000859736495618373	0.00898153553905781	0.00970656942793491	0.00771621360033741
0.00796323480905243	0.000938546759247728	0.00899763543478006	0.00972396898672204	0.00773004533699267
0.00799792276704815	0.00108583873509243	0.00903682925582237	0.00976632672649146	0.00776371751851004
0.00805945749319918	0.00257743721465627	0.00910635716072661	0.00984146726712586	0.00782345030730679
0.00806596594712919	0.00132167584320553	0.00911371104353701	0.00984941479166147	0.00782976817247697
0.00806655505560864	0.00214395399761221	0.00911437667545686	0.00985013415667599	0.0078303400299339
0.00808026179791786	0.00243303054699644	0.00912986388301225	0.0098668715680827	0.00784364539415035
0.00809055440305448	0.000789666220051273	0.00914149346709385	0.00987943994960445	0.00785363659826756
0.00820833599925286	0.00129215008174029	0.0092745745439403	0.0100232639879704	0.00796796916541541
0.00823055618724633	0.00118408716882848	0.00929968106855985	0.0100503972352034	0.00798953867386795
0.00825003048838069	0.00103871102859337	0.00932168502375578	0.0100741774582922	0.00800844270398683
0.00831081458619141	0.000928211433972263	0.00939036479591144	0.0101484014007155	0.00806744684527993
0.00840360068229797	0.00111082113694213	0.00949520353120366	0.0102617032362898	0.00815751586205174
0.00844101738905325	0.000733803845851754	0.00953748055739184	0.0103073930727456	0.00819383688567141
0.00848560187122781	0.0018403160888536	0.00958785643181683	0.0103618355364505	0.00823711578889198
0.00850354441265171	0.00120683471543015	0.00960812965623549	0.0103837453156294	0.00825453291420443
0.00853589861798151	0.000958733799658158	0.0096446865770402	0.0104232532915561	0.00828593968293268
0.00857467504648371	0.00091615238082188	0.0096884999488184	0.0104706034950027	0.00832358061122623
0.00870443224911207	0.000990065320306334	0.00983511222791064	0.0106290510410607	0.00844953810000844
0.00871113194503734	0.000836711319936801	0.00984268219450164	0.0106372320927264	0.00845604160699893
0.00877751893139841	0.00129804479587426	0.00991769265385014	0.0107182977666662	0.00852048456600917
0.00880188706518108	0.000876160354137532	0.00994522613606	0.0107480538874877	0.00854413912139877
0.00895368030146662	0.000809041030171545	0.010116736864337	0.0109334098084677	0.00869148735694041
0.00896043164722497	0.00086771125440087	0.010124365189925	0.0109416539301568	0.00869804100129158
0.00903890334108202	0.000963875659288651	0.0102130301244872	0.0110374763359591	0.00877421478816426
0.00903937704520104	0.000890776868529968	0.0102135653613689	0.0110380547798042	0.00877467462068268
0.0091724921892066	0.00107204043143807	0.0103639717684832	0.0112006027346291	0.00890389171937432
0.00929846106102305	0.0011829905352426	0.0105063036238023	0.0113544243199754	0.00902617181201535
0.00943811900636654	0.0011368618282237	0.0106641027227749	0.0115249617412418	0.00916174011749258
0.00953690434228761	0.000825037796194192	0.0107757199813658	0.0116455892959797	0.00925763269677659
0.00963240917916837	0.00103333013577208	0.0108836306138077	0.011762211007407	0.00935034084072908
0.00973670580389302	0.000984004405740369	0.0110014750613034	0.0118895684404806	0.00945158332031804
0.00973874520433725	0.00136265979148677	0.0110037793738246	0.0118920587684844	0.00945356300046715
0.00978033987430185	0.00318474470681713	0.011050777068269	0.0119428503488431	0.00949393964291087
0.0101838769146493	0.00097214908256146	0.0115067323754518	0.012435612619388	0.00988565980335897
0.0102046672958095	0.00113121583158975	0.0115302233655777	0.0124609999182075	0.00990584137439508
0.0102363007716545	0.00100171633085794	0.0115659659362729	0.0124996278056636	0.00993654851894849
0.0104434707139762	0.00103101995564364	0.0118000466407547	0.0127526046602239	0.0101376518500709
0.0107511831168681	0.000925106354863553	0.0121477299737683	0.0131283547083262	0.010436353430791
0.0108538455697201	0.00211418218560295	0.0122637279753017	0.0132537166412038	0.0105360095923852
0.0109428218226855	0.00111236774119737	0.0123642619801055	0.0133623662471929	0.0106223803306392
0.0109585187413964	0.00122946286212723	0.0123819978820878	0.013381533878742	0.0106376175924075
0.0110165856108284	0.00120226549488959	0.0124476074659461	0.0134524397921117	0.0106939840746286
0.0111366504330267	0.00233035075475639	0.0125832683530931	0.0135990518958017	0.0108105330074793
0.0111487123050506	0.0010212731205385	0.0125968970265737	0.0136137807430879	0.010822241668566
0.0112463737963967	0.00192046681662189	0.0127072444565117	0.0137330359623351	0.0109170433131118
0.0112629978861504	0.000966083319287012	0.0127260279663015	0.0137533357697658	0.0109331805953251
0.01127993993706	0.00107752273213376	0.0127451707394704	0.0137740238420892	0.0109496265277641
0.0113689758484276	0.00127043349600123	0.0128457721521179	0.013882746297416	0.0110360551774208
0.0114144387168006	0.00112165847112724	0.0128971405124983	0.0139382613654424	0.0110801867448205
0.0115242765539938	0.00123742689384355	0.0130212459595508	0.0140723852168663	0.0111868081721096
0.0118026623425921	0.001200614436381	0.0133357932379012	0.0144123243043864	0.0114570419173976
0.0119021372814788	0.00126585497578872	0.0134481896768493	0.0145337939387666	0.0115536039058314
0.0119108670515242	0.00134886619757472	0.0134580534181724	0.0145444539299847	0.0115620780397494
0.0120525548280346	0.00196729645859508	0.0136181460173796	0.0147174699941473	0.011699616736328
0.01219241013965	0.00114431224174797	0.013776168119905	0.0148882484209141	0.0118353766285377
0.0122197670969211	0.00158413867913997	0.0138070786649397	0.0149216542177436	0.0118619324849336
0.0125351744744814	0.00180026000310755	0.0141634565270434	0.0153068006602473	0.0121681037063763
0.0126259510793076	0.00120219443417722	0.0142660247440868	0.0154176486901305	0.0122562220763222
0.0128529628372033	0.00153116624840006	0.0145225246572491	0.0156948545425756	0.0124765861899887
0.0131811863188809	0.00192175330892076	0.0148933833974481	0.0160956508311438	0.0127951982182419
0.0133308186430223	0.00117913951292118	0.0150624525174944	0.0162783680452229	0.0129404488201935
0.0135833223611164	0.00118942351108859	0.0153477557210081	0.0165867023318128	0.013185558406366
0.0135875973142253	0.00136372327576154	0.0153525859778689	0.0165919225108536	0.0131897081749129
0.0136156623181029	0.00155579176543783	0.0153842965426563	0.0166261929089797	0.0132169513439927
0.0137561925146522	0.00308972365597555	0.0155430811956864	0.0167977954430927	0.0133533663583194
0.0141851110668538	0.00145341447299426	0.0160277149979652	0.0173215512784379	0.0137697247772183
0.0142453318236505	0.00145717225327947	0.01609575825278	0.0173950873206983	0.0138281820739612
0.0143967258567752	0.00177777013748158	0.0162668179225824	0.0175799557715367	0.0139751427963074
0.0144203869205707	0.00282607337390117	0.016293552488524	0.0176088484836248	0.0139981109870384
0.014563318306455	0.00171559587625729	0.0164550502382651	0.0177833831290092	0.0141368568760411
0.014616016829069	0.00135518741625074	0.016514594142955	0.0178477337116428	0.0141880122141442
0.0149589985474347	0.00134006015008199	0.0169021281710988	0.0182665513997215	0.0145209503098131
0.0152224627020174	0.00155866920032599	0.0171998155393545	0.0185882695619698	0.0147766993751699
0.0153937086947013	0.00141762457864947	0.017393305879488	0.0187973793975846	0.0149429307269894
0.0154332951183978	0.00141749906848617	0.0174380344624208	0.0188457186925484	0.0149813579311628
0.0156707357088771	0.0021759222558587	0.0177063178826499	0.0191356592749235	0.0152118454872064
0.0163709181083476	0.00138180359816572	0.0184974519028417	0.0199906575389061	0.0158915242637081
0.016961366383556	0.00148001244956071	0.0191645976609178	0.0207116585961483	0.0164646822888018
0.0172986337390751	0.00195113246780915	0.0195456750474074	0.0211234984305832	0.0167920733568017
0.0174168870804509	0.0023044290333688	0.0196792891477186	0.0212678985206994	0.016906863854878
0.0178102227568886	0.00206249227247553	0.0201237179640185	0.0217482038251131	0.0172886813806009
0.0179195234331056	0.00164582690271259	0.0202472164744794	0.0218816717450275	0.0173947813767425
0.0181468827254383	0.00170689640585349	0.0205041090657653	0.0221593019745128	0.0176154828478981
0.0187597597333145	0.00181343069566853	0.0211965969824806	0.0229076909345489	0.0182104128192589
0.0188731046934843	0.00185979588666669	0.0213246651174081	0.0230460973615762	0.0183204386695381
0.019111898127049	0.00285024407833164	0.0215944771110143	0.0233376899113178	0.0185522394529949
0.0199688854419627	0.00215225178588659	0.0225627845409448	0.0243841638973453	0.0193841313859105
0.0207034979843683	0.00212854540875074	0.023392821077709	0.0252812050810926	0.0200972320785376
0.0215900156543777	0.00191551762222022	0.0243944947684261	0.0263637388172003	0.0209577896214878
0.0216186112796464	0.00337309147984341	0.0244268048807442	0.0263986571612937	0.0209855478736277
0.0227235301263253	0.00201253873443847	0.0256752494143948	0.0277478823010382	0.0220581110949087
0.0229879984227168	0.00237823669234962	0.0259740713594996	0.0280708266287801	0.0223148348975224
0.0235813568456222	0.00390098196623051	0.0266445052848487	0.0287953812903905	0.0228908178517077
0.0249377268519017	0.00228767267398946	0.0281770637392704	0.0304516554292081	0.0242074689229967
0.0255279564075722	0.00307049464857689	0.0288439623667906	0.0311723894062958	0.0247804146333755
0.0255691335258	0.00215146712675947	0.028890488270762	0.0312226711109254	0.0248203859513568
0.0263888571097038	0.00241367812799138	0.0298166915213373	0.0322236420603797	0.0256161053567621
0.0264097292560321	0.00229513999794018	0.0298402748976743	0.0322491292032814	0.0256363662986069
0.0266747836950216	0.00234162948507223	0.0301397591235726	0.0325727892743919	0.025893659079659
0.0284039414612424	0.0031388743082691	0.032093529364281	0.0346842774943293	0.0275721814701489
0.0286382736317821	0.00332440138337684	0.0323583005900077	0.0349704223605228	0.0277996516309077
0.0309544393917902	0.00439535456740102	0.0349753294249951	0.0377987106828531	0.0300479925077198
0.0322521750153494	0.00313128272323407	0.0364416370639719	0.0393833859133353	0.0313077262021365
0.0369669369721319	0.00368141542356734	0.0417688326403962	0.0451406190160587	0.0358844245606417
0.0395748985357199	0.00349451874881265	0.0447155606899612	0.0483252215012308	0.0384160165087747
0.04028468477443	0.00579776360819379	0.0455175460596906	0.0491919470892569	0.0391050178928105
0.0414314568484623	0.00360523135675272	0.0468132804310002	0.0505922795358172	0.0402182087425093
0.0445646107240773	0.00413330366651347	0.0503534217190364	0.0544181985056405	0.0432596136598612
0.0502778129415054	0.00867544406762667	0.0568087519899942	0.0613946349048305	0.0488055146936904
0.0533339823837128	0.00532094204783439	0.0602619087946326	0.0651265475743298	0.0517721895327729
0.0572921482117202	0.00498081680058609	0.0647342286451452	0.069959895162184	0.0556144473633537

